Invariant-mass and fractional-energy dependence of inclusive production of di-hadrons in $e^+e^-$ annihilation at $\sqrt{s}=$ 10.58 GeV

The inclusive cross sections for di-hadrons of charged pions and kaons ($e^+e^- \rightarrow hhX$) in electron-positron annihilation are reported. They are obtained as a function of the total fractional energy and invariant mass for any di-hadron combination in the same hemisphere as defined by the thrust event-shape variable and its axis. Since same-hemisphere di-hadrons can be assumed to originate predominantly from the same initial parton, di-hadron fragmentation functions are probed. These di-hadron fragmentation functions are needed as an unpolarized baseline in order to quantitatively understand related spin-dependent measurements in other processes and to apply them to the extraction of quark transversity distribution functions in the nucleon. The di-hadron cross sections are obtained from a $655\,{\rm fb}^{-1}$ data sample collected at or near the $\Upsilon(4S)$ resonance with the Belle detector at the KEKB asymmetric-energy $e^+ e^-$ collider.

==> db/finalxsecs_KpKm.dat <==
#Final  cross sections d2sigma / dz dm  in microb/GeV for the K+ K- data.
#zbin  range #massbin  range   xsec[microb/GeV]    stat        systematic errors
 0.200 0.250   0.980   1.000     9.227e-01  8.442e-03   +1.202e-02   -9.673e-02 
 0.200 0.250   1.000   1.020     4.244e+00  4.268e-02   +5.870e-02   -3.023e-01 
 0.200 0.250   1.020   1.040     3.533e+00  3.261e-02   +4.362e-02   -2.766e-01 
 0.200 0.250   1.040   1.060     1.507e+00  2.961e-02   +3.090e-02   -1.164e-01 
 0.200 0.250   1.060   1.080     1.232e+00  2.306e-02   +2.911e-02   -9.628e-02 
 0.200 0.250   1.080   1.100     1.097e+00  2.521e-02   +3.667e-02   -6.491e-02 
 0.200 0.250   1.100   1.120     8.511e-01  1.747e-02   +3.016e-02   -5.052e-02 
 0.200 0.250   1.120   1.140     6.841e-01  2.218e-02   +7.310e-02   -3.407e-02 
 0.200 0.250   1.140   1.160     5.314e-01  1.329e-02   +3.399e-02   -2.895e-02 
 0.200 0.250   1.160   1.180     3.874e-01  1.273e-02   +3.418e-02   -2.018e-02 
 0.200 0.250   1.180   1.200     2.351e-01  6.480e-03   +1.702e-02   -1.631e-02 
 0.200 0.250   1.200   1.220     1.524e-01  6.494e-03   +1.549e-02   -1.302e-02 
 0.200 0.250   1.220   1.240     9.110e-02  4.066e-03   +1.038e-02   -6.898e-03 
 0.200 0.250   1.240   1.260     5.719e-02  3.818e-03   +5.537e-03   -6.649e-03 
 0.200 0.250   1.260   1.280     1.974e-02  1.520e-03   +3.704e-03   -2.679e-03 
 0.200 0.250   1.280   1.300     6.870e-03  8.236e-04   +1.578e-03   -1.327e-03 
 0.200 0.250   1.300   1.320     6.389e-04  2.052e-04   +5.137e-03   -3.617e-04 
 0.250 0.300   0.980   1.000     6.482e-01  2.517e-03   +2.570e-02   -3.553e-02 
 0.250 0.300   1.000   1.020     4.929e+00  7.622e-03   +1.404e-01   -2.456e-01 
 0.250 0.300   1.020   1.040     4.694e+00  9.689e-03   +9.139e-02   -2.160e-01 
 0.250 0.300   1.040   1.060     2.278e+00  5.830e-03   +4.354e-02   -9.889e-02 
 0.250 0.300   1.060   1.080     2.198e+00  6.255e-03   +2.989e-02   -1.055e-01 
 0.250 0.300   1.080   1.100     2.116e+00  7.740e-03   +2.296e-02   -1.068e-01 
 0.250 0.300   1.100   1.120     2.020e+00  7.064e-03   +1.598e-02   -1.080e-01 
 0.250 0.300   1.120   1.140     2.024e+00  8.483e-03   +1.834e-02   -1.141e-01 
 0.250 0.300   1.140   1.160     1.846e+00  8.394e-03   +1.191e-02   -1.046e-01 
 0.250 0.300   1.160   1.180     1.629e+00  1.020e-02   +7.507e-03   -9.216e-02 
 0.250 0.300   1.180   1.200     1.490e+00  6.557e-03   +7.922e-03   -8.985e-02 
 0.250 0.300   1.200   1.220     1.298e+00  7.482e-03   +1.267e-02   -6.884e-02 
 0.250 0.300   1.220   1.240     1.122e+00  6.690e-03   +5.941e-03   -5.720e-02 
 0.250 0.300   1.240   1.260     9.589e-01  5.652e-03   +7.778e-03   -4.191e-02 
 0.250 0.300   1.260   1.280     7.847e-01  5.370e-03   +1.434e-02   -3.455e-02 
 0.250 0.300   1.280   1.300     6.323e-01  5.198e-03   +1.119e-02   -2.685e-02 
 0.250 0.300   1.300   1.320     5.014e-01  5.122e-03   +1.043e-02   -1.635e-02 
 0.250 0.300   1.320   1.340     3.600e-01  2.908e-03   +1.522e-02   -1.170e-02 
 0.250 0.300   1.340   1.360     2.680e-01  2.630e-03   +9.264e-03   -9.194e-03 
 0.250 0.300   1.360   1.380     1.898e-01  1.839e-03   +8.142e-03   -5.762e-03 
 0.250 0.300   1.380   1.400     1.320e-01  1.229e-03   +5.822e-03   -4.559e-03 
 0.250 0.300   1.400   1.420     8.998e-02  1.785e-03   +4.126e-03   -3.944e-03 
 0.250 0.300   1.420   1.440     6.090e-02  9.820e-04   +3.666e-03   -2.778e-03 
 0.250 0.300   1.440   1.460     3.899e-02  9.164e-04   +1.789e-03   -2.230e-03 
 0.250 0.300   1.460   1.480     2.514e-02  7.831e-04   +1.680e-03   -1.553e-03 
 0.250 0.300   1.480   1.500     1.543e-02  5.726e-04   +1.633e-03   -1.014e-03 
 0.250 0.300   1.500   1.520     9.061e-03  4.855e-04   +1.032e-03   -1.089e-03 
 0.250 0.300   1.520   1.540     3.062e-03  3.234e-04   +4.248e-04   -5.896e-04 
 0.250 0.300   1.540   1.560     9.179e-04  1.273e-04   +3.481e-04   -2.614e-04 
 0.250 0.300   1.560   1.580     1.185e-04  4.042e-05   +2.206e-04   -7.047e-05 
 0.300 0.350   0.980   1.000     6.340e-01  1.823e-03   +4.140e-02   -5.576e-02 
 0.300 0.350   1.000   1.020     4.563e+00  4.667e-03   +1.776e-01   -2.727e-01 
 0.300 0.350   1.020   1.040     4.359e+00  6.284e-03   +1.482e-01   -2.395e-01 
 0.300 0.350   1.040   1.060     2.006e+00  3.915e-03   +7.861e-02   -9.733e-02 
 0.300 0.350   1.060   1.080     1.990e+00  3.468e-03   +6.408e-02   -9.378e-02 
 0.300 0.350   1.080   1.100     1.990e+00  4.401e-03   +6.128e-02   -8.677e-02 
 0.300 0.350   1.100   1.120     1.986e+00  3.989e-03   +4.827e-02   -9.592e-02 
 0.300 0.350   1.120   1.140     2.154e+00  5.521e-03   +3.406e-02   -1.070e-01 
 0.300 0.350   1.140   1.160     2.056e+00  4.042e-03   +1.896e-02   -1.092e-01 
 0.300 0.350   1.160   1.180     1.933e+00  6.237e-03   +1.102e-02   -1.142e-01 
 0.300 0.350   1.180   1.200     1.825e+00  5.114e-03   +1.212e-02   -1.164e-01 
 0.300 0.350   1.200   1.220     1.710e+00  6.650e-03   +7.722e-03   -1.191e-01 
 0.300 0.350   1.220   1.240     1.614e+00  5.013e-03   +5.348e-03   -1.135e-01 
 0.300 0.350   1.240   1.260     1.520e+00  5.258e-03   +6.029e-03   -1.136e-01 
 0.300 0.350   1.260   1.280     1.412e+00  6.403e-03   +5.691e-03   -1.128e-01 
 0.300 0.350   1.280   1.300     1.300e+00  4.866e-03   +5.181e-03   -1.090e-01 
 0.300 0.350   1.300   1.320     1.177e+00  4.520e-03   +5.195e-03   -9.576e-02 
 0.300 0.350   1.320   1.340     1.034e+00  5.568e-03   +4.415e-03   -9.137e-02 
 0.300 0.350   1.340   1.360     8.999e-01  5.016e-03   +3.986e-03   -6.918e-02 
 0.300 0.350   1.360   1.380     7.729e-01  4.948e-03   +8.912e-03   -5.562e-02 
 0.300 0.350   1.380   1.400     6.421e-01  5.131e-03   +4.666e-03   -3.735e-02 
 0.300 0.350   1.400   1.420     5.401e-01  3.461e-03   +3.682e-03   -2.952e-02 
 0.300 0.350   1.420   1.440     4.490e-01  3.859e-03   +4.417e-03   -2.041e-02 
 0.300 0.350   1.440   1.460     3.663e-01  2.561e-03   +3.655e-03   -1.326e-02 
 0.300 0.350   1.460   1.480     3.007e-01  1.968e-03   +6.056e-03   -1.298e-02 
 0.300 0.350   1.480   1.500     2.604e-01  2.203e-03   +8.471e-03   -1.095e-02 
 0.300 0.350   1.500   1.520     2.208e-01  1.933e-03   +6.127e-03   -8.098e-03 
 0.300 0.350   1.520   1.540     1.752e-01  1.457e-03   +5.647e-03   -6.832e-03 
 0.300 0.350   1.540   1.560     1.288e-01  1.537e-03   +4.088e-03   -4.558e-03 
 0.300 0.350   1.560   1.580     9.160e-02  9.535e-04   +4.918e-03   -4.934e-03 
 0.300 0.350   1.580   1.600     6.934e-02  6.570e-04   +3.135e-03   -4.213e-03 
 0.300 0.350   1.600   1.620     5.068e-02  9.013e-04   +2.689e-03   -3.116e-03 
 0.300 0.350   1.620   1.640     3.786e-02  7.806e-04   +3.240e-03   -2.531e-03 
 0.300 0.350   1.640   1.660     2.508e-02  5.362e-04   +2.042e-03   -1.805e-03 
 0.300 0.350   1.660   1.680     1.607e-02  5.176e-04   +1.933e-03   -1.384e-03 
 0.300 0.350   1.680   1.700     1.136e-02  3.638e-04   +1.005e-03   -1.554e-03 
 0.300 0.350   1.700   1.720     5.295e-03  2.329e-04   +1.061e-03   -5.705e-04 
 0.300 0.350   1.720   1.740     3.445e-03  1.721e-04   +6.637e-04   -6.119e-04 
 0.300 0.350   1.740   1.760     1.967e-03  1.090e-04   +4.792e-04   -3.623e-04 
 0.300 0.350   1.760   1.780     8.786e-04  1.258e-04   +2.720e-04   -2.699e-04 
 0.300 0.350   1.780   1.800     2.043e-04  3.539e-05   +1.620e-04   -1.064e-04 
 0.350 0.400   0.980   1.000     6.009e-01  1.481e-03   +4.632e-02   -5.509e-02 
 0.350 0.400   1.000   1.020     4.143e+00  5.727e-03   +1.730e-01   -2.643e-01 
 0.350 0.400   1.020   1.040     3.959e+00  5.085e-03   +1.643e-01   -2.331e-01 
 0.350 0.400   1.040   1.060     1.787e+00  3.862e-03   +8.440e-02   -8.918e-02 
 0.350 0.400   1.060   1.080     1.769e+00  2.473e-03   +7.822e-02   -8.807e-02 
 0.350 0.400   1.080   1.100     1.776e+00  3.644e-03   +6.813e-02   -8.795e-02 
 0.350 0.400   1.100   1.120     1.782e+00  3.013e-03   +6.828e-02   -8.312e-02 
 0.350 0.400   1.120   1.140     1.857e+00  3.105e-03   +6.037e-02   -8.179e-02 
 0.350 0.400   1.140   1.160     1.781e+00  3.962e-03   +5.650e-02   -8.252e-02 
 0.350 0.400   1.160   1.180     1.704e+00  3.161e-03   +3.946e-02   -8.579e-02 
 0.350 0.400   1.180   1.200     1.672e+00  4.801e-03   +2.290e-02   -9.495e-02 
 0.350 0.400   1.200   1.220     1.610e+00  4.405e-03   +1.877e-02   -9.778e-02 
 0.350 0.400   1.220   1.240     1.557e+00  3.822e-03   +5.958e-03   -1.047e-01 
 0.350 0.400   1.240   1.260     1.451e+00  3.189e-03   +5.890e-03   -1.511e-01 
 0.350 0.400   1.260   1.280     1.397e+00  3.762e-03   +4.529e-03   -1.054e-01 
 0.350 0.400   1.280   1.300     1.305e+00  4.408e-03   +3.945e-03   -9.996e-02 
 0.350 0.400   1.300   1.320     1.240e+00  3.786e-03   +3.814e-03   -1.080e-01 
 0.350 0.400   1.320   1.340     1.154e+00  2.689e-03   +5.855e-03   -1.013e-01 
 0.350 0.400   1.340   1.360     1.071e+00  3.604e-03   +3.724e-03   -1.081e-01 
 0.350 0.400   1.360   1.380     1.002e+00  4.058e-03   +4.074e-03   -1.034e-01 
 0.350 0.400   1.380   1.400     9.267e-01  2.915e-03   +4.698e-03   -1.001e-01 
 0.350 0.400   1.400   1.420     8.530e-01  3.974e-03   +3.484e-03   -9.147e-02 
 0.350 0.400   1.420   1.440     7.778e-01  2.930e-03   +3.680e-03   -8.525e-02 
 0.350 0.400   1.440   1.460     6.963e-01  3.458e-03   +5.294e-03   -6.839e-02 
 0.350 0.400   1.460   1.480     6.240e-01  3.076e-03   +2.899e-03   -6.040e-02 
 0.350 0.400   1.480   1.500     5.695e-01  2.695e-03   +4.779e-03   -5.141e-02 
 0.350 0.400   1.500   1.520     5.219e-01  2.736e-03   +5.362e-03   -4.304e-02 
 0.350 0.400   1.520   1.540     4.469e-01  2.525e-03   +5.391e-03   -3.305e-02 
 0.350 0.400   1.540   1.560     3.736e-01  2.232e-03   +6.430e-03   -2.574e-02 
 0.350 0.400   1.560   1.580     3.115e-01  2.166e-03   +3.792e-03   -2.217e-02 
 0.350 0.400   1.580   1.600     2.582e-01  1.961e-03   +6.634e-03   -1.601e-02 
 0.350 0.400   1.600   1.620     2.154e-01  1.321e-03   +7.090e-03   -1.225e-02 
 0.350 0.400   1.620   1.640     1.814e-01  1.689e-03   +7.915e-03   -1.114e-02 
 0.350 0.400   1.640   1.660     1.460e-01  1.042e-03   +6.182e-03   -7.937e-03 
 0.350 0.400   1.660   1.680     1.207e-01  1.662e-03   +6.384e-03   -7.644e-03 
 0.350 0.400   1.680   1.700     9.677e-02  1.206e-03   +6.228e-03   -7.067e-03 
 0.350 0.400   1.700   1.720     7.558e-02  1.102e-03   +4.879e-03   -5.588e-03 
 0.350 0.400   1.720   1.740     6.087e-02  8.877e-04   +5.090e-03   -4.187e-03 
 0.350 0.400   1.740   1.760     4.406e-02  8.216e-04   +3.853e-03   -3.023e-03 
 0.350 0.400   1.760   1.780     3.099e-02  5.881e-04   +3.658e-03   -2.898e-03 
 0.350 0.400   1.780   1.800     2.348e-02  7.630e-04   +1.938e-03   -2.432e-03 
 0.350 0.400   1.800   1.820     1.721e-02  4.627e-04   +1.457e-03   -1.630e-03 
 0.350 0.400   1.820   1.840     1.264e-02  4.834e-04   +1.497e-03   -1.572e-03 
 0.350 0.400   1.840   1.860     8.597e-03  4.139e-04   +1.132e-03   -1.032e-03 
 0.350 0.400   1.860   1.880     7.732e-03  3.713e-04   +2.662e-03   -2.050e-03 
 0.350 0.400   1.880   1.900     4.066e-03  2.464e-04   +9.369e-04   -4.672e-04 
 0.350 0.400   1.900   1.920     2.664e-03  1.603e-04   +6.374e-04   -4.052e-04 
 0.350 0.400   1.920   1.940     2.019e-03  2.136e-04   +5.224e-04   -3.823e-04 
 0.350 0.400   1.940   1.960     1.067e-03  1.085e-04   +4.047e-04   -3.015e-04 
 0.350 0.400   1.960   1.980     5.325e-04  1.110e-04   +2.223e-04   -1.627e-04 
 0.350 0.400   1.980   2.000     1.207e-04  2.564e-05   +1.004e-04   -9.257e-05 
 0.350 0.400   2.000   2.020     1.525e-04  3.446e-05   +3.730e-04   -1.161e-04 
 0.400 0.450   0.980   1.000     5.293e-01  1.727e-03   +1.859e-02   -2.924e-02 
 0.400 0.450   1.000   1.020     3.537e+00  5.252e-03   +1.311e-01   -2.292e-01 
 0.400 0.450   1.020   1.040     3.367e+00  4.860e-03   +1.356e-01   -1.946e-01 
 0.400 0.450   1.040   1.060     1.513e+00  3.502e-03   +7.166e-02   -7.639e-02 
 0.400 0.450   1.060   1.080     1.481e+00  2.253e-03   +6.964e-02   -7.905e-02 
 0.400 0.450   1.080   1.100     1.478e+00  3.054e-03   +6.851e-02   -7.174e-02 
 0.400 0.450   1.100   1.120     1.485e+00  3.167e-03   +6.251e-02   -7.027e-02 
 0.400 0.450   1.120   1.140     1.511e+00  3.476e-03   +6.507e-02   -7.263e-02 
 0.400 0.450   1.140   1.160     1.467e+00  2.883e-03   +5.642e-02   -7.501e-02 
 0.400 0.450   1.160   1.180     1.401e+00  3.346e-03   +5.353e-02   -6.800e-02 
 0.400 0.450   1.180   1.200     1.351e+00  3.950e-03   +4.385e-02   -6.824e-02 
 0.400 0.450   1.200   1.220     1.325e+00  3.104e-03   +3.900e-02   -6.913e-02 
 0.400 0.450   1.220   1.240     1.296e+00  3.057e-03   +2.824e-02   -6.916e-02 
 0.400 0.450   1.240   1.260     1.256e+00  3.222e-03   +2.469e-02   -7.644e-02 
 0.400 0.450   1.260   1.280     1.219e+00  4.523e-03   +1.516e-02   -7.553e-02 
 0.400 0.450   1.280   1.300     1.170e+00  3.459e-03   +8.870e-03   -8.168e-02 
 0.400 0.450   1.300   1.320     1.107e+00  3.839e-03   +5.986e-03   -7.666e-02 
 0.400 0.450   1.320   1.340     1.024e+00  2.971e-03   +3.256e-03   -8.058e-02 
 0.400 0.450   1.340   1.360     9.590e-01  3.010e-03   +3.136e-03   -7.905e-02 
 0.400 0.450   1.360   1.380     8.964e-01  3.465e-03   +3.479e-03   -7.957e-02 
 0.400 0.450   1.380   1.400     8.423e-01  3.704e-03   +3.875e-03   -7.894e-02 
 0.400 0.450   1.400   1.420     8.095e-01  3.000e-03   +4.000e-03   -8.002e-02 
 0.400 0.450   1.420   1.440     7.542e-01  3.220e-03   +2.707e-03   -8.205e-02 
 0.400 0.450   1.440   1.460     7.105e-01  2.911e-03   +2.712e-03   -7.640e-02 
 0.400 0.450   1.460   1.480     6.943e-01  3.971e-03   +2.755e-03   -7.909e-02 
 0.400 0.450   1.480   1.500     6.732e-01  3.316e-03   +2.920e-03   -8.260e-02 
 0.400 0.450   1.500   1.520     6.606e-01  3.484e-03   +3.568e-03   -7.856e-02 
 0.400 0.450   1.520   1.540     6.021e-01  2.856e-03   +2.901e-03   -6.973e-02 
 0.400 0.450   1.540   1.560     5.388e-01  2.772e-03   +3.108e-03   -6.121e-02 
 0.400 0.450   1.560   1.580     4.756e-01  2.408e-03   +4.366e-03   -5.223e-02 
 0.400 0.450   1.580   1.600     4.134e-01  2.589e-03   +5.601e-03   -4.121e-02 
 0.400 0.450   1.600   1.620     3.723e-01  1.733e-03   +4.427e-03   -3.479e-02 
 0.400 0.450   1.620   1.640     3.300e-01  1.975e-03   +4.028e-03   -2.807e-02 
 0.400 0.450   1.640   1.660     2.905e-01  2.497e-03   +4.072e-03   -2.178e-02 
 0.400 0.450   1.660   1.680     2.470e-01  1.705e-03   +3.978e-03   -1.885e-02 
 0.400 0.450   1.680   1.700     2.152e-01  1.545e-03   +3.389e-03   -1.412e-02 
 0.400 0.450   1.700   1.720     1.754e-01  1.329e-03   +6.014e-03   -1.161e-02 
 0.400 0.450   1.720   1.740     1.535e-01  1.775e-03   +4.005e-03   -9.900e-03 
 0.400 0.450   1.740   1.760     1.263e-01  1.057e-03   +5.805e-03   -8.033e-03 
 0.400 0.450   1.760   1.780     1.058e-01  1.112e-03   +6.999e-03   -6.961e-03 
 0.400 0.450   1.780   1.800     8.241e-02  6.051e-04   +6.003e-03   -5.246e-03 
 0.400 0.450   1.800   1.820     7.073e-02  7.715e-04   +4.266e-03   -5.183e-03 
 0.400 0.450   1.820   1.840     5.655e-02  8.634e-04   +4.493e-03   -3.841e-03 
 0.400 0.450   1.840   1.860     4.910e-02  6.638e-04   +4.462e-03   -4.421e-03 
 0.400 0.450   1.860   1.880     4.676e-02  6.042e-04   +9.015e-03   -7.163e-03 
 0.400 0.450   1.880   1.900     3.357e-02  6.277e-04   +2.567e-03   -3.285e-03 
 0.400 0.450   1.900   1.920     2.634e-02  6.232e-04   +3.384e-03   -3.059e-03 
 0.400 0.450   1.920   1.940     2.169e-02  3.259e-04   +2.241e-03   -2.631e-03 
 0.400 0.450   1.940   1.960     1.686e-02  5.468e-04   +2.549e-03   -1.907e-03 
 0.400 0.450   1.960   1.980     1.300e-02  4.592e-04   +2.059e-03   -1.916e-03 
 0.400 0.450   1.980   2.000     9.812e-03  3.588e-04   +1.509e-03   -1.578e-03 
 0.400 0.450   2.000   2.020     6.526e-03  3.210e-04   +1.230e-03   -1.245e-03 
 0.400 0.450   2.020   2.040     5.384e-03  2.061e-04   +1.130e-03   -1.084e-03 
 0.400 0.450   2.040   2.060     4.019e-03  2.511e-04   +8.570e-04   -9.574e-04 
 0.400 0.450   2.060   2.080     3.378e-03  2.002e-04   +7.133e-04   -7.994e-04 
 0.400 0.450   2.080   2.100     2.275e-03  1.931e-04   +5.407e-04   -5.933e-04 
 0.400 0.450   2.100   2.120     1.230e-03  9.445e-05   +3.952e-04   -3.693e-04 
 0.400 0.450   2.120   2.140     7.553e-04  8.929e-05   +3.384e-04   -2.482e-04 
 0.400 0.450   2.140   2.160     5.194e-04  7.394e-05   +2.260e-04   -2.084e-04 
 0.400 0.450   2.160   2.180     2.518e-04  4.597e-05   +1.528e-04   -1.428e-04 
 0.400 0.450   2.180   2.200     4.681e-04  6.998e-05   +6.533e-04   -2.874e-04 
 0.400 0.450   2.200   2.220     1.287e-04  2.694e-05   +3.364e-03   -5.660e-05 
 0.450 0.500   0.980   1.000     4.311e-01  1.813e-03   +1.563e-02   -1.693e-02 
 0.450 0.500   1.000   1.020     2.851e+00  3.417e-03   +1.050e-01   -1.838e-01 
 0.450 0.500   1.020   1.040     2.688e+00  3.920e-03   +1.014e-01   -1.588e-01 
 0.450 0.500   1.040   1.060     1.202e+00  2.491e-03   +5.771e-02   -5.930e-02 
 0.450 0.500   1.060   1.080     1.175e+00  1.924e-03   +5.882e-02   -5.978e-02 
 0.450 0.500   1.080   1.100     1.174e+00  2.648e-03   +5.927e-02   -6.057e-02 
 0.450 0.500   1.100   1.120     1.177e+00  2.696e-03   +6.232e-02   -6.141e-02 
 0.450 0.500   1.120   1.140     1.185e+00  2.884e-03   +5.959e-02   -6.159e-02 
 0.450 0.500   1.140   1.160     1.143e+00  2.254e-03   +5.779e-02   -5.869e-02 
 0.450 0.500   1.160   1.180     1.117e+00  2.905e-03   +5.558e-02   -5.546e-02 
 0.450 0.500   1.180   1.200     1.083e+00  3.077e-03   +5.320e-02   -5.816e-02 
 0.450 0.500   1.200   1.220     1.068e+00  2.445e-03   +4.455e-02   -5.438e-02 
 0.450 0.500   1.220   1.240     1.043e+00  3.069e-03   +4.133e-02   -5.637e-02 
 0.450 0.500   1.240   1.260     1.028e+00  1.982e-03   +3.695e-02   -5.177e-02 
 0.450 0.500   1.260   1.280     9.972e-01  2.875e-03   +3.072e-02   -5.561e-02 
 0.450 0.500   1.280   1.300     9.610e-01  3.427e-03   +2.573e-02   -5.226e-02 
 0.450 0.500   1.300   1.320     9.201e-01  2.617e-03   +2.263e-02   -5.806e-02 
 0.450 0.500   1.320   1.340     8.876e-01  3.425e-03   +1.236e-02   -6.261e-02 
 0.450 0.500   1.340   1.360     8.310e-01  1.915e-03   +8.446e-03   -5.532e-02 
 0.450 0.500   1.360   1.380     7.776e-01  2.991e-03   +7.929e-03   -5.922e-02 
 0.450 0.500   1.380   1.400     7.278e-01  2.656e-03   +6.188e-03   -5.649e-02 
 0.450 0.500   1.400   1.420     6.885e-01  3.389e-03   +2.872e-03   -5.397e-02 
 0.450 0.500   1.420   1.440     6.473e-01  2.497e-03   +3.025e-03   -5.806e-02 
 0.450 0.500   1.440   1.460     6.131e-01  2.742e-03   +3.034e-03   -5.370e-02 
 0.450 0.500   1.460   1.480     5.897e-01  2.814e-03   +3.551e-03   -5.837e-02 
 0.450 0.500   1.480   1.500     5.905e-01  2.610e-03   +2.559e-03   -5.553e-02 
 0.450 0.500   1.500   1.520     5.879e-01  3.596e-03   +2.910e-03   -5.869e-02 
 0.450 0.500   1.520   1.540     5.611e-01  2.918e-03   +2.624e-03   -6.105e-02 
 0.450 0.500   1.540   1.560     5.264e-01  2.603e-03   +2.653e-03   -6.246e-02 
 0.450 0.500   1.560   1.580     4.897e-01  2.723e-03   +2.349e-03   -5.565e-02 
 0.450 0.500   1.580   1.600     4.701e-01  2.532e-03   +2.432e-03   -5.627e-02 
 0.450 0.500   1.600   1.620     4.423e-01  2.538e-03   +4.224e-03   -5.115e-02 
 0.450 0.500   1.620   1.640     4.118e-01  2.334e-03   +2.155e-03   -4.258e-02 
 0.450 0.500   1.640   1.660     3.698e-01  2.617e-03   +2.014e-03   -3.752e-02 
 0.450 0.500   1.660   1.680     3.325e-01  2.073e-03   +2.050e-03   -3.301e-02 
 0.450 0.500   1.680   1.700     2.859e-01  1.827e-03   +1.720e-03   -2.646e-02 
 0.450 0.500   1.700   1.720     2.517e-01  1.745e-03   +1.881e-03   -2.218e-02 
 0.450 0.500   1.720   1.740     2.290e-01  1.848e-03   +2.331e-03   -1.669e-02 
 0.450 0.500   1.740   1.760     1.939e-01  1.567e-03   +1.765e-03   -1.547e-02 
 0.450 0.500   1.760   1.780     1.751e-01  1.628e-03   +2.114e-03   -1.187e-02 
 0.450 0.500   1.780   1.800     1.446e-01  1.516e-03   +2.875e-03   -1.001e-02 
 0.450 0.500   1.800   1.820     1.270e-01  1.392e-03   +1.508e-03   -9.651e-03 
 0.450 0.500   1.820   1.840     1.084e-01  1.370e-03   +2.640e-03   -7.400e-03 
 0.450 0.500   1.840   1.860     1.050e-01  1.273e-03   +4.491e-03   -6.950e-03 
 0.450 0.500   1.860   1.880     1.193e-01  8.981e-04   +6.020e-03   -9.480e-03 
 0.450 0.500   1.880   1.900     7.537e-02  1.074e-03   +4.496e-03   -5.826e-03 
 0.450 0.500   1.900   1.920     6.191e-02  6.289e-04   +4.661e-03   -4.684e-03 
 0.450 0.500   1.920   1.940     5.843e-02  9.852e-04   +4.267e-03   -5.188e-03 
 0.450 0.500   1.940   1.960     4.658e-02  8.104e-04   +3.245e-03   -4.825e-03 
 0.450 0.500   1.960   1.980     4.077e-02  5.945e-04   +3.039e-03   -2.782e-03 
 0.450 0.500   1.980   2.000     3.619e-02  5.016e-04   +3.998e-03   -3.321e-03 
 0.450 0.500   2.000   2.020     2.651e-02  5.508e-04   +3.831e-03   -3.071e-03 
 0.450 0.500   2.020   2.040     2.407e-02  5.634e-04   +3.088e-03   -3.225e-03 
 0.450 0.500   2.040   2.060     2.013e-02  4.937e-04   +3.542e-03   -2.841e-03 
 0.450 0.500   2.060   2.080     1.524e-02  4.761e-04   +2.409e-03   -2.244e-03 
 0.450 0.500   2.080   2.100     1.369e-02  3.550e-04   +2.731e-03   -2.322e-03 
 0.450 0.500   2.100   2.120     9.931e-03  3.031e-04   +1.958e-03   -1.861e-03 
 0.450 0.500   2.120   2.140     7.898e-03  2.786e-04   +1.782e-03   -1.760e-03 
 0.450 0.500   2.140   2.160     6.525e-03  2.262e-04   +1.299e-03   -1.461e-03 
 0.450 0.500   2.160   2.180     5.586e-03  2.649e-04   +1.422e-03   -1.281e-03 
 0.450 0.500   2.180   2.200     3.591e-03  1.993e-04   +1.895e-03   -9.058e-04 
 0.450 0.500   2.200   2.220     3.268e-03  1.962e-04   +1.129e-03   -9.203e-04 
 0.450 0.500   2.220   2.240     1.723e-03  9.326e-05   +4.237e-04   -5.414e-04 
 0.450 0.500   2.240   2.260     1.675e-03  1.426e-04   +9.321e-04   -6.101e-04 
 0.450 0.500   2.260   2.280     1.084e-03  1.081e-04   +7.438e-04   -4.238e-04 
 0.450 0.500   2.280   2.300     9.596e-04  7.788e-05   +4.329e-04   -4.714e-04 
 0.500 0.550   0.980   1.000     3.245e-01  1.286e-03   +1.240e-02   -1.234e-02 
 0.500 0.550   1.000   1.020     2.147e+00  3.818e-03   +8.230e-02   -1.416e-01 
 0.500 0.550   1.020   1.040     2.038e+00  3.701e-03   +8.039e-02   -1.261e-01 
 0.500 0.550   1.040   1.060     9.266e-01  2.310e-03   +4.725e-02   -4.822e-02 
 0.500 0.550   1.060   1.080     8.916e-01  1.941e-03   +4.773e-02   -4.935e-02 
 0.500 0.550   1.080   1.100     8.910e-01  2.359e-03   +4.881e-02   -4.530e-02 
 0.500 0.550   1.100   1.120     8.891e-01  2.303e-03   +4.944e-02   -4.909e-02 
 0.500 0.550   1.120   1.140     8.975e-01  2.400e-03   +5.095e-02   -5.256e-02 
 0.500 0.550   1.140   1.160     8.607e-01  1.711e-03   +4.884e-02   -4.745e-02 
 0.500 0.550   1.160   1.180     8.524e-01  2.209e-03   +4.696e-02   -4.696e-02 
 0.500 0.550   1.180   1.200     8.413e-01  2.083e-03   +4.639e-02   -4.464e-02 
 0.500 0.550   1.200   1.220     8.266e-01  2.577e-03   +4.420e-02   -4.969e-02 
 0.500 0.550   1.220   1.240     8.121e-01  2.376e-03   +3.866e-02   -4.937e-02 
 0.500 0.550   1.240   1.260     8.045e-01  2.907e-03   +3.711e-02   -3.959e-02 
 0.500 0.550   1.260   1.280     7.913e-01  2.559e-03   +3.616e-02   -3.918e-02 
 0.500 0.550   1.280   1.300     7.658e-01  2.576e-03   +3.017e-02   -5.295e-02 
 0.500 0.550   1.300   1.320     7.446e-01  2.640e-03   +2.698e-02   -4.224e-02 
 0.500 0.550   1.320   1.340     7.019e-01  1.884e-03   +2.202e-02   -4.164e-02 
 0.500 0.550   1.340   1.360     6.737e-01  1.899e-03   +1.732e-02   -4.085e-02 
 0.500 0.550   1.360   1.380     6.357e-01  2.303e-03   +1.627e-02   -3.972e-02 
 0.500 0.550   1.380   1.400     6.007e-01  2.474e-03   +1.485e-02   -3.747e-02 
 0.500 0.550   1.400   1.420     5.780e-01  1.992e-03   +1.151e-02   -4.023e-02 
 0.500 0.550   1.420   1.440     5.522e-01  2.067e-03   +8.303e-03   -3.862e-02 
 0.500 0.550   1.440   1.460     5.215e-01  2.144e-03   +6.169e-03   -3.724e-02 
 0.500 0.550   1.460   1.480     5.021e-01  2.599e-03   +3.766e-03   -3.924e-02 
 0.500 0.550   1.480   1.500     4.933e-01  1.754e-03   +3.710e-03   -3.984e-02 
 0.500 0.550   1.500   1.520     5.103e-01  2.518e-03   +5.384e-03   -4.246e-02 
 0.500 0.550   1.520   1.540     4.748e-01  1.916e-03   +2.595e-03   -4.001e-02 
 0.500 0.550   1.540   1.560     4.540e-01  2.032e-03   +3.074e-03   -3.969e-02 
 0.500 0.550   1.560   1.580     4.316e-01  2.462e-03   +3.456e-03   -4.032e-02 
 0.500 0.550   1.580   1.600     4.139e-01  1.793e-03   +2.376e-03   -3.843e-02 
 0.500 0.550   1.600   1.620     4.063e-01  3.081e-03   +2.726e-03   -4.044e-02 
 0.500 0.550   1.620   1.640     3.816e-01  2.471e-03   +2.661e-03   -6.523e-02 
 0.500 0.550   1.640   1.660     3.814e-01  1.508e-03   +2.325e-03   -3.805e-02 
 0.500 0.550   1.660   1.680     3.522e-01  1.787e-03   +2.004e-03   -3.584e-02 
 0.500 0.550   1.680   1.700     3.136e-01  1.960e-03   +1.836e-03   -2.992e-02 
 0.500 0.550   1.700   1.720     2.883e-01  1.496e-03   +3.149e-03   -2.876e-02 
 0.500 0.550   1.720   1.740     2.670e-01  2.058e-03   +1.709e-03   -2.476e-02 
 0.500 0.550   1.740   1.760     2.417e-01  1.838e-03   +1.727e-03   -1.894e-02 
 0.500 0.550   1.760   1.780     2.137e-01  1.957e-03   +1.793e-03   -1.698e-02 
 0.500 0.550   1.780   1.800     1.842e-01  1.380e-03   +2.037e-03   -1.538e-02 
 0.500 0.550   1.800   1.820     1.600e-01  1.263e-03   +1.749e-03   -1.337e-02 
 0.500 0.550   1.820   1.840     1.397e-01  1.414e-03   +2.023e-03   -1.009e-02 
 0.500 0.550   1.840   1.860     1.543e-01  1.286e-03   +1.415e-03   -1.313e-02 
 0.500 0.550   1.860   1.880     2.484e-01  1.081e-03   +6.979e-03   -1.401e-02 
 0.500 0.550   1.880   1.900     1.034e-01  1.165e-03   +2.549e-03   -7.925e-03 
 0.500 0.550   1.900   1.920     9.479e-02  9.461e-04   +2.062e-03   -6.996e-03 
 0.500 0.550   1.920   1.940     8.585e-02  1.145e-03   +1.706e-03   -6.380e-03 
 0.500 0.550   1.940   1.960     7.239e-02  1.018e-03   +2.712e-03   -5.558e-03 
 0.500 0.550   1.960   1.980     6.578e-02  9.162e-04   +3.591e-03   -3.774e-03 
 0.500 0.550   1.980   2.000     6.207e-02  6.219e-04   +1.553e-03   -5.371e-03 
 0.500 0.550   2.000   2.020     5.307e-02  1.106e-03   +2.882e-03   -3.900e-03 
 0.500 0.550   2.020   2.040     4.480e-02  5.683e-04   +3.940e-03   -3.679e-03 
 0.500 0.550   2.040   2.060     4.071e-02  8.568e-04   +2.686e-03   -3.539e-03 
 0.500 0.550   2.060   2.080     3.254e-02  3.582e-04   +1.707e-03   -3.106e-03 
 0.500 0.550   2.080   2.100     3.145e-02  4.605e-04   +3.545e-03   -2.949e-03 
 0.500 0.550   2.100   2.120     2.443e-02  3.962e-04   +3.369e-03   -2.831e-03 
 0.500 0.550   2.120   2.140     2.307e-02  3.973e-04   +3.274e-03   -3.285e-03 
 0.500 0.550   2.140   2.160     1.942e-02  3.329e-04   +2.999e-03   -2.300e-03 
 0.500 0.550   2.160   2.180     1.588e-02  4.498e-04   +2.853e-03   -2.290e-03 
 0.500 0.550   2.180   2.200     1.450e-02  3.733e-04   +2.529e-03   -2.658e-03 
 0.500 0.550   2.200   2.220     1.098e-02  3.849e-04   +3.465e-03   -2.183e-03 
 0.500 0.550   2.220   2.240     9.155e-03  3.121e-04   +3.157e-03   -1.873e-03 
 0.500 0.550   2.240   2.260     7.380e-03  3.191e-04   +2.787e-03   -1.663e-03 
 0.500 0.550   2.260   2.280     6.272e-03  2.227e-04   +2.349e-03   -1.686e-03 
 0.500 0.550   2.280   2.300     5.029e-03  2.351e-04   +1.576e-03   -1.291e-03 
 0.550 0.600   0.980   1.000     2.392e-01  1.065e-03   +1.024e-02   -9.401e-03 
 0.550 0.600   1.000   1.020     1.590e+00  3.058e-03   +6.071e-02   -1.180e-01 
 0.550 0.600   1.020   1.040     1.492e+00  3.043e-03   +5.922e-02   -9.174e-02 
 0.550 0.600   1.040   1.060     6.891e-01  2.525e-03   +3.476e-02   -3.870e-02 
 0.550 0.600   1.060   1.080     6.641e-01  1.466e-03   +3.719e-02   -3.772e-02 
 0.550 0.600   1.080   1.100     6.560e-01  1.754e-03   +3.936e-02   -3.077e-02 
 0.550 0.600   1.100   1.120     6.561e-01  2.261e-03   +3.492e-02   -3.946e-02 
 0.550 0.600   1.120   1.140     6.597e-01  1.694e-03   +4.018e-02   -3.386e-02 
 0.550 0.600   1.140   1.160     6.455e-01  1.645e-03   +3.976e-02   -3.871e-02 
 0.550 0.600   1.160   1.180     6.390e-01  1.567e-03   +3.713e-02   -3.888e-02 
 0.550 0.600   1.180   1.200     6.301e-01  1.622e-03   +3.858e-02   -3.667e-02 
 0.550 0.600   1.200   1.220     6.304e-01  1.935e-03   +3.753e-02   -3.706e-02 
 0.550 0.600   1.220   1.240     6.307e-01  2.397e-03   +3.632e-02   -3.944e-02 
 0.550 0.600   1.240   1.260     6.205e-01  1.302e-03   +3.198e-02   -3.803e-02 
 0.550 0.600   1.260   1.280     6.154e-01  1.815e-03   +3.343e-02   -3.744e-02 
 0.550 0.600   1.280   1.300     5.994e-01  2.128e-03   +2.989e-02   -3.818e-02 
 0.550 0.600   1.300   1.320     5.790e-01  2.224e-03   +3.036e-02   -3.350e-02 
 0.550 0.600   1.320   1.340     5.698e-01  1.622e-03   +2.939e-02   -3.516e-02 
 0.550 0.600   1.340   1.360     5.441e-01  2.119e-03   +2.684e-02   -3.289e-02 
 0.550 0.600   1.360   1.380     5.086e-01  1.933e-03   +2.555e-02   -3.130e-02 
 0.550 0.600   1.380   1.400     4.855e-01  2.066e-03   +2.018e-02   -3.038e-02 
 0.550 0.600   1.400   1.420     4.653e-01  2.125e-03   +1.661e-02   -3.144e-02 
 0.550 0.600   1.420   1.440     4.391e-01  1.782e-03   +1.404e-02   -2.897e-02 
 0.550 0.600   1.440   1.460     4.330e-01  2.817e-03   +1.107e-02   -3.262e-02 
 0.550 0.600   1.460   1.480     4.199e-01  1.841e-03   +1.014e-02   -2.864e-02 
 0.550 0.600   1.480   1.500     4.235e-01  1.681e-03   +8.808e-03   -3.294e-02 
 0.550 0.600   1.500   1.520     4.203e-01  1.887e-03   +1.253e-02   -3.066e-02 
 0.550 0.600   1.520   1.540     4.137e-01  1.635e-03   +8.348e-03   -3.117e-02 
 0.550 0.600   1.540   1.560     3.922e-01  1.804e-03   +5.528e-03   -3.045e-02 
 0.550 0.600   1.560   1.580     3.752e-01  2.192e-03   +3.933e-03   -2.777e-02 
 0.550 0.600   1.580   1.600     3.684e-01  1.516e-03   +3.759e-03   -3.011e-02 
 0.550 0.600   1.600   1.620     3.574e-01  2.015e-03   +2.285e-03   -2.995e-02 
 0.550 0.600   1.620   1.640     3.490e-01  1.876e-03   +2.162e-03   -2.659e-02 
 0.550 0.600   1.640   1.660     3.459e-01  2.252e-03   +3.236e-03   -3.029e-02 
 0.550 0.600   1.660   1.680     3.242e-01  2.003e-03   +1.934e-03   -2.768e-02 
 0.550 0.600   1.680   1.700     2.918e-01  1.784e-03   +2.395e-03   -2.707e-02 
 0.550 0.600   1.700   1.720     2.769e-01  1.752e-03   +2.424e-03   -2.366e-02 
 0.550 0.600   1.720   1.740     2.714e-01  2.309e-03   +1.637e-03   -2.267e-02 
 0.550 0.600   1.740   1.760     2.649e-01  1.560e-03   +3.140e-03   -1.948e-02 
 0.550 0.600   1.760   1.780     2.366e-01  1.639e-03   +2.009e-03   -1.948e-02 
 0.550 0.600   1.780   1.800     2.015e-01  1.565e-03   +1.690e-03   -2.052e-02 
 0.550 0.600   1.800   1.820     1.807e-01  1.823e-03   +1.612e-03   -1.928e-02 
 0.550 0.600   1.820   1.840     1.571e-01  1.472e-03   +1.526e-03   -1.661e-02 
 0.550 0.600   1.840   1.860     1.794e-01  1.542e-03   +1.978e-03   -1.748e-02 
 0.550 0.600   1.860   1.880     4.158e-01  1.656e-03   +1.504e-02   -2.703e-02 
 0.550 0.600   1.880   1.900     1.263e-01  1.169e-03   +2.662e-03   -9.143e-03 
 0.550 0.600   1.900   1.920     1.136e-01  1.115e-03   +2.815e-03   -1.040e-02 
 0.550 0.600   1.920   1.940     1.043e-01  1.362e-03   +2.039e-03   -9.184e-03 
 0.550 0.600   1.940   1.960     8.611e-02  8.702e-04   +2.380e-03   -6.574e-03 
 0.550 0.600   1.960   1.980     7.971e-02  9.032e-04   +2.499e-03   -7.043e-03 
 0.550 0.600   1.980   2.000     7.843e-02  7.390e-04   +3.391e-03   -5.844e-03 
 0.550 0.600   2.000   2.020     6.776e-02  1.119e-03   +3.125e-03   -4.875e-03 
 0.550 0.600   2.020   2.040     6.148e-02  9.485e-04   +2.914e-03   -3.829e-03 
 0.550 0.600   2.040   2.060     5.346e-02  7.919e-04   +3.140e-03   -3.741e-03 
 0.550 0.600   2.060   2.080     4.969e-02  8.960e-04   +1.709e-03   -3.756e-03 
 0.550 0.600   2.080   2.100     4.648e-02  8.062e-04   +2.673e-03   -3.327e-03 
 0.550 0.600   2.100   2.120     3.922e-02  7.010e-04   +2.225e-03   -3.864e-03 
 0.550 0.600   2.120   2.140     3.616e-02  6.543e-04   +2.618e-03   -2.935e-03 
 0.550 0.600   2.140   2.160     3.284e-02  6.359e-04   +1.740e-03   -2.965e-03 
 0.550 0.600   2.160   2.180     2.469e-02  5.054e-04   +2.604e-03   -2.176e-03 
 0.550 0.600   2.180   2.200     2.367e-02  4.067e-04   +2.528e-03   -2.553e-03 
 0.550 0.600   2.200   2.220     2.281e-02  4.771e-04   +2.701e-03   -2.804e-03 
 0.550 0.600   2.220   2.240     2.121e-02  5.402e-04   +2.338e-03   -3.094e-03 
 0.550 0.600   2.240   2.260     1.638e-02  4.008e-04   +2.682e-03   -2.822e-03 
 0.550 0.600   2.260   2.280     1.370e-02  3.598e-04   +3.124e-03   -2.383e-03 
 0.550 0.600   2.280   2.300     1.318e-02  3.313e-04   +2.331e-03   -2.045e-03 
 0.600 0.650   0.980   1.000     1.767e-01  1.081e-03   +7.831e-03   -6.626e-03 
 0.600 0.650   1.000   1.020     1.136e+00  2.492e-03   +4.596e-02   -8.261e-02 
 0.600 0.650   1.020   1.040     1.079e+00  2.134e-03   +4.789e-02   -7.130e-02 
 0.600 0.650   1.040   1.060     4.926e-01  1.920e-03   +2.809e-02   -2.360e-02 
 0.600 0.650   1.060   1.080     4.868e-01  1.487e-03   +2.971e-02   -2.794e-02 
 0.600 0.650   1.080   1.100     4.865e-01  1.571e-03   +3.059e-02   -3.251e-02 
 0.600 0.650   1.100   1.120     4.754e-01  1.441e-03   +3.100e-02   -2.506e-02 
 0.600 0.650   1.120   1.140     4.762e-01  1.468e-03   +3.241e-02   -2.506e-02 
 0.600 0.650   1.140   1.160     4.666e-01  1.296e-03   +3.312e-02   -2.963e-02 
 0.600 0.650   1.160   1.180     4.717e-01  1.942e-03   +3.007e-02   -3.187e-02 
 0.600 0.650   1.180   1.200     4.740e-01  1.978e-03   +2.975e-02   -3.172e-02 
 0.600 0.650   1.200   1.220     4.736e-01  1.741e-03   +2.903e-02   -3.169e-02 
 0.600 0.650   1.220   1.240     4.671e-01  1.595e-03   +3.085e-02   -2.957e-02 
 0.600 0.650   1.240   1.260     4.696e-01  1.929e-03   +3.009e-02   -3.155e-02 
 0.600 0.650   1.260   1.280     4.684e-01  1.778e-03   +2.631e-02   -3.255e-02 
 0.600 0.650   1.280   1.300     4.685e-01  1.427e-03   +2.508e-02   -3.402e-02 
 0.600 0.650   1.300   1.320     4.569e-01  1.416e-03   +2.995e-02   -2.791e-02 
 0.600 0.650   1.320   1.340     4.363e-01  1.832e-03   +2.541e-02   -3.157e-02 
 0.600 0.650   1.340   1.360     4.197e-01  1.535e-03   +2.648e-02   -2.580e-02 
 0.600 0.650   1.360   1.380     4.076e-01  1.528e-03   +2.316e-02   -2.649e-02 
 0.600 0.650   1.380   1.400     3.846e-01  1.680e-03   +2.157e-02   -2.988e-02 
 0.600 0.650   1.400   1.420     3.753e-01  1.051e-03   +2.072e-02   -2.651e-02 
 0.600 0.650   1.420   1.440     3.592e-01  1.613e-03   +1.881e-02   -2.445e-02 
 0.600 0.650   1.440   1.460     3.454e-01  1.741e-03   +1.279e-02   -2.304e-02 
 0.600 0.650   1.460   1.480     3.328e-01  1.798e-03   +1.423e-02   -2.345e-02 
 0.600 0.650   1.480   1.500     3.412e-01  1.578e-03   +1.341e-02   -2.160e-02 
 0.600 0.650   1.500   1.520     3.546e-01  1.265e-03   +1.089e-02   -2.598e-02 
 0.600 0.650   1.520   1.540     3.550e-01  2.027e-03   +1.210e-02   -2.533e-02 
 0.600 0.650   1.540   1.560     3.397e-01  1.814e-03   +9.560e-03   -2.455e-02 
 0.600 0.650   1.560   1.580     3.273e-01  2.324e-03   +9.228e-03   -2.640e-02 
 0.600 0.650   1.580   1.600     3.223e-01  2.377e-03   +5.014e-03   -2.639e-02 
 0.600 0.650   1.600   1.620     3.151e-01  1.504e-03   +6.723e-03   -2.295e-02 
 0.600 0.650   1.620   1.640     3.147e-01  2.149e-03   +6.378e-03   -2.199e-02 
 0.600 0.650   1.640   1.660     3.066e-01  1.798e-03   +7.528e-03   -2.571e-02 
 0.600 0.650   1.660   1.680     2.927e-01  1.914e-03   +6.563e-03   -2.062e-02 
 0.600 0.650   1.680   1.700     2.685e-01  1.499e-03   +5.418e-03   -2.531e-02 
 0.600 0.650   1.700   1.720     2.626e-01  1.610e-03   +5.815e-03   -2.139e-02 
 0.600 0.650   1.720   1.740     2.528e-01  2.158e-03   +5.282e-03   -2.208e-02 
 0.600 0.650   1.740   1.760     2.445e-01  2.148e-03   +6.907e-03   -2.215e-02 
 0.600 0.650   1.760   1.780     2.343e-01  1.178e-03   +7.911e-03   -1.958e-02 
 0.600 0.650   1.780   1.800     1.889e-01  1.411e-03   +1.810e-03   -1.607e-02 
 0.600 0.650   1.800   1.820     1.724e-01  1.892e-03   +1.476e-03   -1.972e-02 
 0.600 0.650   1.820   1.840     1.537e-01  1.611e-03   +1.638e-03   -1.786e-02 
 0.600 0.650   1.840   1.860     2.015e-01  2.153e-03   +3.797e-03   -2.409e-02 
 0.600 0.650   1.860   1.880     5.588e-01  2.425e-03   +2.156e-02   -3.377e-02 
 0.600 0.650   1.880   1.900     1.416e-01  1.819e-03   +1.922e-03   -1.676e-02 
 0.600 0.650   1.900   1.920     1.273e-01  1.486e-03   +1.337e-03   -1.306e-02 
 0.600 0.650   1.920   1.940     1.183e-01  1.381e-03   +2.718e-03   -1.229e-02 
 0.600 0.650   1.940   1.960     9.395e-02  1.353e-03   +2.023e-03   -9.401e-03 
 0.600 0.650   1.960   1.980     9.111e-02  1.181e-03   +3.191e-03   -9.579e-03 
 0.600 0.650   1.980   2.000     8.652e-02  9.088e-04   +2.992e-03   -8.535e-03 
 0.600 0.650   2.000   2.020     8.386e-02  9.115e-04   +3.075e-03   -9.507e-03 
 0.600 0.650   2.020   2.040     7.026e-02  9.657e-04   +3.675e-03   -6.369e-03 
 0.600 0.650   2.040   2.060     6.488e-02  9.320e-04   +3.541e-03   -6.280e-03 
 0.600 0.650   2.060   2.080     5.775e-02  8.422e-04   +3.007e-03   -4.488e-03 
 0.600 0.650   2.080   2.100     5.493e-02  7.642e-04   +3.409e-03   -5.737e-03 
 0.600 0.650   2.100   2.120     4.891e-02  6.082e-04   +2.290e-03   -4.486e-03 
 0.600 0.650   2.120   2.140     4.390e-02  9.110e-04   +2.702e-03   -4.072e-03 
 0.600 0.650   2.140   2.160     3.930e-02  9.509e-04   +3.672e-03   -3.339e-03 
 0.600 0.650   2.160   2.180     3.559e-02  8.058e-04   +2.049e-03   -3.892e-03 
 0.600 0.650   2.180   2.200     3.441e-02  6.598e-04   +2.979e-03   -2.496e-03 
 0.600 0.650   2.200   2.220     2.871e-02  7.002e-04   +1.624e-03   -2.200e-03 
 0.600 0.650   2.220   2.240     2.756e-02  6.517e-04   +1.841e-03   -2.728e-03 
 0.600 0.650   2.240   2.260     2.521e-02  6.277e-04   +1.868e-03   -2.533e-03 
 0.600 0.650   2.260   2.280     2.265e-02  6.258e-04   +1.321e-03   -2.952e-03 
 0.600 0.650   2.280   2.300     1.968e-02  4.724e-04   +2.466e-03   -2.088e-03 
 0.650 0.700   0.980   1.000     1.318e-01  5.755e-04   +6.542e-03   -7.000e-03 
 0.650 0.700   1.000   1.020     8.115e-01  2.174e-03   +3.508e-02   -6.454e-02 
 0.650 0.700   1.020   1.040     7.736e-01  2.294e-03   +3.456e-02   -5.593e-02 
 0.650 0.700   1.040   1.060     3.596e-01  1.134e-03   +2.294e-02   -2.005e-02 
 0.650 0.700   1.060   1.080     3.449e-01  9.575e-04   +2.370e-02   -2.097e-02 
 0.650 0.700   1.080   1.100     3.472e-01  1.354e-03   +2.528e-02   -2.123e-02 
 0.650 0.700   1.100   1.120     3.473e-01  1.065e-03   +2.423e-02   -2.583e-02 
 0.650 0.700   1.120   1.140     3.458e-01  1.098e-03   +2.365e-02   -2.487e-02 
 0.650 0.700   1.140   1.160     3.459e-01  1.109e-03   +2.559e-02   -2.505e-02 
 0.650 0.700   1.160   1.180     3.440e-01  1.218e-03   +2.490e-02   -2.351e-02 
 0.650 0.700   1.180   1.200     3.428e-01  1.136e-03   +2.290e-02   -2.345e-02 
 0.650 0.700   1.200   1.220     3.473e-01  1.196e-03   +2.403e-02   -2.283e-02 
 0.650 0.700   1.220   1.240     3.520e-01  1.012e-03   +2.329e-02   -2.235e-02 
 0.650 0.700   1.240   1.260     3.489e-01  1.514e-03   +2.504e-02   -2.385e-02 
 0.650 0.700   1.260   1.280     3.499e-01  1.179e-03   +2.182e-02   -2.349e-02 
 0.650 0.700   1.280   1.300     3.503e-01  1.566e-03   +2.316e-02   -2.236e-02 
 0.650 0.700   1.300   1.320     3.431e-01  1.215e-03   +2.243e-02   -2.400e-02 
 0.650 0.700   1.320   1.340     3.340e-01  1.533e-03   +2.229e-02   -2.331e-02 
 0.650 0.700   1.340   1.360     3.319e-01  1.780e-03   +2.216e-02   -2.468e-02 
 0.650 0.700   1.360   1.380     3.186e-01  1.801e-03   +2.318e-02   -2.396e-02 
 0.650 0.700   1.380   1.400     2.992e-01  1.442e-03   +1.782e-02   -2.196e-02 
 0.650 0.700   1.400   1.420     2.869e-01  1.394e-03   +2.054e-02   -1.959e-02 
 0.650 0.700   1.420   1.440     2.812e-01  1.485e-03   +1.894e-02   -2.218e-02 
 0.650 0.700   1.440   1.460     2.682e-01  1.530e-03   +1.690e-02   -2.248e-02 
 0.650 0.700   1.460   1.480     2.711e-01  1.286e-03   +1.637e-02   -1.782e-02 
 0.650 0.700   1.480   1.500     2.686e-01  1.502e-03   +1.481e-02   -1.852e-02 
 0.650 0.700   1.500   1.520     2.895e-01  2.103e-03   +1.532e-02   -2.287e-02 
 0.650 0.700   1.520   1.540     2.875e-01  1.668e-03   +1.636e-02   -2.021e-02 
 0.650 0.700   1.540   1.560     2.851e-01  1.465e-03   +1.338e-02   -2.120e-02 
 0.650 0.700   1.560   1.580     2.830e-01  1.207e-03   +1.500e-02   -2.453e-02 
 0.650 0.700   1.580   1.600     2.811e-01  2.285e-03   +1.074e-02   -2.306e-02 
 0.650 0.700   1.600   1.620     2.796e-01  1.585e-03   +9.703e-03   -2.204e-02 
 0.650 0.700   1.620   1.640     2.785e-01  1.897e-03   +7.361e-03   -2.368e-02 
 0.650 0.700   1.640   1.660     2.840e-01  1.814e-03   +8.297e-03   -2.500e-02 
 0.650 0.700   1.660   1.680     2.623e-01  1.313e-03   +8.582e-03   -2.135e-02 
 0.650 0.700   1.680   1.700     2.418e-01  1.454e-03   +9.015e-03   -2.311e-02 
 0.650 0.700   1.700   1.720     2.336e-01  1.590e-03   +1.324e-02   -1.767e-02 
 0.650 0.700   1.720   1.740     2.256e-01  1.592e-03   +1.273e-02   -1.913e-02 
 0.650 0.700   1.740   1.760     2.370e-01  1.111e-03   +1.377e-02   -2.343e-02 
 0.650 0.700   1.760   1.780     2.113e-01  1.876e-03   +1.101e-02   -1.967e-02 
 0.650 0.700   1.780   1.800     1.742e-01  1.546e-03   +4.207e-03   -1.718e-02 
 0.650 0.700   1.800   1.820     1.445e-01  1.082e-03   +4.562e-03   -1.287e-02 
 0.650 0.700   1.820   1.840     1.373e-01  1.605e-03   +1.640e-03   -1.405e-02 
 0.650 0.700   1.840   1.860     1.916e-01  1.915e-03   +3.075e-03   -1.926e-02 
 0.650 0.700   1.860   1.880     5.994e-01  1.901e-03   +2.107e-02   -4.613e-02 
 0.650 0.700   1.880   1.900     1.311e-01  1.541e-03   +1.915e-03   -1.596e-02 
 0.650 0.700   1.900   1.920     1.294e-01  1.756e-03   +1.865e-03   -1.730e-02 
 0.650 0.700   1.920   1.940     1.172e-01  1.623e-03   +2.677e-03   -1.486e-02 
 0.650 0.700   1.940   1.960     1.037e-01  1.158e-03   +1.672e-03   -1.330e-02 
 0.650 0.700   1.960   1.980     9.561e-02  1.544e-03   +2.866e-03   -1.032e-02 
 0.650 0.700   1.980   2.000     9.707e-02  1.164e-03   +2.716e-03   -1.160e-02 
 0.650 0.700   2.000   2.020     8.496e-02  1.193e-03   +3.045e-03   -9.222e-03 
 0.650 0.700   2.020   2.040     8.586e-02  9.960e-04   +4.003e-03   -1.115e-02 
 0.650 0.700   2.040   2.060     7.994e-02  1.239e-03   +2.741e-03   -8.815e-03 
 0.650 0.700   2.060   2.080     6.820e-02  1.194e-03   +4.785e-03   -6.980e-03 
 0.650 0.700   2.080   2.100     6.238e-02  1.086e-03   +3.693e-03   -7.428e-03 
 0.650 0.700   2.100   2.120     5.440e-02  9.418e-04   +4.349e-03   -4.982e-03 
 0.650 0.700   2.120   2.140     5.471e-02  9.312e-04   +3.507e-03   -7.081e-03 
 0.650 0.700   2.140   2.160     4.823e-02  7.419e-04   +3.606e-03   -5.287e-03 
 0.650 0.700   2.160   2.180     4.422e-02  8.360e-04   +2.299e-03   -6.191e-03 
 0.650 0.700   2.180   2.200     4.225e-02  7.518e-04   +3.072e-03   -4.582e-03 
 0.650 0.700   2.200   2.220     3.783e-02  8.355e-04   +2.285e-03   -4.803e-03 
 0.650 0.700   2.220   2.240     3.148e-02  6.267e-04   +3.391e-03   -2.296e-03 
 0.650 0.700   2.240   2.260     3.001e-02  6.403e-04   +3.838e-03   -4.327e-03 
 0.650 0.700   2.260   2.280     2.645e-02  4.844e-04   +2.021e-03   -2.880e-03 
 0.650 0.700   2.280   2.300     2.577e-02  3.460e-04   +2.263e-03   -2.338e-03 
 0.700 0.750   0.980   1.000     9.389e-02  7.494e-04   +5.188e-03   -6.279e-03 
 0.700 0.750   1.000   1.020     5.701e-01  1.613e-03   +2.936e-02   -5.047e-02 
 0.700 0.750   1.020   1.040     5.462e-01  1.486e-03   +2.591e-02   -4.810e-02 
 0.700 0.750   1.040   1.060     2.576e-01  1.026e-03   +1.873e-02   -2.083e-02 
 0.700 0.750   1.060   1.080     2.488e-01  9.543e-04   +1.957e-02   -1.984e-02 
 0.700 0.750   1.080   1.100     2.478e-01  1.017e-03   +1.943e-02   -1.858e-02 
 0.700 0.750   1.100   1.120     2.417e-01  1.009e-03   +1.770e-02   -1.493e-02 
 0.700 0.750   1.120   1.140     2.466e-01  1.098e-03   +1.902e-02   -2.173e-02 
 0.700 0.750   1.140   1.160     2.433e-01  1.492e-03   +1.917e-02   -1.943e-02 
 0.700 0.750   1.160   1.180     2.443e-01  1.252e-03   +1.993e-02   -1.950e-02 
 0.700 0.750   1.180   1.200     2.469e-01  1.569e-03   +1.892e-02   -1.755e-02 
 0.700 0.750   1.200   1.220     2.511e-01  1.224e-03   +2.072e-02   -2.104e-02 
 0.700 0.750   1.220   1.240     2.525e-01  1.234e-03   +1.831e-02   -1.923e-02 
 0.700 0.750   1.240   1.260     2.558e-01  1.303e-03   +2.191e-02   -1.942e-02 
 0.700 0.750   1.260   1.280     2.578e-01  1.275e-03   +1.993e-02   -2.095e-02 
 0.700 0.750   1.280   1.300     2.572e-01  1.306e-03   +1.975e-02   -2.067e-02 
 0.700 0.750   1.300   1.320     2.568e-01  1.439e-03   +1.968e-02   -1.926e-02 
 0.700 0.750   1.320   1.340     2.482e-01  1.315e-03   +2.033e-02   -2.240e-02 
 0.700 0.750   1.340   1.360     2.435e-01  1.207e-03   +2.077e-02   -1.985e-02 
 0.700 0.750   1.360   1.380     2.329e-01  1.056e-03   +1.874e-02   -2.117e-02 
 0.700 0.750   1.380   1.400     2.355e-01  1.123e-03   +1.831e-02   -2.331e-02 
 0.700 0.750   1.400   1.420     2.232e-01  1.394e-03   +1.741e-02   -1.819e-02 
 0.700 0.750   1.420   1.440     2.135e-01  1.245e-03   +1.842e-02   -1.939e-02 
 0.700 0.750   1.440   1.460     2.069e-01  1.366e-03   +1.825e-02   -1.724e-02 
 0.700 0.750   1.460   1.480     2.100e-01  8.483e-04   +1.675e-02   -2.042e-02 
 0.700 0.750   1.480   1.500     2.135e-01  1.265e-03   +1.451e-02   -1.829e-02 
 0.700 0.750   1.500   1.520     2.219e-01  1.355e-03   +1.671e-02   -1.817e-02 
 0.700 0.750   1.520   1.540     2.289e-01  1.760e-03   +1.600e-02   -2.141e-02 
 0.700 0.750   1.540   1.560     2.284e-01  1.438e-03   +1.468e-02   -1.951e-02 
 0.700 0.750   1.560   1.580     2.269e-01  1.704e-03   +1.456e-02   -2.314e-02 
 0.700 0.750   1.580   1.600     2.296e-01  1.414e-03   +1.376e-02   -1.910e-02 
 0.700 0.750   1.600   1.620     2.323e-01  1.296e-03   +1.221e-02   -2.047e-02 
 0.700 0.750   1.620   1.640     2.317e-01  1.736e-03   +1.052e-02   -2.165e-02 
 0.700 0.750   1.640   1.660     2.420e-01  1.344e-03   +1.053e-02   -2.648e-02 
 0.700 0.750   1.660   1.680     2.303e-01  1.576e-03   +1.187e-02   -2.285e-02 
 0.700 0.750   1.680   1.700     2.077e-01  1.407e-03   +1.094e-02   -2.002e-02 
 0.700 0.750   1.700   1.720     2.065e-01  1.433e-03   +1.366e-02   -2.193e-02 
 0.700 0.750   1.720   1.740     2.049e-01  1.313e-03   +1.374e-02   -1.879e-02 
 0.700 0.750   1.740   1.760     2.056e-01  1.187e-03   +1.189e-02   -2.324e-02 
 0.700 0.750   1.760   1.780     1.969e-01  1.926e-03   +1.508e-02   -2.061e-02 
 0.700 0.750   1.780   1.800     1.503e-01  1.505e-03   +9.677e-03   -1.600e-02 
 0.700 0.750   1.800   1.820     1.210e-01  1.193e-03   +5.987e-03   -1.191e-02 
 0.700 0.750   1.820   1.840     1.136e-01  1.184e-03   +6.454e-03   -1.140e-02 
 0.700 0.750   1.840   1.860     1.678e-01  1.782e-03   +6.207e-03   -1.917e-02 
 0.700 0.750   1.860   1.880     5.810e-01  2.175e-03   +1.916e-02   -5.012e-02 
 0.700 0.750   1.880   1.900     1.247e-01  1.581e-03   +4.878e-03   -1.476e-02 
 0.700 0.750   1.900   1.920     1.196e-01  1.878e-03   +3.829e-03   -1.531e-02 
 0.700 0.750   1.920   1.940     1.070e-01  1.370e-03   +3.257e-03   -1.266e-02 
 0.700 0.750   1.940   1.960     9.365e-02  1.216e-03   +1.909e-03   -1.112e-02 
 0.700 0.750   1.960   1.980     1.028e-01  1.698e-03   +3.055e-03   -1.291e-02 
 0.700 0.750   1.980   2.000     9.453e-02  1.249e-03   +3.311e-03   -1.225e-02 
 0.700 0.750   2.000   2.020     9.537e-02  1.203e-03   +4.159e-03   -1.403e-02 
 0.700 0.750   2.020   2.040     9.282e-02  1.302e-03   +4.850e-03   -1.199e-02 
 0.700 0.750   2.040   2.060     8.224e-02  1.230e-03   +4.323e-03   -1.020e-02 
 0.700 0.750   2.060   2.080     7.991e-02  1.178e-03   +4.714e-03   -1.033e-02 
 0.700 0.750   2.080   2.100     7.432e-02  1.236e-03   +3.750e-03   -1.162e-02 
 0.700 0.750   2.100   2.120     6.434e-02  9.618e-04   +3.827e-03   -8.843e-03 
 0.700 0.750   2.120   2.140     6.500e-02  1.016e-03   +6.938e-03   -9.906e-03 
 0.700 0.750   2.140   2.160     5.638e-02  7.316e-04   +3.841e-03   -6.890e-03 
 0.700 0.750   2.160   2.180     5.268e-02  1.015e-03   +4.292e-03   -7.248e-03 
 0.700 0.750   2.180   2.200     4.511e-02  6.562e-04   +4.554e-03   -5.349e-03 
 0.700 0.750   2.200   2.220     4.492e-02  8.451e-04   +4.748e-03   -6.482e-03 
 0.700 0.750   2.220   2.240     3.831e-02  8.103e-04   +4.632e-03   -5.751e-03 
 0.700 0.750   2.240   2.260     3.680e-02  5.840e-04   +3.318e-03   -4.752e-03 
 0.700 0.750   2.260   2.280     2.933e-02  5.395e-04   +4.021e-03   -3.441e-03 
 0.700 0.750   2.280   2.300     3.204e-02  6.839e-04   +3.428e-03   -5.169e-03 
 0.750 0.800   0.980   1.000     6.268e-02  7.751e-04   +3.709e-03   -6.370e-03 
 0.750 0.800   1.000   1.020     4.081e-01  1.580e-03   +1.943e-02   -3.738e-02 
 0.750 0.800   1.020   1.040     3.825e-01  1.605e-03   +2.014e-02   -3.437e-02 
 0.750 0.800   1.040   1.060     1.760e-01  1.067e-03   +1.491e-02   -1.493e-02 
 0.750 0.800   1.060   1.080     1.683e-01  9.366e-04   +1.609e-02   -1.398e-02 
 0.750 0.800   1.080   1.100     1.706e-01  6.873e-04   +1.507e-02   -1.507e-02 
 0.750 0.800   1.100   1.120     1.680e-01  8.922e-04   +1.363e-02   -1.323e-02 
 0.750 0.800   1.120   1.140     1.662e-01  7.028e-04   +1.479e-02   -1.209e-02 
 0.750 0.800   1.140   1.160     1.702e-01  8.878e-04   +1.328e-02   -1.528e-02 
 0.750 0.800   1.160   1.180     1.700e-01  6.419e-04   +1.448e-02   -1.576e-02 
 0.750 0.800   1.180   1.200     1.730e-01  9.588e-04   +1.254e-02   -1.440e-02 
 0.750 0.800   1.200   1.220     1.754e-01  8.446e-04   +1.398e-02   -1.368e-02 
 0.750 0.800   1.220   1.240     1.767e-01  1.083e-03   +1.455e-02   -1.436e-02 
 0.750 0.800   1.240   1.260     1.817e-01  1.203e-03   +1.656e-02   -1.671e-02 
 0.750 0.800   1.260   1.280     1.863e-01  8.645e-04   +1.687e-02   -1.775e-02 
 0.750 0.800   1.280   1.300     1.812e-01  1.450e-03   +1.770e-02   -1.650e-02 
 0.750 0.800   1.300   1.320     1.798e-01  1.073e-03   +1.555e-02   -1.533e-02 
 0.750 0.800   1.320   1.340     1.839e-01  9.514e-04   +1.550e-02   -1.756e-02 
 0.750 0.800   1.340   1.360     1.774e-01  7.786e-04   +1.558e-02   -1.737e-02 
 0.750 0.800   1.360   1.380     1.740e-01  1.267e-03   +1.594e-02   -1.852e-02 
 0.750 0.800   1.380   1.400     1.698e-01  8.835e-04   +1.572e-02   -1.543e-02 
 0.750 0.800   1.400   1.420     1.648e-01  8.969e-04   +1.581e-02   -1.742e-02 
 0.750 0.800   1.420   1.440     1.538e-01  1.054e-03   +1.480e-02   -1.330e-02 
 0.750 0.800   1.440   1.460     1.515e-01  1.018e-03   +1.494e-02   -1.225e-02 
 0.750 0.800   1.460   1.480     1.457e-01  1.356e-03   +1.337e-02   -1.231e-02 
 0.750 0.800   1.480   1.500     1.556e-01  1.194e-03   +1.481e-02   -1.403e-02 
 0.750 0.800   1.500   1.520     1.739e-01  1.330e-03   +1.743e-02   -1.730e-02 
 0.750 0.800   1.520   1.540     1.741e-01  1.154e-03   +1.532e-02   -1.630e-02 
 0.750 0.800   1.540   1.560     1.742e-01  1.073e-03   +1.484e-02   -1.714e-02 
 0.750 0.800   1.560   1.580     1.771e-01  1.480e-03   +1.480e-02   -1.893e-02 
 0.750 0.800   1.580   1.600     1.746e-01  1.469e-03   +1.392e-02   -1.621e-02 
 0.750 0.800   1.600   1.620     1.850e-01  1.418e-03   +1.421e-02   -1.932e-02 
 0.750 0.800   1.620   1.640     1.859e-01  1.225e-03   +1.238e-02   -2.004e-02 
 0.750 0.800   1.640   1.660     1.843e-01  1.520e-03   +1.320e-02   -1.969e-02 
 0.750 0.800   1.660   1.680     1.838e-01  1.369e-03   +1.316e-02   -2.093e-02 
 0.750 0.800   1.680   1.700     1.667e-01  1.867e-03   +1.304e-02   -1.819e-02 
 0.750 0.800   1.700   1.720     1.648e-01  1.337e-03   +1.328e-02   -2.051e-02 
 0.750 0.800   1.720   1.740     1.590e-01  1.272e-03   +1.118e-02   -1.771e-02 
 0.750 0.800   1.740   1.760     1.691e-01  1.695e-03   +1.518e-02   -1.910e-02 
 0.750 0.800   1.760   1.780     1.594e-01  1.813e-03   +1.528e-02   -1.855e-02 
 0.750 0.800   1.780   1.800     1.192e-01  1.058e-03   +1.215e-02   -1.423e-02 
 0.750 0.800   1.800   1.820     9.843e-02  1.471e-03   +7.064e-03   -1.140e-02 
 0.750 0.800   1.820   1.840     8.850e-02  1.282e-03   +6.780e-03   -1.144e-02 
 0.750 0.800   1.840   1.860     1.471e-01  1.830e-03   +1.231e-02   -1.808e-02 
 0.750 0.800   1.860   1.880     5.239e-01  2.145e-03   +2.159e-02   -5.132e-02 
 0.750 0.800   1.880   1.900     1.050e-01  1.151e-03   +1.018e-02   -1.358e-02 
 0.750 0.800   1.900   1.920     9.811e-02  1.166e-03   +7.227e-03   -1.169e-02 
 0.750 0.800   1.920   1.940     1.002e-01  1.527e-03   +7.639e-03   -1.316e-02 
 0.750 0.800   1.940   1.960     8.892e-02  1.373e-03   +6.677e-03   -1.207e-02 
 0.750 0.800   1.960   1.980     9.209e-02  1.476e-03   +5.107e-03   -1.352e-02 
 0.750 0.800   1.980   2.000     8.728e-02  1.386e-03   +6.098e-03   -1.167e-02 
 0.750 0.800   2.000   2.020     9.026e-02  9.060e-04   +4.812e-03   -1.389e-02 
 0.750 0.800   2.020   2.040     8.573e-02  1.687e-03   +4.909e-03   -1.224e-02 
 0.750 0.800   2.040   2.060     8.773e-02  1.349e-03   +4.975e-03   -1.208e-02 
 0.750 0.800   2.060   2.080     8.415e-02  1.520e-03   +5.979e-03   -1.183e-02 
 0.750 0.800   2.080   2.100     7.958e-02  1.644e-03   +7.647e-03   -1.288e-02 
 0.750 0.800   2.100   2.120     7.140e-02  1.652e-03   +3.681e-03   -1.091e-02 
 0.750 0.800   2.120   2.140     6.843e-02  1.047e-03   +4.738e-03   -1.051e-02 
 0.750 0.800   2.140   2.160     6.069e-02  7.521e-04   +5.031e-03   -7.916e-03 
 0.750 0.800   2.160   2.180     5.650e-02  1.154e-03   +5.093e-03   -7.695e-03 
 0.750 0.800   2.180   2.200     5.485e-02  1.080e-03   +5.979e-03   -8.936e-03 
 0.750 0.800   2.200   2.220     5.079e-02  1.285e-03   +4.412e-03   -8.231e-03 
 0.750 0.800   2.220   2.240     4.663e-02  1.009e-03   +5.635e-03   -8.268e-03 
 0.750 0.800   2.240   2.260     4.299e-02  7.916e-04   +4.799e-03   -6.385e-03 
 0.750 0.800   2.260   2.280     3.899e-02  1.083e-03   +5.616e-03   -6.143e-03 
 0.750 0.800   2.280   2.300     3.902e-02  6.038e-04   +4.941e-03   -7.829e-03 
 0.800 0.850   0.980   1.000     4.150e-02  4.630e-04   +3.297e-03   -4.576e-03 
 0.800 0.850   1.000   1.020     2.662e-01  1.420e-03   +1.416e-02   -2.805e-02 
 0.800 0.850   1.020   1.040     2.648e-01  1.550e-03   +1.370e-02   -2.371e-02 
 0.800 0.850   1.040   1.060     1.154e-01  8.400e-04   +1.145e-02   -1.237e-02 
 0.800 0.850   1.060   1.080     1.122e-01  1.063e-03   +1.242e-02   -1.187e-02 
 0.800 0.850   1.080   1.100     1.089e-01  9.406e-04   +1.085e-02   -1.266e-02 
 0.800 0.850   1.100   1.120     1.097e-01  8.629e-04   +1.240e-02   -8.810e-03 
 0.800 0.850   1.120   1.140     1.110e-01  9.642e-04   +1.188e-02   -1.360e-02 
 0.800 0.850   1.140   1.160     1.104e-01  7.929e-04   +1.235e-02   -1.294e-02 
 0.800 0.850   1.160   1.180     1.178e-01  9.887e-04   +1.241e-02   -1.699e-02 
 0.800 0.850   1.180   1.200     1.133e-01  9.092e-04   +1.219e-02   -1.017e-02 
 0.800 0.850   1.200   1.220     1.195e-01  1.026e-03   +1.395e-02   -1.445e-02 
 0.800 0.850   1.220   1.240     1.184e-01  8.384e-04   +9.935e-03   -1.241e-02 
 0.800 0.850   1.240   1.260     1.249e-01  8.262e-04   +1.421e-02   -1.482e-02 
 0.800 0.850   1.260   1.280     1.199e-01  8.890e-04   +1.209e-02   -1.289e-02 
 0.800 0.850   1.280   1.300     1.249e-01  1.007e-03   +1.232e-02   -1.206e-02 
 0.800 0.850   1.300   1.320     1.258e-01  9.003e-04   +1.262e-02   -1.527e-02 
 0.800 0.850   1.320   1.340     1.273e-01  1.397e-03   +1.466e-02   -1.493e-02 
 0.800 0.850   1.340   1.360     1.230e-01  8.968e-04   +1.342e-02   -1.509e-02 
 0.800 0.850   1.360   1.380     1.175e-01  8.758e-04   +1.170e-02   -1.341e-02 
 0.800 0.850   1.380   1.400     1.126e-01  1.114e-03   +1.340e-02   -1.339e-02 
 0.800 0.850   1.400   1.420     1.099e-01  1.113e-03   +1.094e-02   -1.243e-02 
 0.800 0.850   1.420   1.440     1.066e-01  7.047e-04   +1.107e-02   -1.008e-02 
 0.800 0.850   1.440   1.460     1.027e-01  8.228e-04   +1.129e-02   -1.185e-02 
 0.800 0.850   1.460   1.480     1.035e-01  1.013e-03   +1.064e-02   -1.179e-02 
 0.800 0.850   1.480   1.500     1.099e-01  1.080e-03   +1.081e-02   -1.347e-02 
 0.800 0.850   1.500   1.520     1.231e-01  1.054e-03   +1.291e-02   -1.432e-02 
 0.800 0.850   1.520   1.540     1.272e-01  9.927e-04   +1.377e-02   -1.407e-02 
 0.800 0.850   1.540   1.560     1.237e-01  1.019e-03   +1.337e-02   -1.361e-02 
 0.800 0.850   1.560   1.580     1.267e-01  1.071e-03   +1.239e-02   -1.550e-02 
 0.800 0.850   1.580   1.600     1.259e-01  1.364e-03   +1.326e-02   -1.508e-02 
 0.800 0.850   1.600   1.620     1.293e-01  1.489e-03   +1.245e-02   -1.493e-02 
 0.800 0.850   1.620   1.640     1.358e-01  1.366e-03   +1.331e-02   -1.596e-02 
 0.800 0.850   1.640   1.660     1.329e-01  1.371e-03   +1.186e-02   -1.505e-02 
 0.800 0.850   1.660   1.680     1.284e-01  1.365e-03   +1.204e-02   -1.782e-02 
 0.800 0.850   1.680   1.700     1.214e-01  1.222e-03   +1.253e-02   -1.533e-02 
 0.800 0.850   1.700   1.720     1.148e-01  1.184e-03   +1.132e-02   -1.355e-02 
 0.800 0.850   1.720   1.740     1.184e-01  9.364e-04   +1.322e-02   -1.702e-02 
 0.800 0.850   1.740   1.760     1.217e-01  1.275e-03   +1.260e-02   -1.865e-02 
 0.800 0.850   1.760   1.780     1.124e-01  1.530e-03   +1.198e-02   -1.345e-02 
 0.800 0.850   1.780   1.800     8.653e-02  9.938e-04   +8.579e-03   -1.210e-02 
 0.800 0.850   1.800   1.820     7.890e-02  1.258e-03   +8.842e-03   -1.103e-02 
 0.800 0.850   1.820   1.840     6.909e-02  8.039e-04   +8.570e-03   -1.053e-02 
 0.800 0.850   1.840   1.860     1.162e-01  1.191e-03   +1.413e-02   -1.409e-02 
 0.800 0.850   1.860   1.880     4.192e-01  1.862e-03   +1.838e-02   -5.086e-02 
 0.800 0.850   1.880   1.900     8.345e-02  1.235e-03   +1.078e-02   -1.139e-02 
 0.800 0.850   1.900   1.920     8.117e-02  1.167e-03   +9.149e-03   -1.076e-02 
 0.800 0.850   1.920   1.940     8.205e-02  1.063e-03   +9.311e-03   -1.327e-02 
 0.800 0.850   1.940   1.960     7.680e-02  8.362e-04   +1.044e-02   -1.354e-02 
 0.800 0.850   1.960   1.980     7.840e-02  9.791e-04   +8.355e-03   -1.302e-02 
 0.800 0.850   1.980   2.000     7.526e-02  1.098e-03   +7.228e-03   -7.927e-03 
 0.800 0.850   2.000   2.020     7.564e-02  9.061e-04   +9.383e-03   -1.288e-02 
 0.800 0.850   2.020   2.040     7.558e-02  1.163e-03   +8.719e-03   -1.065e-02 
 0.800 0.850   2.040   2.060     7.702e-02  1.174e-03   +8.312e-03   -1.046e-02 
 0.800 0.850   2.060   2.080     7.107e-02  1.663e-03   +6.054e-03   -1.158e-02 
 0.800 0.850   2.080   2.100     6.692e-02  1.424e-03   +5.151e-03   -1.081e-02 
 0.800 0.850   2.100   2.120     6.997e-02  1.345e-03   +5.875e-03   -1.296e-02 
 0.800 0.850   2.120   2.140     6.402e-02  8.006e-04   +5.648e-03   -8.559e-03 
 0.800 0.850   2.140   2.160     6.630e-02  1.044e-03   +8.292e-03   -9.753e-03 
 0.800 0.850   2.160   2.180     6.134e-02  1.091e-03   +5.335e-03   -1.009e-02 
 0.800 0.850   2.180   2.200     5.404e-02  1.146e-03   +5.250e-03   -8.130e-03 
 0.800 0.850   2.200   2.220     5.260e-02  7.625e-04   +5.453e-03   -6.541e-03 
 0.800 0.850   2.220   2.240     5.146e-02  1.031e-03   +6.594e-03   -8.686e-03 
 0.800 0.850   2.240   2.260     4.336e-02  8.459e-04   +5.266e-03   -7.416e-03 
 0.800 0.850   2.260   2.280     4.513e-02  1.101e-03   +6.146e-03   -7.890e-03 
 0.800 0.850   2.280   2.300     4.423e-02  9.636e-04   +5.268e-03   -7.820e-03 
 0.850 0.900   0.980   1.000     2.400e-02  5.222e-04   +2.574e-03   -3.592e-03 
 0.850 0.900   1.000   1.020     1.657e-01  1.106e-03   +9.090e-03   -1.588e-02 
 0.850 0.900   1.020   1.040     1.594e-01  1.202e-03   +9.652e-03   -1.651e-02 
 0.850 0.900   1.040   1.060     6.732e-02  7.321e-04   +9.743e-03   -9.137e-03 
 0.850 0.900   1.060   1.080     6.551e-02  8.658e-04   +8.060e-03   -9.191e-03 
 0.850 0.900   1.080   1.100     6.289e-02  5.626e-04   +7.635e-03   -8.711e-03 
 0.850 0.900   1.100   1.120     6.308e-02  6.584e-04   +7.783e-03   -1.017e-02 
 0.850 0.900   1.120   1.140     6.800e-02  5.413e-04   +8.490e-03   -1.075e-02 
 0.850 0.900   1.140   1.160     6.468e-02  6.910e-04   +8.619e-03   -1.014e-02 
 0.850 0.900   1.160   1.180     6.825e-02  7.466e-04   +7.745e-03   -1.058e-02 
 0.850 0.900   1.180   1.200     7.076e-02  7.728e-04   +9.431e-03   -9.890e-03 
 0.850 0.900   1.200   1.220     6.866e-02  6.709e-04   +8.574e-03   -9.357e-03 
 0.850 0.900   1.220   1.240     7.014e-02  8.732e-04   +9.051e-03   -9.943e-03 
 0.850 0.900   1.240   1.260     7.213e-02  8.216e-04   +9.245e-03   -9.462e-03 
 0.850 0.900   1.260   1.280     7.372e-02  9.869e-04   +8.842e-03   -9.409e-03 
 0.850 0.900   1.280   1.300     7.947e-02  8.419e-04   +9.562e-03   -1.210e-02 
 0.850 0.900   1.300   1.320     7.478e-02  7.601e-04   +9.335e-03   -9.280e-03 
 0.850 0.900   1.320   1.340     7.771e-02  8.383e-04   +1.017e-02   -9.381e-03 
 0.850 0.900   1.340   1.360     7.441e-02  8.234e-04   +9.800e-03   -1.143e-02 
 0.850 0.900   1.360   1.380     7.242e-02  8.380e-04   +9.993e-03   -8.006e-03 
 0.850 0.900   1.380   1.400     7.174e-02  6.901e-04   +1.126e-02   -9.414e-03 
 0.850 0.900   1.400   1.420     7.224e-02  6.416e-04   +8.929e-03   -9.218e-03 
 0.850 0.900   1.420   1.440     6.850e-02  9.201e-04   +9.043e-03   -8.036e-03 
 0.850 0.900   1.440   1.460     6.581e-02  7.531e-04   +9.431e-03   -9.536e-03 
 0.850 0.900   1.460   1.480     6.419e-02  6.425e-04   +8.330e-03   -8.091e-03 
 0.850 0.900   1.480   1.500     7.426e-02  3.774e-04   +9.783e-03   -1.054e-02 
 0.850 0.900   1.500   1.520     8.152e-02  7.854e-04   +1.000e-02   -1.224e-02 
 0.850 0.900   1.520   1.540     8.346e-02  5.273e-04   +1.017e-02   -1.122e-02 
 0.850 0.900   1.540   1.560     7.993e-02  8.754e-04   +1.064e-02   -1.035e-02 
 0.850 0.900   1.560   1.580     8.103e-02  7.131e-04   +1.141e-02   -1.153e-02 
 0.850 0.900   1.580   1.600     8.450e-02  1.020e-03   +1.012e-02   -1.340e-02 
 0.850 0.900   1.600   1.620     8.247e-02  8.722e-04   +9.690e-03   -1.414e-02 
 0.850 0.900   1.620   1.640     8.484e-02  1.011e-03   +1.002e-02   -1.129e-02 
 0.850 0.900   1.640   1.660     8.085e-02  7.617e-04   +1.049e-02   -1.015e-02 
 0.850 0.900   1.660   1.680     7.927e-02  6.396e-04   +1.000e-02   -1.131e-02 
 0.850 0.900   1.680   1.700     7.222e-02  6.696e-04   +9.957e-03   -9.626e-03 
 0.850 0.900   1.700   1.720     7.322e-02  8.394e-04   +1.042e-02   -1.029e-02 
 0.850 0.900   1.720   1.740     7.197e-02  9.005e-04   +9.696e-03   -1.153e-02 
 0.850 0.900   1.740   1.760     6.869e-02  7.116e-04   +8.979e-03   -9.704e-03 
 0.850 0.900   1.760   1.780     6.779e-02  8.286e-04   +9.714e-03   -1.143e-02 
 0.850 0.900   1.780   1.800     5.425e-02  7.310e-04   +8.345e-03   -7.141e-03 
 0.850 0.900   1.800   1.820     5.176e-02  5.632e-04   +8.392e-03   -8.937e-03 
 0.850 0.900   1.820   1.840     4.428e-02  1.064e-03   +8.576e-03   -8.106e-03 
 0.850 0.900   1.840   1.860     8.810e-02  1.462e-03   +1.365e-02   -1.843e-02 
 0.850 0.900   1.860   1.880     2.688e-01  1.289e-03   +1.333e-02   -4.192e-02 
 0.850 0.900   1.880   1.900     6.321e-02  8.381e-04   +9.727e-03   -1.192e-02 
 0.850 0.900   1.900   1.920     5.415e-02  9.577e-04   +9.132e-03   -8.579e-03 
 0.850 0.900   1.920   1.940     5.847e-02  1.297e-03   +1.095e-02   -1.153e-02 
 0.850 0.900   1.940   1.960     5.266e-02  1.051e-03   +1.129e-02   -9.340e-03 
 0.850 0.900   1.960   1.980     6.009e-02  1.081e-03   +1.179e-02   -1.115e-02 
 0.850 0.900   1.980   2.000     5.974e-02  8.201e-04   +9.218e-03   -9.818e-03 
 0.850 0.900   2.000   2.020     5.607e-02  1.146e-03   +9.192e-03   -9.308e-03 
 0.850 0.900   2.020   2.040     5.520e-02  1.038e-03   +9.385e-03   -1.059e-02 
 0.850 0.900   2.040   2.060     5.832e-02  1.451e-03   +9.994e-03   -9.957e-03 
 0.850 0.900   2.060   2.080     5.385e-02  1.104e-03   +8.284e-03   -1.047e-02 
 0.850 0.900   2.080   2.100     5.988e-02  8.444e-04   +1.014e-02   -1.120e-02 
 0.850 0.900   2.100   2.120     5.077e-02  1.030e-03   +9.236e-03   -9.422e-03 
 0.850 0.900   2.120   2.140     5.664e-02  1.091e-03   +8.683e-03   -1.092e-02 
 0.850 0.900   2.140   2.160     5.016e-02  7.965e-04   +5.513e-03   -1.009e-02 
 0.850 0.900   2.160   2.180     4.925e-02  1.059e-03   +7.860e-03   -7.958e-03 
 0.850 0.900   2.180   2.200     5.332e-02  1.376e-03   +7.871e-03   -9.152e-03 
 0.850 0.900   2.200   2.220     4.823e-02  1.121e-03   +5.180e-03   -8.223e-03 
 0.850 0.900   2.220   2.240     4.878e-02  1.005e-03   +6.360e-03   -8.369e-03 
 0.850 0.900   2.240   2.260     4.680e-02  1.065e-03   +6.078e-03   -8.156e-03 
 0.850 0.900   2.260   2.280     4.260e-02  1.087e-03   +5.644e-03   -6.676e-03 
 0.850 0.900   2.280   2.300     4.795e-02  5.609e-04   +7.905e-03   -9.027e-03 
 0.900 0.950   0.980   1.000     1.083e-02  3.155e-04   +1.531e-03   -1.682e-03 
 0.900 0.950   1.000   1.020     9.128e-02  9.350e-04   +5.980e-03   -1.320e-02 
 0.900 0.950   1.020   1.040     8.701e-02  7.631e-04   +5.994e-03   -1.123e-02 
 0.900 0.950   1.040   1.060     3.214e-02  4.639e-04   +4.712e-03   -5.576e-03 
 0.900 0.950   1.060   1.080     3.200e-02  2.993e-04   +5.862e-03   -7.248e-03 
 0.900 0.950   1.080   1.100     3.250e-02  2.961e-04   +6.012e-03   -6.171e-03 
 0.900 0.950   1.100   1.120     3.222e-02  4.422e-04   +5.867e-03   -6.145e-03 
 0.900 0.950   1.120   1.140     3.167e-02  4.550e-04   +5.028e-03   -6.136e-03 
 0.900 0.950   1.140   1.160     3.306e-02  4.433e-04   +5.213e-03   -3.814e-03 
 0.900 0.950   1.160   1.180     3.156e-02  5.141e-04   +5.025e-03   -5.440e-03 
 0.900 0.950   1.180   1.200     3.485e-02  4.313e-04   +5.738e-03   -7.441e-03 
 0.900 0.950   1.200   1.220     3.523e-02  6.368e-04   +6.828e-03   -5.063e-03 
 0.900 0.950   1.220   1.240     3.638e-02  5.802e-04   +6.207e-03   -4.980e-03 
 0.900 0.950   1.240   1.260     3.334e-02  6.039e-04   +5.220e-03   -5.138e-03 
 0.900 0.950   1.260   1.280     3.791e-02  4.966e-04   +6.245e-03   -5.887e-03 
 0.900 0.950   1.280   1.300     3.904e-02  4.738e-04   +6.355e-03   -5.000e-03 
 0.900 0.950   1.300   1.320     3.916e-02  4.386e-04   +6.427e-03   -7.402e-03 
 0.900 0.950   1.320   1.340     3.976e-02  6.378e-04   +6.706e-03   -6.856e-03 
 0.900 0.950   1.340   1.360     3.979e-02  5.522e-04   +6.133e-03   -6.949e-03 
 0.900 0.950   1.360   1.380     4.095e-02  4.854e-04   +6.707e-03   -7.338e-03 
 0.900 0.950   1.380   1.400     3.682e-02  4.300e-04   +6.224e-03   -7.139e-03 
 0.900 0.950   1.400   1.420     3.663e-02  5.677e-04   +5.975e-03   -6.818e-03 
 0.900 0.950   1.420   1.440     3.524e-02  4.981e-04   +5.773e-03   -5.892e-03 
 0.900 0.950   1.440   1.460     3.815e-02  6.781e-04   +6.558e-03   -7.598e-03 
 0.900 0.950   1.460   1.480     3.504e-02  6.296e-04   +5.416e-03   -5.717e-03 
 0.900 0.950   1.480   1.500     3.779e-02  7.047e-04   +6.272e-03   -5.991e-03 
 0.900 0.950   1.500   1.520     4.670e-02  6.404e-04   +8.406e-03   -9.360e-03 
 0.900 0.950   1.520   1.540     4.926e-02  6.128e-04   +7.837e-03   -8.698e-03 
 0.900 0.950   1.540   1.560     4.417e-02  5.239e-04   +8.514e-03   -6.975e-03 
 0.900 0.950   1.560   1.580     4.145e-02  7.806e-04   +7.458e-03   -7.208e-03 
 0.900 0.950   1.580   1.600     4.554e-02  5.989e-04   +8.639e-03   -8.881e-03 
 0.900 0.950   1.600   1.620     4.419e-02  8.618e-04   +8.772e-03   -7.134e-03 
 0.900 0.950   1.620   1.640     4.665e-02  7.355e-04   +7.412e-03   -9.435e-03 
 0.900 0.950   1.640   1.660     4.498e-02  8.342e-04   +7.211e-03   -9.001e-03 
 0.900 0.950   1.660   1.680     4.354e-02  5.582e-04   +7.925e-03   -7.970e-03 
 0.900 0.950   1.680   1.700     3.821e-02  6.155e-04   +7.296e-03   -6.432e-03 
 0.900 0.950   1.700   1.720     3.918e-02  7.692e-04   +7.287e-03   -8.988e-03 
 0.900 0.950   1.720   1.740     3.594e-02  5.089e-04   +6.463e-03   -6.039e-03 
 0.900 0.950   1.740   1.760     4.019e-02  8.664e-04   +8.001e-03   -9.210e-03 
 0.900 0.950   1.760   1.780     3.155e-02  5.794e-04   +7.049e-03   -6.432e-03 
 0.900 0.950   1.780   1.800     2.835e-02  6.682e-04   +6.910e-03   -6.819e-03 
 0.900 0.950   1.800   1.820     2.869e-02  7.517e-04   +7.198e-03   -7.405e-03 
 0.900 0.950   1.820   1.840     2.823e-02  5.866e-04   +6.749e-03   -6.876e-03 
 0.900 0.950   1.840   1.860     3.811e-02  1.386e-03   +9.711e-03   -7.258e-03 
 0.900 0.950   1.860   1.880     1.196e-01  1.148e-03   +8.764e-03   -1.840e-02 
 0.900 0.950   1.880   1.900     3.778e-02  9.543e-04   +1.012e-02   -9.321e-03 
 0.900 0.950   1.900   1.920     3.634e-02  8.188e-04   +9.327e-03   -9.369e-03 
 0.900 0.950   1.920   1.940     4.015e-02  8.470e-04   +1.034e-02   -1.022e-02 
 0.900 0.950   1.940   1.960     3.455e-02  8.361e-04   +9.365e-03   -8.502e-03 
 0.900 0.950   1.960   1.980     3.706e-02  6.281e-04   +8.153e-03   -8.691e-03 
 0.900 0.950   1.980   2.000     4.187e-02  8.285e-04   +1.013e-02   -1.016e-02 
 0.900 0.950   2.000   2.020     3.657e-02  9.643e-04   +9.870e-03   -9.706e-03 
 0.900 0.950   2.020   2.040     3.386e-02  1.017e-03   +9.482e-03   -8.573e-03 
 0.900 0.950   2.040   2.060     3.415e-02  6.758e-04   +7.508e-03   -7.346e-03 
 0.900 0.950   2.060   2.080     3.388e-02  6.603e-04   +9.204e-03   -8.730e-03 
 0.900 0.950   2.080   2.100     3.371e-02  8.245e-04   +7.629e-03   -8.697e-03 
 0.900 0.950   2.100   2.120     3.638e-02  6.481e-04   +1.040e-02   -8.964e-03 
 0.900 0.950   2.120   2.140     3.158e-02  1.025e-03   +8.259e-03   -8.234e-03 
 0.900 0.950   2.140   2.160     3.219e-02  8.041e-04   +7.414e-03   -7.161e-03 
 0.900 0.950   2.160   2.180     3.345e-02  6.867e-04   +8.997e-03   -8.403e-03 
 0.900 0.950   2.180   2.200     3.221e-02  5.802e-04   +8.204e-03   -6.776e-03 
 0.900 0.950   2.200   2.220     3.270e-02  8.184e-04   +6.815e-03   -8.289e-03 
 0.900 0.950   2.220   2.240     3.726e-02  6.818e-04   +7.613e-03   -9.055e-03 
 0.900 0.950   2.240   2.260     3.271e-02  1.059e-03   +6.381e-03   -8.063e-03 
 0.900 0.950   2.260   2.280     3.301e-02  9.079e-04   +6.769e-03   -6.521e-03 
 0.900 0.950   2.280   2.300     3.248e-02  8.689e-04   +6.238e-03   -7.450e-03 
 0.950 1.000   0.980   1.000     2.236e-03  9.796e-05   +1.035e-03   -3.973e-04 
 0.950 1.000   1.000   1.020     3.554e-02  8.397e-04   +2.901e-03   -1.356e-02 
 0.950 1.000   1.020   1.040     3.496e-02  8.056e-04   +3.887e-03   -1.106e-02 
 0.950 1.000   1.040   1.060     8.479e-03  3.009e-04   +2.709e-03   -1.668e-03 
 0.950 1.000   1.060   1.080     8.940e-03  3.160e-04   +2.937e-03   -2.447e-03 
 0.950 1.000   1.080   1.100     7.297e-03  2.392e-04   +2.228e-03   -1.169e-03 
 0.950 1.000   1.100   1.120     1.085e-02  3.474e-04   +2.762e-03   -2.832e-03 
 0.950 1.000   1.120   1.140     9.073e-03  3.067e-04   +2.550e-03   -1.946e-03 
 0.950 1.000   1.140   1.160     7.691e-03  2.430e-04   +2.465e-03   -1.535e-03 
 0.950 1.000   1.160   1.180     9.063e-03  2.623e-04   +2.886e-03   -1.920e-03 
 0.950 1.000   1.180   1.200     1.065e-02  3.744e-04   +3.070e-03   -2.334e-03 
 0.950 1.000   1.200   1.220     1.039e-02  3.801e-04   +2.287e-03   -2.138e-03 
 0.950 1.000   1.220   1.240     1.267e-02  3.046e-04   +3.298e-03   -3.843e-03 
 0.950 1.000   1.240   1.260     1.286e-02  4.530e-04   +4.146e-03   -3.517e-03 
 0.950 1.000   1.260   1.280     1.357e-02  4.019e-04   +3.500e-03   -3.769e-03 
 0.950 1.000   1.280   1.300     1.251e-02  3.510e-04   +3.635e-03   -3.078e-03 
 0.950 1.000   1.300   1.320     1.297e-02  3.865e-04   +3.275e-03   -2.965e-03 
 0.950 1.000   1.320   1.340     1.367e-02  3.392e-04   +4.187e-03   -3.907e-03 
 0.950 1.000   1.340   1.360     1.263e-02  3.283e-04   +3.801e-03   -3.017e-03 
 0.950 1.000   1.360   1.380     1.375e-02  4.456e-04   +3.497e-03   -3.828e-03 
 0.950 1.000   1.380   1.400     1.206e-02  4.424e-04   +3.275e-03   -3.017e-03 
 0.950 1.000   1.400   1.420     1.460e-02  5.048e-04   +4.636e-03   -4.861e-03 
 0.950 1.000   1.420   1.440     1.199e-02  3.528e-04   +3.133e-03   -2.420e-03 
 0.950 1.000   1.440   1.460     1.367e-02  3.277e-04   +3.407e-03   -4.456e-03 
 0.950 1.000   1.460   1.480     1.168e-02  4.581e-04   +3.386e-03   -3.339e-03 
 0.950 1.000   1.480   1.500     1.404e-02  4.068e-04   +3.876e-03   -3.890e-03 
 0.950 1.000   1.500   1.520     1.568e-02  5.490e-04   +4.596e-03   -2.928e-03 
 0.950 1.000   1.520   1.540     1.844e-02  5.999e-04   +4.637e-03   -4.765e-03 
 0.950 1.000   1.540   1.560     1.781e-02  7.103e-04   +5.667e-03   -4.278e-03 
 0.950 1.000   1.560   1.580     1.918e-02  5.159e-04   +6.573e-03   -5.388e-03 
 0.950 1.000   1.580   1.600     1.908e-02  4.618e-04   +6.552e-03   -5.319e-03 
 0.950 1.000   1.600   1.620     1.506e-02  4.259e-04   +4.622e-03   -3.385e-03 
 0.950 1.000   1.620   1.640     2.043e-02  6.092e-04   +7.477e-03   -6.469e-03 
 0.950 1.000   1.640   1.660     1.720e-02  4.682e-04   +5.498e-03   -4.422e-03 
 0.950 1.000   1.660   1.680     1.836e-02  6.263e-04   +6.343e-03   -5.819e-03 
 0.950 1.000   1.680   1.700     1.580e-02  4.871e-04   +5.779e-03   -4.546e-03 
 0.950 1.000   1.700   1.720     1.141e-02  4.502e-04   +4.143e-03   -3.860e-03 
 0.950 1.000   1.720   1.740     1.588e-02  6.071e-04   +5.452e-03   -5.328e-03 
 0.950 1.000   1.740   1.760     1.249e-02  5.360e-04   +4.809e-03   -4.477e-03 
 0.950 1.000   1.760   1.780     1.213e-02  3.525e-04   +4.351e-03   -3.955e-03 
 0.950 1.000   1.780   1.800     1.336e-02  4.722e-04   +5.608e-03   -4.377e-03 
 0.950 1.000   1.800   1.820     1.123e-02  3.783e-04   +4.183e-03   -4.134e-03 
 0.950 1.000   1.820   1.840     1.193e-02  5.163e-04   +5.189e-03   -4.329e-03 
 0.950 1.000   1.840   1.860     1.553e-02  4.842e-04   +5.712e-03   -4.754e-03 
 0.950 1.000   1.860   1.880     3.603e-02  9.027e-04   +7.344e-03   -7.711e-03 
 0.950 1.000   1.880   1.900     1.510e-02  6.232e-04   +5.989e-03   -5.323e-03 
 0.950 1.000   1.900   1.920     1.806e-02  6.439e-04   +7.285e-03   -6.154e-03 
 0.950 1.000   1.920   1.940     1.798e-02  6.530e-04   +6.467e-03   -6.114e-03 
 0.950 1.000   1.940   1.960     1.744e-02  6.143e-04   +6.841e-03   -5.298e-03 
 0.950 1.000   1.960   1.980     2.113e-02  5.566e-04   +7.636e-03   -7.155e-03 
 0.950 1.000   1.980   2.000     1.715e-02  6.433e-04   +7.008e-03   -6.293e-03 
 0.950 1.000   2.000   2.020     1.726e-02  5.700e-04   +8.206e-03   -4.972e-03 
 0.950 1.000   2.020   2.040     1.763e-02  7.711e-04   +7.716e-03   -6.671e-03 
 0.950 1.000   2.040   2.060     1.727e-02  6.035e-04   +8.068e-03   -6.485e-03 
 0.950 1.000   2.060   2.080     1.882e-02  6.829e-04   +7.414e-03   -6.186e-03 
 0.950 1.000   2.080   2.100     1.642e-02  7.052e-04   +6.718e-03   -6.150e-03 
 0.950 1.000   2.100   2.120     1.402e-02  4.171e-04   +7.310e-03   -4.620e-03 
 0.950 1.000   2.120   2.140     1.625e-02  6.340e-04   +7.958e-03   -5.673e-03 
 0.950 1.000   2.140   2.160     1.570e-02  3.873e-04   +6.484e-03   -5.448e-03 
 0.950 1.000   2.160   2.180     1.660e-02  6.327e-04   +6.587e-03   -5.709e-03 
 0.950 1.000   2.180   2.200     1.506e-02  5.284e-04   +6.096e-03   -4.242e-03 
 0.950 1.000   2.200   2.220     1.615e-02  5.424e-04   +6.497e-03   -4.991e-03 
 0.950 1.000   2.220   2.240     1.590e-02  5.898e-04   +6.235e-03   -4.373e-03 
 0.950 1.000   2.240   2.260     1.934e-02  5.016e-04   +7.275e-03   -5.970e-03 
 0.950 1.000   2.260   2.280     1.628e-02  6.665e-04   +6.106e-03   -5.194e-03 
 0.950 1.000   2.280   2.300     1.859e-02  5.559e-04   +7.397e-03   -5.512e-03 


==> db/finalxsecs_KpKm_strong.dat <==
#Final weak decays subtracted cross sections d2sigma / dz dm  in microb/GeV for the K+ K- data.
#zbin  range #massbin  range   xsec[microb/GeV]    stat        systematic errors
 0.200 0.250   0.980   1.000     4.964e-01  4.541e-03   +1.376e-01   -5.204e-02 
 0.200 0.250   1.000   1.020     3.282e+00  3.300e-02   +4.540e-02   -2.338e-01 
 0.200 0.250   1.020   1.040     2.693e+00  2.486e-02   +3.398e-02   -2.109e-01 
 0.200 0.250   1.040   1.060     9.439e-01  1.855e-02   +1.069e-01   -7.293e-02 
 0.200 0.250   1.060   1.080     7.929e-01  1.484e-02   +8.339e-02   -6.196e-02 
 0.200 0.250   1.080   1.100     7.276e-01  1.673e-02   +6.889e-02   -4.306e-02 
 0.200 0.250   1.100   1.120     5.773e-01  1.185e-02   +5.001e-02   -3.426e-02 
 0.200 0.250   1.120   1.140     4.738e-01  1.536e-02   +6.065e-02   -2.360e-02 
 0.200 0.250   1.140   1.160     3.743e-01  9.362e-03   +3.440e-02   -2.039e-02 
 0.200 0.250   1.160   1.180     2.798e-01  9.195e-03   +2.905e-02   -1.457e-02 
 0.200 0.250   1.180   1.200     1.732e-01  4.773e-03   +1.537e-02   -1.202e-02 
 0.200 0.250   1.200   1.220     1.142e-01  4.860e-03   +1.283e-02   -9.757e-03 
 0.200 0.250   1.220   1.240     6.969e-02  3.111e-03   +8.481e-03   -5.277e-03 
 0.200 0.250   1.240   1.260     4.460e-02  2.975e-03   +4.670e-03   -5.179e-03 
 0.200 0.250   1.260   1.280     1.563e-02  1.206e-03   +3.011e-03   -2.121e-03 
 0.200 0.250   1.280   1.300     5.663e-03  6.830e-04   +1.300e-03   -1.098e-03 
 0.200 0.250   1.300   1.320     5.373e-04  1.721e-04   +4.303e-03   -3.028e-04 
 0.250 0.300   0.980   1.000     2.307e-01  8.959e-04   +8.772e-02   -1.264e-02 
 0.250 0.300   1.000   1.020     2.968e+00  4.590e-03   +8.455e-02   -1.710e-01 
 0.250 0.300   1.020   1.040     2.791e+00  5.756e-03   +5.435e-02   -1.337e-01 
 0.250 0.300   1.040   1.060     1.124e+00  2.876e-03   +1.666e-01   -4.877e-02 
 0.250 0.300   1.060   1.080     1.152e+00  3.279e-03   +1.461e-01   -5.530e-02 
 0.250 0.300   1.080   1.100     1.165e+00  4.259e-03   +1.281e-01   -5.877e-02 
 0.250 0.300   1.100   1.120     1.155e+00  4.039e-03   +1.107e-01   -6.175e-02 
 0.250 0.300   1.120   1.140     1.192e+00  4.997e-03   +1.030e-01   -6.722e-02 
 0.250 0.300   1.140   1.160     1.113e+00  5.060e-03   +8.766e-02   -6.304e-02 
 0.250 0.300   1.160   1.180     1.005e+00  6.301e-03   +7.069e-02   -5.687e-02 
 0.250 0.300   1.180   1.200     9.359e-01  4.119e-03   +6.280e-02   -5.645e-02 
 0.250 0.300   1.200   1.220     8.304e-01  4.789e-03   +5.245e-02   -4.405e-02 
 0.250 0.300   1.220   1.240     7.324e-01  4.366e-03   +4.153e-02   -3.734e-02 
 0.250 0.300   1.240   1.260     6.365e-01  3.752e-03   +3.439e-02   -2.782e-02 
 0.250 0.300   1.260   1.280     5.308e-01  3.632e-03   +2.807e-02   -2.336e-02 
 0.250 0.300   1.280   1.300     4.343e-01  3.571e-03   +2.251e-02   -1.845e-02 
 0.250 0.300   1.300   1.320     3.525e-01  3.601e-03   +1.580e-02   -1.149e-02 
 0.250 0.300   1.320   1.340     2.569e-01  2.075e-03   +1.458e-02   -8.349e-03 
 0.250 0.300   1.340   1.360     1.947e-01  1.910e-03   +9.512e-03   -6.678e-03 
 0.250 0.300   1.360   1.380     1.408e-01  1.364e-03   +7.185e-03   -4.273e-03 
 0.250 0.300   1.380   1.400     9.972e-02  9.280e-04   +4.900e-03   -3.445e-03 
 0.250 0.300   1.400   1.420     6.942e-02  1.377e-03   +3.356e-03   -3.041e-03 
 0.250 0.300   1.420   1.440     4.780e-02  7.708e-04   +2.933e-03   -2.181e-03 
 0.250 0.300   1.440   1.460     3.107e-02  7.303e-04   +1.501e-03   -1.778e-03 
 0.250 0.300   1.460   1.480     2.052e-02  6.392e-04   +1.403e-03   -1.267e-03 
 0.250 0.300   1.480   1.500     1.286e-02  4.774e-04   +1.367e-03   -8.450e-04 
 0.250 0.300   1.500   1.520     7.662e-03  4.125e-04   +8.884e-04   -9.186e-04 
 0.250 0.300   1.520   1.540     2.643e-03  2.791e-04   +3.694e-04   -5.088e-04 
 0.250 0.300   1.540   1.560     8.251e-04  1.151e-04   +3.132e-04   -2.348e-04 
 0.250 0.300   1.560   1.580     1.029e-04  3.506e-05   +1.920e-04   -6.116e-05 
 0.300 0.350   0.980   1.000     1.829e-01  5.257e-04   +6.375e-02   -1.609e-02 
 0.300 0.350   1.000   1.020     2.210e+00  2.260e-03   +8.604e-02   -1.498e-01 
 0.300 0.350   1.020   1.040     2.087e+00  3.009e-03   +7.095e-02   -1.170e-01 
 0.300 0.350   1.040   1.060     8.175e-01  1.594e-03   +1.365e-01   -3.966e-02 
 0.300 0.350   1.060   1.080     8.741e-01  1.523e-03   +1.305e-01   -4.119e-02 
 0.300 0.350   1.080   1.100     9.296e-01  2.056e-03   +1.242e-01   -4.053e-02 
 0.300 0.350   1.100   1.120     9.775e-01  1.964e-03   +1.132e-01   -4.721e-02 
 0.300 0.350   1.120   1.140     1.100e+00  2.818e-03   +1.140e-01   -5.463e-02 
 0.300 0.350   1.140   1.160     1.084e+00  2.130e-03   +9.789e-02   -5.757e-02 
 0.300 0.350   1.160   1.180     1.045e+00  3.370e-03   +8.662e-02   -6.168e-02 
 0.300 0.350   1.180   1.200     1.005e+00  2.817e-03   +7.953e-02   -6.413e-02 
 0.300 0.350   1.200   1.220     9.598e-01  3.733e-03   +7.012e-02   -6.684e-02 
 0.300 0.350   1.220   1.240     9.210e-01  2.862e-03   +6.395e-02   -6.475e-02 
 0.300 0.350   1.240   1.260     8.802e-01  3.044e-03   +6.053e-02   -6.578e-02 
 0.300 0.350   1.260   1.280     8.317e-01  3.771e-03   +5.434e-02   -6.646e-02 
 0.300 0.350   1.280   1.300     7.817e-01  2.926e-03   +4.630e-02   -6.555e-02 
 0.300 0.350   1.300   1.320     7.190e-01  2.762e-03   +4.051e-02   -5.851e-02 
 0.300 0.350   1.320   1.340     6.427e-01  3.461e-03   +3.328e-02   -5.679e-02 
 0.300 0.350   1.340   1.360     5.697e-01  3.174e-03   +2.655e-02   -4.379e-02 
 0.300 0.350   1.360   1.380     4.989e-01  3.194e-03   +2.162e-02   -3.590e-02 
 0.300 0.350   1.380   1.400     4.211e-01  3.366e-03   +1.613e-02   -2.450e-02 
 0.300 0.350   1.400   1.420     3.604e-01  2.309e-03   +1.156e-02   -1.969e-02 
 0.300 0.350   1.420   1.440     3.036e-01  2.610e-03   +9.398e-03   -1.380e-02 
 0.300 0.350   1.440   1.460     2.525e-01  1.765e-03   +6.033e-03   -9.143e-03 
 0.300 0.350   1.460   1.480     2.096e-01  1.372e-03   +6.862e-03   -9.051e-03 
 0.300 0.350   1.480   1.500     1.846e-01  1.562e-03   +7.608e-03   -7.761e-03 
 0.300 0.350   1.500   1.520     1.585e-01  1.387e-03   +6.817e-03   -5.812e-03 
 0.300 0.350   1.520   1.540     1.278e-01  1.065e-03   +5.855e-03   -4.979e-03 
 0.300 0.350   1.540   1.560     9.523e-02  1.135e-03   +3.885e-03   -3.369e-03 
 0.300 0.350   1.560   1.580     6.874e-02  7.153e-04   +3.792e-03   -3.702e-03 
 0.300 0.350   1.580   1.600     5.266e-02  4.976e-04   +2.412e-03   -3.197e-03 
 0.300 0.350   1.600   1.620     3.894e-02  6.954e-04   +2.071e-03   -2.408e-03 
 0.300 0.350   1.620   1.640     2.940e-02  6.057e-04   +2.515e-03   -1.973e-03 
 0.300 0.350   1.640   1.660     1.967e-02  4.196e-04   +1.600e-03   -1.432e-03 
 0.300 0.350   1.660   1.680     1.274e-02  4.106e-04   +1.532e-03   -1.111e-03 
 0.300 0.350   1.680   1.700     9.308e-03  2.996e-04   +8.248e-04   -1.301e-03 
 0.300 0.350   1.700   1.720     4.388e-03  1.935e-04   +8.802e-04   -4.876e-04 
 0.300 0.350   1.720   1.740     2.920e-03  1.462e-04   +5.625e-04   -5.347e-04 
 0.300 0.350   1.740   1.760     1.656e-03  9.194e-05   +4.040e-04   -3.087e-04 
 0.300 0.350   1.760   1.780     7.675e-04  1.106e-04   +2.374e-04   -2.368e-04 
 0.300 0.350   1.780   1.800     1.837e-04  3.180e-05   +1.456e-04   -9.590e-05 
 0.350 0.400   0.980   1.000     1.601e-01  3.949e-04   +6.005e-02   -1.468e-02 
 0.350 0.400   1.000   1.020     1.831e+00  2.531e-03   +7.646e-02   -1.191e-01 
 0.350 0.400   1.020   1.040     1.731e+00  2.222e-03   +7.279e-02   -1.019e-01 
 0.350 0.400   1.040   1.060     6.767e-01  1.463e-03   +1.227e-01   -3.378e-02 
 0.350 0.400   1.060   1.080     7.236e-01  1.012e-03   +1.167e-01   -3.603e-02 
 0.350 0.400   1.080   1.100     7.731e-01  1.586e-03   +1.106e-01   -3.829e-02 
 0.350 0.400   1.100   1.120     8.168e-01  1.381e-03   +1.042e-01   -3.811e-02 
 0.350 0.400   1.120   1.140     8.851e-01  1.480e-03   +1.020e-01   -3.899e-02 
 0.350 0.400   1.140   1.160     8.746e-01  1.946e-03   +9.305e-02   -4.053e-02 
 0.350 0.400   1.160   1.180     8.592e-01  1.594e-03   +8.293e-02   -4.327e-02 
 0.350 0.400   1.180   1.200     8.626e-01  2.477e-03   +7.582e-02   -4.898e-02 
 0.350 0.400   1.200   1.220     8.422e-01  2.304e-03   +7.273e-02   -5.113e-02 
 0.350 0.400   1.220   1.240     8.287e-01  2.031e-03   +6.310e-02   -5.575e-02 
 0.350 0.400   1.240   1.260     7.827e-01  1.720e-03   +5.624e-02   -8.152e-02 
 0.350 0.400   1.260   1.280     7.646e-01  2.059e-03   +5.194e-02   -5.768e-02 
 0.350 0.400   1.280   1.300     7.268e-01  2.460e-03   +4.652e-02   -5.568e-02 
 0.350 0.400   1.300   1.320     7.022e-01  2.145e-03   +4.277e-02   -6.115e-02 
 0.350 0.400   1.320   1.340     6.674e-01  1.554e-03   +3.709e-02   -5.856e-02 
 0.350 0.400   1.340   1.360     6.308e-01  2.123e-03   +3.276e-02   -6.366e-02 
 0.350 0.400   1.360   1.380     6.050e-01  2.449e-03   +2.988e-02   -6.241e-02 
 0.350 0.400   1.380   1.400     5.682e-01  1.790e-03   +2.691e-02   -6.141e-02 
 0.350 0.400   1.400   1.420     5.294e-01  2.466e-03   +2.336e-02   -5.677e-02 
 0.350 0.400   1.420   1.440     4.869e-01  1.834e-03   +2.160e-02   -5.337e-02 
 0.350 0.400   1.440   1.460     4.405e-01  2.187e-03   +1.801e-02   -4.326e-02 
 0.350 0.400   1.460   1.480     3.980e-01  1.962e-03   +1.558e-02   -3.853e-02 
 0.350 0.400   1.480   1.500     3.655e-01  1.729e-03   +1.573e-02   -3.299e-02 
 0.350 0.400   1.500   1.520     3.379e-01  1.771e-03   +1.562e-02   -2.787e-02 
 0.350 0.400   1.520   1.540     2.915e-01  1.647e-03   +1.416e-02   -2.155e-02 
 0.350 0.400   1.540   1.560     2.462e-01  1.471e-03   +1.047e-02   -1.696e-02 
 0.350 0.400   1.560   1.580     2.068e-01  1.439e-03   +7.073e-03   -1.472e-02 
 0.350 0.400   1.580   1.600     1.725e-01  1.314e-03   +6.476e-03   -1.070e-02 
 0.350 0.400   1.600   1.620     1.451e-01  8.890e-04   +5.605e-03   -8.253e-03 
 0.350 0.400   1.620   1.640     1.227e-01  1.144e-03   +5.825e-03   -7.538e-03 
 0.350 0.400   1.640   1.660     9.899e-02  7.062e-04   +4.554e-03   -5.380e-03 
 0.350 0.400   1.660   1.680     8.299e-02  1.142e-03   +4.456e-03   -5.257e-03 
 0.350 0.400   1.680   1.700     6.774e-02  8.442e-04   +4.359e-03   -4.947e-03 
 0.350 0.400   1.700   1.720     5.350e-02  7.801e-04   +3.453e-03   -3.964e-03 
 0.350 0.400   1.720   1.740     4.356e-02  6.383e-04   +3.643e-03   -3.065e-03 
 0.350 0.400   1.740   1.760     3.153e-02  5.870e-04   +2.758e-03   -2.201e-03 
 0.350 0.400   1.760   1.780     2.247e-02  4.265e-04   +2.651e-03   -2.139e-03 
 0.350 0.400   1.780   1.800     1.766e-02  5.749e-04   +1.456e-03   -1.886e-03 
 0.350 0.400   1.800   1.820     1.321e-02  3.551e-04   +1.118e-03   -1.278e-03 
 0.350 0.400   1.820   1.840     9.836e-03  3.768e-04   +1.166e-03   -1.251e-03 
 0.350 0.400   1.840   1.860     6.823e-03  3.305e-04   +8.994e-04   -8.489e-04 
 0.350 0.400   1.860   1.880     4.167e-03  2.001e-04   +1.435e-03   -1.384e-03 
 0.350 0.400   1.880   1.900     3.270e-03  1.983e-04   +7.538e-04   -3.826e-04 
 0.350 0.400   1.900   1.920     2.170e-03  1.314e-04   +5.205e-04   -3.388e-04 
 0.350 0.400   1.920   1.940     1.696e-03  1.793e-04   +4.398e-04   -3.378e-04 
 0.350 0.400   1.940   1.960     9.021e-04  9.174e-05   +3.424e-04   -2.589e-04 
 0.350 0.400   1.960   1.980     4.485e-04  9.333e-05   +1.874e-04   -1.385e-04 
 0.350 0.400   1.980   2.000     1.081e-04  2.322e-05   +8.983e-05   -8.291e-05 
 0.350 0.400   2.000   2.020     1.409e-04  3.173e-05   +3.425e-04   -1.096e-04 
 0.400 0.450   0.980   1.000     1.341e-01  4.355e-04   +7.344e-02   -7.403e-03 
 0.400 0.450   1.000   1.020     1.547e+00  2.296e-03   +7.367e-02   -1.002e-01 
 0.400 0.450   1.020   1.040     1.457e+00  2.104e-03   +8.845e-02   -8.420e-02 
 0.400 0.450   1.040   1.060     5.729e-01  1.326e-03   +1.225e-01   -2.892e-02 
 0.400 0.450   1.060   1.080     6.048e-01  9.199e-04   +1.129e-01   -3.228e-02 
 0.400 0.450   1.080   1.100     6.405e-01  1.325e-03   +1.047e-01   -3.110e-02 
 0.400 0.450   1.100   1.120     6.739e-01  1.437e-03   +9.730e-02   -3.189e-02 
 0.400 0.450   1.120   1.140     7.121e-01  1.639e-03   +9.197e-02   -3.423e-02 
 0.400 0.450   1.140   1.160     7.117e-01  1.398e-03   +8.198e-02   -3.638e-02 
 0.400 0.450   1.160   1.180     6.963e-01  1.663e-03   +7.403e-02   -3.379e-02 
 0.400 0.450   1.180   1.200     6.837e-01  1.997e-03   +6.883e-02   -3.453e-02 
 0.400 0.450   1.200   1.220     6.800e-01  1.594e-03   +6.346e-02   -3.549e-02 
 0.400 0.450   1.220   1.240     6.750e-01  1.592e-03   +5.648e-02   -3.602e-02 
 0.400 0.450   1.240   1.260     6.610e-01  1.697e-03   +5.105e-02   -4.023e-02 
 0.400 0.450   1.260   1.280     6.498e-01  2.412e-03   +4.526e-02   -4.026e-02 
 0.400 0.450   1.280   1.300     6.313e-01  1.864e-03   +4.240e-02   -4.407e-02 
 0.400 0.450   1.300   1.320     6.067e-01  2.104e-03   +3.761e-02   -4.201e-02 
 0.400 0.450   1.320   1.340     5.720e-01  1.659e-03   +3.070e-02   -4.499e-02 
 0.400 0.450   1.340   1.360     5.469e-01  1.717e-03   +2.678e-02   -4.509e-02 
 0.400 0.450   1.360   1.380     5.286e-01  2.043e-03   +2.289e-02   -4.692e-02 
 0.400 0.450   1.380   1.400     5.036e-01  2.215e-03   +2.204e-02   -4.719e-02 
 0.400 0.450   1.400   1.420     4.914e-01  1.822e-03   +1.905e-02   -4.858e-02 
 0.400 0.450   1.420   1.440     4.625e-01  1.974e-03   +1.733e-02   -5.032e-02 
 0.400 0.450   1.440   1.460     4.403e-01  1.804e-03   +1.547e-02   -4.735e-02 
 0.400 0.450   1.460   1.480     4.335e-01  2.480e-03   +1.593e-02   -4.939e-02 
 0.400 0.450   1.480   1.500     4.246e-01  2.092e-03   +1.507e-02   -5.210e-02 
 0.400 0.450   1.500   1.520     4.187e-01  2.210e-03   +1.750e-02   -4.979e-02 
 0.400 0.450   1.520   1.540     3.841e-01  1.822e-03   +1.626e-02   -4.448e-02 
 0.400 0.450   1.540   1.560     3.454e-01  1.777e-03   +1.254e-02   -3.924e-02 
 0.400 0.450   1.560   1.580     3.044e-01  1.540e-03   +1.074e-02   -3.343e-02 
 0.400 0.450   1.580   1.600     2.658e-01  1.665e-03   +7.234e-03   -2.650e-02 
 0.400 0.450   1.600   1.620     2.378e-01  1.107e-03   +6.717e-03   -2.223e-02 
 0.400 0.450   1.620   1.640     2.102e-01  1.258e-03   +5.361e-03   -1.789e-02 
 0.400 0.450   1.640   1.660     1.845e-01  1.589e-03   +4.529e-03   -1.383e-02 
 0.400 0.450   1.660   1.680     1.577e-01  1.088e-03   +3.693e-03   -1.203e-02 
 0.400 0.450   1.680   1.700     1.395e-01  1.001e-03   +3.178e-03   -9.151e-03 
 0.400 0.450   1.700   1.720     1.134e-01  8.584e-04   +4.350e-03   -7.498e-03 
 0.400 0.450   1.720   1.740     9.939e-02  1.149e-03   +2.993e-03   -6.410e-03 
 0.400 0.450   1.740   1.760     8.220e-02  6.878e-04   +3.788e-03   -5.228e-03 
 0.400 0.450   1.760   1.780     6.878e-02  7.223e-04   +4.598e-03   -4.526e-03 
 0.400 0.450   1.780   1.800     5.583e-02  4.099e-04   +4.113e-03   -3.554e-03 
 0.400 0.450   1.800   1.820     4.881e-02  5.323e-04   +3.019e-03   -3.577e-03 
 0.400 0.450   1.820   1.840     3.935e-02  6.007e-04   +3.215e-03   -2.672e-03 
 0.400 0.450   1.840   1.860     3.455e-02  4.672e-04   +3.180e-03   -3.110e-03 
 0.400 0.450   1.860   1.880     2.078e-02  2.684e-04   +4.006e-03   -4.239e-03 
 0.400 0.450   1.880   1.900     2.411e-02  4.504e-04   +1.847e-03   -2.358e-03 
 0.400 0.450   1.900   1.920     1.913e-02  4.525e-04   +2.458e-03   -2.227e-03 
 0.400 0.450   1.920   1.940     1.587e-02  2.393e-04   +1.637e-03   -1.936e-03 
 0.400 0.450   1.940   1.960     1.252e-02  4.061e-04   +1.894e-03   -1.430e-03 
 0.400 0.450   1.960   1.980     9.529e-03  3.368e-04   +1.511e-03   -1.405e-03 
 0.400 0.450   1.980   2.000     7.294e-03  2.667e-04   +1.121e-03   -1.176e-03 
 0.400 0.450   2.000   2.020     4.969e-03  2.440e-04   +9.370e-04   -9.827e-04 
 0.400 0.450   2.020   2.040     4.085e-03  1.571e-04   +8.469e-04   -8.539e-04 
 0.400 0.450   2.040   2.060     3.094e-03  1.929e-04   +6.592e-04   -7.616e-04 
 0.400 0.450   2.060   2.080     2.588e-03  1.543e-04   +5.462e-04   -6.355e-04 
 0.400 0.450   2.080   2.100     1.740e-03  1.476e-04   +4.138e-04   -4.638e-04 
 0.400 0.450   2.100   2.120     9.873e-04  7.561e-05   +3.193e-04   -3.122e-04 
 0.400 0.450   2.120   2.140     5.893e-04  6.966e-05   +2.640e-04   -1.971e-04 
 0.400 0.450   2.140   2.160     4.237e-04  6.052e-05   +1.843e-04   -1.778e-04 
 0.400 0.450   2.160   2.180     2.051e-04  3.689e-05   +1.233e-04   -1.203e-04 
 0.400 0.450   2.180   2.200     3.905e-04  5.892e-05   +5.502e-04   -2.494e-04 
 0.400 0.450   2.200   2.220     1.090e-04  2.282e-05   +2.835e-03   -5.210e-05 
 0.450 0.500   0.980   1.000     1.190e-01  5.011e-04   +7.955e-02   -4.671e-03 
 0.450 0.500   1.000   1.020     1.314e+00  1.575e-03   +9.796e-02   -8.469e-02 
 0.450 0.500   1.020   1.040     1.221e+00  1.781e-03   +1.091e-01   -7.213e-02 
 0.450 0.500   1.040   1.060     4.792e-01  9.928e-04   +1.220e-01   -2.363e-02 
 0.450 0.500   1.060   1.080     5.014e-01  8.210e-04   +1.124e-01   -2.551e-02 
 0.450 0.500   1.080   1.100     5.287e-01  1.192e-03   +1.049e-01   -2.728e-02 
 0.450 0.500   1.100   1.120     5.512e-01  1.263e-03   +9.654e-02   -2.876e-02 
 0.450 0.500   1.120   1.140     5.735e-01  1.395e-03   +8.829e-02   -2.979e-02 
 0.450 0.500   1.140   1.160     5.675e-01  1.119e-03   +7.748e-02   -2.914e-02 
 0.450 0.500   1.160   1.180     5.659e-01  1.472e-03   +6.997e-02   -2.811e-02 
 0.450 0.500   1.180   1.200     5.597e-01  1.590e-03   +6.332e-02   -3.005e-02 
 0.450 0.500   1.200   1.220     5.561e-01  1.272e-03   +5.913e-02   -2.831e-02 
 0.450 0.500   1.220   1.240     5.479e-01  1.612e-03   +5.341e-02   -2.961e-02 
 0.450 0.500   1.240   1.260     5.439e-01  1.049e-03   +4.868e-02   -2.739e-02 
 0.450 0.500   1.260   1.280     5.322e-01  1.535e-03   +4.338e-02   -2.968e-02 
 0.450 0.500   1.280   1.300     5.200e-01  1.854e-03   +3.751e-02   -2.828e-02 
 0.450 0.500   1.300   1.320     5.042e-01  1.434e-03   +3.370e-02   -3.182e-02 
 0.450 0.500   1.320   1.340     4.953e-01  1.909e-03   +2.717e-02   -3.493e-02 
 0.450 0.500   1.340   1.360     4.744e-01  1.093e-03   +2.171e-02   -3.158e-02 
 0.450 0.500   1.360   1.380     4.604e-01  1.771e-03   +2.002e-02   -3.506e-02 
 0.450 0.500   1.380   1.400     4.396e-01  1.603e-03   +1.683e-02   -3.412e-02 
 0.450 0.500   1.400   1.420     4.196e-01  2.066e-03   +1.444e-02   -3.288e-02 
 0.450 0.500   1.420   1.440     3.986e-01  1.538e-03   +1.205e-02   -3.575e-02 
 0.450 0.500   1.440   1.460     3.814e-01  1.705e-03   +1.001e-02   -3.341e-02 
 0.450 0.500   1.460   1.480     3.683e-01  1.758e-03   +1.057e-02   -3.646e-02 
 0.450 0.500   1.480   1.500     3.711e-01  1.640e-03   +1.060e-02   -3.490e-02 
 0.450 0.500   1.500   1.520     3.714e-01  2.271e-03   +1.218e-02   -3.707e-02 
 0.450 0.500   1.520   1.540     3.577e-01  1.859e-03   +1.089e-02   -3.892e-02 
 0.450 0.500   1.540   1.560     3.363e-01  1.663e-03   +9.341e-03   -3.990e-02 
 0.450 0.500   1.560   1.580     3.133e-01  1.742e-03   +6.689e-03   -3.561e-02 
 0.450 0.500   1.580   1.600     3.001e-01  1.616e-03   +5.177e-03   -3.592e-02 
 0.450 0.500   1.600   1.620     2.802e-01  1.609e-03   +5.121e-03   -3.241e-02 
 0.450 0.500   1.620   1.640     2.594e-01  1.470e-03   +2.999e-03   -2.682e-02 
 0.450 0.500   1.640   1.660     2.305e-01  1.632e-03   +2.205e-03   -2.340e-02 
 0.450 0.500   1.660   1.680     2.081e-01  1.297e-03   +1.560e-03   -2.066e-02 
 0.450 0.500   1.680   1.700     1.818e-01  1.162e-03   +1.166e-03   -1.682e-02 
 0.450 0.500   1.700   1.720     1.592e-01  1.104e-03   +1.395e-03   -1.403e-02 
 0.450 0.500   1.720   1.740     1.439e-01  1.163e-03   +1.485e-03   -1.049e-02 
 0.450 0.500   1.740   1.760     1.212e-01  9.784e-04   +1.102e-03   -9.670e-03 
 0.450 0.500   1.760   1.780     1.097e-01  1.021e-03   +1.324e-03   -7.458e-03 
 0.450 0.500   1.780   1.800     9.490e-02  9.949e-04   +2.205e-03   -6.573e-03 
 0.450 0.500   1.800   1.820     8.622e-02  9.453e-04   +1.634e-03   -6.552e-03 
 0.450 0.500   1.820   1.840     7.399e-02  9.348e-04   +2.497e-03   -5.052e-03 
 0.450 0.500   1.840   1.860     7.142e-02  8.663e-04   +3.562e-03   -4.728e-03 
 0.450 0.500   1.860   1.880     4.395e-02  3.325e-04   +2.219e-03   -7.441e-03 
 0.450 0.500   1.880   1.900     5.184e-02  7.395e-04   +3.496e-03   -4.004e-03 
 0.450 0.500   1.900   1.920     4.263e-02  4.336e-04   +3.472e-03   -3.223e-03 
 0.450 0.500   1.920   1.940     4.021e-02  6.781e-04   +3.283e-03   -3.570e-03 
 0.450 0.500   1.940   1.960     3.238e-02  5.641e-04   +2.415e-03   -3.354e-03 
 0.450 0.500   1.960   1.980     2.851e-02  4.150e-04   +2.237e-03   -1.947e-03 
 0.450 0.500   1.980   2.000     2.525e-02  3.503e-04   +2.901e-03   -2.318e-03 
 0.450 0.500   2.000   2.020     1.864e-02  3.868e-04   +2.696e-03   -2.160e-03 
 0.450 0.500   2.020   2.040     1.689e-02  3.949e-04   +2.181e-03   -2.264e-03 
 0.450 0.500   2.040   2.060     1.418e-02  3.491e-04   +2.500e-03   -2.000e-03 
 0.450 0.500   2.060   2.080     1.082e-02  3.383e-04   +1.709e-03   -1.596e-03 
 0.450 0.500   2.080   2.100     9.612e-03  2.496e-04   +1.919e-03   -1.630e-03 
 0.450 0.500   2.100   2.120     7.049e-03  2.152e-04   +1.390e-03   -1.328e-03 
 0.450 0.500   2.120   2.140     5.655e-03  1.997e-04   +1.277e-03   -1.267e-03 
 0.450 0.500   2.140   2.160     4.692e-03  1.627e-04   +9.343e-04   -1.059e-03 
 0.450 0.500   2.160   2.180     4.004e-03  1.898e-04   +1.019e-03   -9.296e-04 
 0.450 0.500   2.180   2.200     2.614e-03  1.465e-04   +1.377e-03   -6.842e-04 
 0.450 0.500   2.200   2.220     2.398e-03  1.437e-04   +8.285e-04   -6.948e-04 
 0.450 0.500   2.220   2.240     1.278e-03  6.939e-05   +3.123e-04   -4.224e-04 
 0.450 0.500   2.240   2.260     1.209e-03  1.036e-04   +6.730e-04   -4.582e-04 
 0.450 0.500   2.260   2.280     7.971e-04  7.909e-05   +5.475e-04   -3.220e-04 
 0.450 0.500   2.280   2.300     7.245e-04  5.901e-05   +3.259e-04   -3.724e-04 
 0.500 0.550   0.980   1.000     1.051e-01  4.161e-04   +7.057e-02   -3.996e-03 
 0.500 0.550   1.000   1.020     1.077e+00  1.917e-03   +9.020e-02   -7.103e-02 
 0.500 0.550   1.020   1.040     1.004e+00  1.824e-03   +1.029e-01   -6.217e-02 
 0.500 0.550   1.040   1.060     3.987e-01  9.938e-04   +1.197e-01   -2.075e-02 
 0.500 0.550   1.060   1.080     4.105e-01  8.936e-04   +1.061e-01   -2.272e-02 
 0.500 0.550   1.080   1.100     4.319e-01  1.144e-03   +9.691e-02   -2.196e-02 
 0.500 0.550   1.100   1.120     4.443e-01  1.151e-03   +8.932e-02   -2.453e-02 
 0.500 0.550   1.120   1.140     4.589e-01  1.227e-03   +8.341e-02   -2.688e-02 
 0.500 0.550   1.140   1.160     4.489e-01  8.916e-04   +7.219e-02   -2.475e-02 
 0.500 0.550   1.160   1.180     4.518e-01  1.170e-03   +6.406e-02   -2.489e-02 
 0.500 0.550   1.180   1.200     4.504e-01  1.115e-03   +5.930e-02   -2.390e-02 
 0.500 0.550   1.200   1.220     4.474e-01  1.395e-03   +5.254e-02   -2.690e-02 
 0.500 0.550   1.220   1.240     4.408e-01  1.290e-03   +4.876e-02   -2.679e-02 
 0.500 0.550   1.240   1.260     4.393e-01  1.587e-03   +4.487e-02   -2.162e-02 
 0.500 0.550   1.260   1.280     4.350e-01  1.407e-03   +4.127e-02   -2.154e-02 
 0.500 0.550   1.280   1.300     4.229e-01  1.422e-03   +3.797e-02   -2.925e-02 
 0.500 0.550   1.300   1.320     4.172e-01  1.479e-03   +3.305e-02   -2.366e-02 
 0.500 0.550   1.320   1.340     3.991e-01  1.071e-03   +2.786e-02   -2.367e-02 
 0.500 0.550   1.340   1.360     3.922e-01  1.106e-03   +2.208e-02   -2.378e-02 
 0.500 0.550   1.360   1.380     3.854e-01  1.397e-03   +1.957e-02   -2.408e-02 
 0.500 0.550   1.380   1.400     3.718e-01  1.531e-03   +1.665e-02   -2.319e-02 
 0.500 0.550   1.400   1.420     3.604e-01  1.242e-03   +1.449e-02   -2.509e-02 
 0.500 0.550   1.420   1.440     3.480e-01  1.301e-03   +1.126e-02   -2.434e-02 
 0.500 0.550   1.440   1.460     3.307e-01  1.360e-03   +9.389e-03   -2.362e-02 
 0.500 0.550   1.460   1.480     3.205e-01  1.660e-03   +7.676e-03   -2.505e-02 
 0.500 0.550   1.480   1.500     3.164e-01  1.125e-03   +7.379e-03   -2.556e-02 
 0.500 0.550   1.500   1.520     3.279e-01  1.617e-03   +9.334e-03   -2.728e-02 
 0.500 0.550   1.520   1.540     3.059e-01  1.234e-03   +8.807e-03   -2.578e-02 
 0.500 0.550   1.540   1.560     2.921e-01  1.308e-03   +7.088e-03   -2.554e-02 
 0.500 0.550   1.560   1.580     2.786e-01  1.589e-03   +3.298e-03   -2.602e-02 
 0.500 0.550   1.580   1.600     2.642e-01  1.144e-03   +2.122e-03   -2.453e-02 
 0.500 0.550   1.600   1.620     2.562e-01  1.943e-03   +1.811e-03   -2.550e-02 
 0.500 0.550   1.620   1.640     2.377e-01  1.539e-03   +1.658e-03   -4.067e-02 
 0.500 0.550   1.640   1.660     2.344e-01  9.275e-04   +1.429e-03   -2.347e-02 
 0.500 0.550   1.660   1.680     2.182e-01  1.107e-03   +1.241e-03   -2.239e-02 
 0.500 0.550   1.680   1.700     1.970e-01  1.230e-03   +1.153e-03   -1.882e-02 
 0.500 0.550   1.700   1.720     1.806e-01  9.371e-04   +1.972e-03   -1.814e-02 
 0.500 0.550   1.720   1.740     1.646e-01  1.268e-03   +1.053e-03   -1.538e-02 
 0.500 0.550   1.740   1.760     1.468e-01  1.117e-03   +1.049e-03   -1.183e-02 
 0.500 0.550   1.760   1.780     1.308e-01  1.197e-03   +1.097e-03   -1.079e-02 
 0.500 0.550   1.780   1.800     1.207e-01  9.044e-04   +1.335e-03   -1.009e-02 
 0.500 0.550   1.800   1.820     1.096e-01  8.647e-04   +1.337e-03   -9.159e-03 
 0.500 0.550   1.820   1.840     9.686e-02  9.806e-04   +1.615e-03   -7.000e-03 
 0.500 0.550   1.840   1.860     1.071e-01  8.928e-04   +1.190e-03   -9.114e-03 
 0.500 0.550   1.860   1.880     7.493e-02  3.252e-04   +2.104e-03   -1.476e-02 
 0.500 0.550   1.880   1.900     7.203e-02  8.114e-04   +2.249e-03   -5.521e-03 
 0.500 0.550   1.900   1.920     6.604e-02  6.589e-04   +2.038e-03   -4.873e-03 
 0.500 0.550   1.920   1.940     6.023e-02  8.031e-04   +1.522e-03   -4.476e-03 
 0.500 0.550   1.940   1.960     5.071e-02  7.123e-04   +2.209e-03   -3.892e-03 
 0.500 0.550   1.960   1.980     4.619e-02  6.434e-04   +2.664e-03   -2.650e-03 
 0.500 0.550   1.980   2.000     4.374e-02  4.394e-04   +1.517e-03   -3.782e-03 
 0.500 0.550   2.000   2.020     3.725e-02  7.769e-04   +2.054e-03   -2.738e-03 
 0.500 0.550   2.020   2.040     3.121e-02  3.959e-04   +2.814e-03   -2.563e-03 
 0.500 0.550   2.040   2.060     2.836e-02  5.969e-04   +1.952e-03   -2.465e-03 
 0.500 0.550   2.060   2.080     2.307e-02  2.543e-04   +1.212e-03   -2.202e-03 
 0.500 0.550   2.080   2.100     2.196e-02  3.214e-04   +2.505e-03   -2.059e-03 
 0.500 0.550   2.100   2.120     1.725e-02  2.801e-04   +2.390e-03   -1.997e-03 
 0.500 0.550   2.120   2.140     1.606e-02  2.766e-04   +2.312e-03   -2.287e-03 
 0.500 0.550   2.140   2.160     1.364e-02  2.341e-04   +2.113e-03   -1.615e-03 
 0.500 0.550   2.160   2.180     1.118e-02  3.173e-04   +2.012e-03   -1.614e-03 
 0.500 0.550   2.180   2.200     1.017e-02  2.618e-04   +1.777e-03   -1.864e-03 
 0.500 0.550   2.200   2.220     7.728e-03  2.714e-04   +2.441e-03   -1.537e-03 
 0.500 0.550   2.220   2.240     6.465e-03  2.203e-04   +2.229e-03   -1.323e-03 
 0.500 0.550   2.240   2.260     5.144e-03  2.236e-04   +1.948e-03   -1.161e-03 
 0.500 0.550   2.260   2.280     4.395e-03  1.553e-04   +1.645e-03   -1.183e-03 
 0.500 0.550   2.280   2.300     3.542e-03  1.657e-04   +1.109e-03   -9.132e-04 
 0.550 0.600   0.980   1.000     9.151e-02  4.073e-04   +5.623e-02   -3.596e-03 
 0.550 0.600   1.000   1.020     8.788e-01  1.690e-03   +6.999e-02   -6.522e-02 
 0.550 0.600   1.020   1.040     8.105e-01  1.653e-03   +8.055e-02   -4.983e-02 
 0.550 0.600   1.040   1.060     3.300e-01  1.208e-03   +1.026e-01   -1.853e-02 
 0.550 0.600   1.060   1.080     3.366e-01  7.428e-04   +9.252e-02   -1.912e-02 
 0.550 0.600   1.080   1.100     3.479e-01  9.310e-04   +8.423e-02   -1.632e-02 
 0.550 0.600   1.100   1.120     3.572e-01  1.231e-03   +7.621e-02   -2.149e-02 
 0.550 0.600   1.120   1.140     3.653e-01  9.384e-04   +7.035e-02   -1.875e-02 
 0.550 0.600   1.140   1.160     3.615e-01  9.217e-04   +6.212e-02   -2.169e-02 
 0.550 0.600   1.160   1.180     3.600e-01  8.821e-04   +5.640e-02   -2.190e-02 
 0.550 0.600   1.180   1.200     3.585e-01  9.227e-04   +4.976e-02   -2.086e-02 
 0.550 0.600   1.200   1.220     3.591e-01  1.102e-03   +4.594e-02   -2.111e-02 
 0.550 0.600   1.220   1.240     3.595e-01  1.366e-03   +4.361e-02   -2.248e-02 
 0.550 0.600   1.240   1.260     3.549e-01  7.448e-04   +3.982e-02   -2.175e-02 
 0.550 0.600   1.260   1.280     3.525e-01  1.039e-03   +3.922e-02   -2.144e-02 
 0.550 0.600   1.280   1.300     3.464e-01  1.230e-03   +3.517e-02   -2.206e-02 
 0.550 0.600   1.300   1.320     3.386e-01  1.301e-03   +3.220e-02   -1.959e-02 
 0.550 0.600   1.320   1.340     3.362e-01  9.573e-04   +3.045e-02   -2.075e-02 
 0.550 0.600   1.340   1.360     3.279e-01  1.277e-03   +2.576e-02   -1.982e-02 
 0.550 0.600   1.360   1.380     3.198e-01  1.214e-03   +2.241e-02   -1.968e-02 
 0.550 0.600   1.380   1.400     3.125e-01  1.329e-03   +1.760e-02   -1.956e-02 
 0.550 0.600   1.400   1.420     3.021e-01  1.380e-03   +1.454e-02   -2.042e-02 
 0.550 0.600   1.420   1.440     2.872e-01  1.166e-03   +1.219e-02   -1.895e-02 
 0.550 0.600   1.440   1.460     2.835e-01  1.844e-03   +1.067e-02   -2.135e-02 
 0.550 0.600   1.460   1.480     2.771e-01  1.215e-03   +8.873e-03   -1.890e-02 
 0.550 0.600   1.480   1.500     2.807e-01  1.114e-03   +7.762e-03   -2.183e-02 
 0.550 0.600   1.500   1.520     2.779e-01  1.248e-03   +1.103e-02   -2.027e-02 
 0.550 0.600   1.520   1.540     2.754e-01  1.088e-03   +7.869e-03   -2.075e-02 
 0.550 0.600   1.540   1.560     2.597e-01  1.194e-03   +5.893e-03   -2.016e-02 
 0.550 0.600   1.560   1.580     2.469e-01  1.443e-03   +2.759e-03   -1.828e-02 
 0.550 0.600   1.580   1.600     2.400e-01  9.883e-04   +2.449e-03   -1.966e-02 
 0.550 0.600   1.600   1.620     2.286e-01  1.289e-03   +1.462e-03   -1.942e-02 
 0.550 0.600   1.620   1.640     2.175e-01  1.169e-03   +1.347e-03   -1.711e-02 
 0.550 0.600   1.640   1.660     2.106e-01  1.371e-03   +1.970e-03   -1.926e-02 
 0.550 0.600   1.660   1.680     1.978e-01  1.222e-03   +1.180e-03   -1.773e-02 
 0.550 0.600   1.680   1.700     1.817e-01  1.111e-03   +1.492e-03   -1.730e-02 
 0.550 0.600   1.700   1.720     1.717e-01  1.086e-03   +1.504e-03   -1.555e-02 
 0.550 0.600   1.720   1.740     1.650e-01  1.404e-03   +9.954e-04   -1.492e-02 
 0.550 0.600   1.740   1.760     1.574e-01  9.264e-04   +1.866e-03   -1.312e-02 
 0.550 0.600   1.760   1.780     1.417e-01  9.819e-04   +1.204e-03   -1.324e-02 
 0.550 0.600   1.780   1.800     1.333e-01  1.035e-03   +1.118e-03   -1.388e-02 
 0.550 0.600   1.800   1.820     1.270e-01  1.281e-03   +1.133e-03   -1.361e-02 
 0.550 0.600   1.820   1.840     1.120e-01  1.050e-03   +1.089e-03   -1.187e-02 
 0.550 0.600   1.840   1.860     1.268e-01  1.089e-03   +1.427e-03   -1.236e-02 
 0.550 0.600   1.860   1.880     1.044e-01  4.157e-04   +3.776e-03   -2.489e-02 
 0.550 0.600   1.880   1.900     9.093e-02  8.419e-04   +1.926e-03   -6.582e-03 
 0.550 0.600   1.900   1.920     8.168e-02  8.007e-04   +2.039e-03   -7.475e-03 
 0.550 0.600   1.920   1.940     7.526e-02  9.833e-04   +1.491e-03   -6.629e-03 
 0.550 0.600   1.940   1.960     6.180e-02  6.248e-04   +1.784e-03   -4.720e-03 
 0.550 0.600   1.960   1.980     5.739e-02  6.507e-04   +1.845e-03   -5.070e-03 
 0.550 0.600   1.980   2.000     5.635e-02  5.306e-04   +2.505e-03   -4.198e-03 
 0.550 0.600   2.000   2.020     4.872e-02  8.054e-04   +2.246e-03   -3.509e-03 
 0.550 0.600   2.020   2.040     4.410e-02  6.804e-04   +2.091e-03   -2.748e-03 
 0.550 0.600   2.040   2.060     3.847e-02  5.696e-04   +2.259e-03   -2.693e-03 
 0.550 0.600   2.060   2.080     3.581e-02  6.458e-04   +1.232e-03   -2.709e-03 
 0.550 0.600   2.080   2.100     3.334e-02  5.786e-04   +1.915e-03   -2.386e-03 
 0.550 0.600   2.100   2.120     2.805e-02  5.014e-04   +1.605e-03   -2.763e-03 
 0.550 0.600   2.120   2.140     2.577e-02  4.661e-04   +1.871e-03   -2.091e-03 
 0.550 0.600   2.140   2.160     2.332e-02  4.509e-04   +1.284e-03   -2.104e-03 
 0.550 0.600   2.160   2.180     1.755e-02  3.591e-04   +1.867e-03   -1.546e-03 
 0.550 0.600   2.180   2.200     1.676e-02  2.881e-04   +1.809e-03   -1.808e-03 
 0.550 0.600   2.200   2.220     1.626e-02  3.401e-04   +1.930e-03   -1.998e-03 
 0.550 0.600   2.220   2.240     1.513e-02  3.854e-04   +1.672e-03   -2.208e-03 
 0.550 0.600   2.240   2.260     1.153e-02  2.820e-04   +1.899e-03   -1.987e-03 
 0.550 0.600   2.260   2.280     9.870e-03  2.591e-04   +2.251e-03   -1.723e-03 
 0.550 0.600   2.280   2.300     9.397e-03  2.348e-04   +1.659e-03   -1.473e-03 
 0.600 0.650   0.980   1.000     7.875e-02  4.818e-04   +4.358e-02   -2.951e-03 
 0.600 0.650   1.000   1.020     6.967e-01  1.529e-03   +5.240e-02   -5.068e-02 
 0.600 0.650   1.020   1.040     6.524e-01  1.290e-03   +6.205e-02   -4.310e-02 
 0.600 0.650   1.040   1.060     2.662e-01  1.037e-03   +7.802e-02   -1.276e-02 
 0.600 0.650   1.060   1.080     2.769e-01  8.452e-04   +7.095e-02   -1.589e-02 
 0.600 0.650   1.080   1.100     2.886e-01  9.320e-04   +6.472e-02   -1.928e-02 
 0.600 0.650   1.100   1.120     2.856e-01  8.650e-04   +5.913e-02   -1.506e-02 
 0.600 0.650   1.120   1.140     2.884e-01  8.894e-04   +5.475e-02   -1.518e-02 
 0.600 0.650   1.140   1.160     2.846e-01  7.901e-04   +4.855e-02   -1.807e-02 
 0.600 0.650   1.160   1.180     2.866e-01  1.180e-03   +4.535e-02   -1.937e-02 
 0.600 0.650   1.180   1.200     2.884e-01  1.204e-03   +4.133e-02   -1.930e-02 
 0.600 0.650   1.200   1.220     2.868e-01  1.055e-03   +3.859e-02   -1.919e-02 
 0.600 0.650   1.220   1.240     2.821e-01  9.633e-04   +3.748e-02   -1.786e-02 
 0.600 0.650   1.240   1.260     2.847e-01  1.170e-03   +3.572e-02   -1.912e-02 
 0.600 0.650   1.260   1.280     2.865e-01  1.087e-03   +3.237e-02   -1.991e-02 
 0.600 0.650   1.280   1.300     2.888e-01  8.814e-04   +3.101e-02   -2.098e-02 
 0.600 0.650   1.300   1.320     2.838e-01  8.793e-04   +3.120e-02   -1.734e-02 
 0.600 0.650   1.320   1.340     2.738e-01  1.149e-03   +2.742e-02   -1.981e-02 
 0.600 0.650   1.340   1.360     2.675e-01  9.788e-04   +2.565e-02   -1.644e-02 
 0.600 0.650   1.360   1.380     2.710e-01  1.016e-03   +2.048e-02   -1.761e-02 
 0.600 0.650   1.380   1.400     2.602e-01  1.135e-03   +1.805e-02   -2.022e-02 
 0.600 0.650   1.400   1.420     2.563e-01  7.178e-04   +1.665e-02   -1.811e-02 
 0.600 0.650   1.420   1.440     2.460e-01  1.105e-03   +1.502e-02   -1.675e-02 
 0.600 0.650   1.440   1.460     2.383e-01  1.201e-03   +1.079e-02   -1.590e-02 
 0.600 0.650   1.460   1.480     2.298e-01  1.240e-03   +1.130e-02   -1.619e-02 
 0.600 0.650   1.480   1.500     2.350e-01  1.087e-03   +1.119e-02   -1.488e-02 
 0.600 0.650   1.500   1.520     2.450e-01  8.742e-04   +9.680e-03   -1.796e-02 
 0.600 0.650   1.520   1.540     2.447e-01  1.397e-03   +1.039e-02   -1.746e-02 
 0.600 0.650   1.540   1.560     2.342e-01  1.251e-03   +7.202e-03   -1.693e-02 
 0.600 0.650   1.560   1.580     2.235e-01  1.587e-03   +6.325e-03   -1.803e-02 
 0.600 0.650   1.580   1.600     2.165e-01  1.597e-03   +3.367e-03   -1.785e-02 
 0.600 0.650   1.600   1.620     2.059e-01  9.822e-04   +4.394e-03   -1.531e-02 
 0.600 0.650   1.620   1.640     2.000e-01  1.365e-03   +4.052e-03   -1.498e-02 
 0.600 0.650   1.640   1.660     1.888e-01  1.109e-03   +4.634e-03   -1.717e-02 
 0.600 0.650   1.660   1.680     1.808e-01  1.183e-03   +4.056e-03   -1.478e-02 
 0.600 0.650   1.680   1.700     1.703e-01  9.509e-04   +3.439e-03   -1.741e-02 
 0.600 0.650   1.700   1.720     1.628e-01  9.978e-04   +3.605e-03   -1.478e-02 
 0.600 0.650   1.720   1.740     1.533e-01  1.308e-03   +3.203e-03   -1.549e-02 
 0.600 0.650   1.740   1.760     1.436e-01  1.261e-03   +4.056e-03   -1.561e-02 
 0.600 0.650   1.760   1.780     1.382e-01  6.949e-04   +4.669e-03   -1.458e-02 
 0.600 0.650   1.780   1.800     1.264e-01  9.443e-04   +1.211e-03   -1.178e-02 
 0.600 0.650   1.800   1.820     1.245e-01  1.365e-03   +1.066e-03   -1.447e-02 
 0.600 0.650   1.820   1.840     1.135e-01  1.190e-03   +1.210e-03   -1.332e-02 
 0.600 0.650   1.840   1.860     1.487e-01  1.589e-03   +2.803e-03   -1.799e-02 
 0.600 0.650   1.860   1.880     1.188e-01  5.160e-04   +4.584e-03   -3.124e-02 
 0.600 0.650   1.880   1.900     1.060e-01  1.362e-03   +1.438e-03   -1.263e-02 
 0.600 0.650   1.900   1.920     9.496e-02  1.110e-03   +9.973e-04   -9.809e-03 
 0.600 0.650   1.920   1.940     8.811e-02  1.028e-03   +2.026e-03   -9.195e-03 
 0.600 0.650   1.940   1.960     6.997e-02  1.008e-03   +1.507e-03   -7.043e-03 
 0.600 0.650   1.960   1.980     6.755e-02  8.753e-04   +2.366e-03   -7.109e-03 
 0.600 0.650   1.980   2.000     6.431e-02  6.751e-04   +2.227e-03   -6.366e-03 
 0.600 0.650   2.000   2.020     6.204e-02  6.721e-04   +2.272e-03   -7.112e-03 
 0.600 0.650   2.020   2.040     5.180e-02  7.121e-04   +2.710e-03   -4.717e-03 
 0.600 0.650   2.040   2.060     4.832e-02  6.929e-04   +2.636e-03   -4.768e-03 
 0.600 0.650   2.060   2.080     4.276e-02  6.230e-04   +2.229e-03   -3.420e-03 
 0.600 0.650   2.080   2.100     4.063e-02  5.638e-04   +2.524e-03   -4.288e-03 
 0.600 0.650   2.100   2.120     3.618e-02  4.499e-04   +1.694e-03   -3.378e-03 
 0.600 0.650   2.120   2.140     3.245e-02  6.750e-04   +1.995e-03   -3.046e-03 
 0.600 0.650   2.140   2.160     2.898e-02  7.010e-04   +2.707e-03   -2.492e-03 
 0.600 0.650   2.160   2.180     2.601e-02  5.874e-04   +1.497e-03   -2.862e-03 
 0.600 0.650   2.180   2.200     2.521e-02  4.837e-04   +2.184e-03   -1.840e-03 
 0.600 0.650   2.200   2.220     2.122e-02  5.177e-04   +1.201e-03   -1.642e-03 
 0.600 0.650   2.220   2.240     2.010e-02  4.758e-04   +1.342e-03   -1.992e-03 
 0.600 0.650   2.240   2.260     1.841e-02  4.577e-04   +1.364e-03   -1.854e-03 
 0.600 0.650   2.260   2.280     1.643e-02  4.541e-04   +9.579e-04   -2.142e-03 
 0.600 0.650   2.280   2.300     1.425e-02  3.416e-04   +1.784e-03   -1.519e-03 
 0.650 0.700   0.980   1.000     6.862e-02  2.999e-04   +3.255e-02   -3.650e-03 
 0.650 0.700   1.000   1.020     5.532e-01  1.482e-03   +3.926e-02   -4.400e-02 
 0.650 0.700   1.020   1.040     5.207e-01  1.544e-03   +4.502e-02   -3.765e-02 
 0.650 0.700   1.040   1.060     2.202e-01  6.936e-04   +5.598e-02   -1.227e-02 
 0.650 0.700   1.060   1.080     2.192e-01  6.083e-04   +5.034e-02   -1.332e-02 
 0.650 0.700   1.080   1.100     2.280e-01  8.893e-04   +4.646e-02   -1.394e-02 
 0.650 0.700   1.100   1.120     2.304e-01  7.063e-04   +4.237e-02   -1.713e-02 
 0.650 0.700   1.120   1.140     2.293e-01  7.281e-04   +3.991e-02   -1.650e-02 
 0.650 0.700   1.140   1.160     2.297e-01  7.367e-04   +3.676e-02   -1.664e-02 
 0.650 0.700   1.160   1.180     2.266e-01  8.020e-04   +3.470e-02   -1.548e-02 
 0.650 0.700   1.180   1.200     2.246e-01  7.443e-04   +3.233e-02   -1.537e-02 
 0.650 0.700   1.200   1.220     2.252e-01  7.757e-04   +3.158e-02   -1.480e-02 
 0.650 0.700   1.220   1.240     2.280e-01  6.560e-04   +3.075e-02   -1.448e-02 
 0.650 0.700   1.240   1.260     2.269e-01  9.846e-04   +3.000e-02   -1.551e-02 
 0.650 0.700   1.260   1.280     2.300e-01  7.750e-04   +2.726e-02   -1.545e-02 
 0.650 0.700   1.280   1.300     2.320e-01  1.037e-03   +2.725e-02   -1.481e-02 
 0.650 0.700   1.300   1.320     2.306e-01  8.163e-04   +2.492e-02   -1.612e-02 
 0.650 0.700   1.320   1.340     2.255e-01  1.037e-03   +2.458e-02   -1.574e-02 
 0.650 0.700   1.340   1.360     2.276e-01  1.220e-03   +2.318e-02   -1.692e-02 
 0.650 0.700   1.360   1.380     2.254e-01  1.274e-03   +2.049e-02   -1.694e-02 
 0.650 0.700   1.380   1.400     2.151e-01  1.037e-03   +1.565e-02   -1.579e-02 
 0.650 0.700   1.400   1.420     2.075e-01  1.008e-03   +1.692e-02   -1.417e-02 
 0.650 0.700   1.420   1.440     2.051e-01  1.084e-03   +1.521e-02   -1.618e-02 
 0.650 0.700   1.440   1.460     1.963e-01  1.120e-03   +1.355e-02   -1.645e-02 
 0.650 0.700   1.460   1.480     1.986e-01  9.418e-04   +1.317e-02   -1.306e-02 
 0.650 0.700   1.480   1.500     1.959e-01  1.096e-03   +1.241e-02   -1.350e-02 
 0.650 0.700   1.500   1.520     2.112e-01  1.533e-03   +1.283e-02   -1.668e-02 
 0.650 0.700   1.520   1.540     2.099e-01  1.217e-03   +1.320e-02   -1.476e-02 
 0.650 0.700   1.540   1.560     2.070e-01  1.064e-03   +1.042e-02   -1.539e-02 
 0.650 0.700   1.560   1.580     2.028e-01  8.649e-04   +1.092e-02   -1.759e-02 
 0.650 0.700   1.580   1.600     1.977e-01  1.605e-03   +7.550e-03   -1.622e-02 
 0.650 0.700   1.600   1.620     1.914e-01  1.086e-03   +6.643e-03   -1.533e-02 
 0.650 0.700   1.620   1.640     1.838e-01  1.254e-03   +4.858e-03   -1.597e-02 
 0.650 0.700   1.640   1.660     1.809e-01  1.156e-03   +5.286e-03   -1.685e-02 
 0.650 0.700   1.660   1.680     1.673e-01  8.369e-04   +5.472e-03   -1.500e-02 
 0.650 0.700   1.680   1.700     1.575e-01  9.463e-04   +5.868e-03   -1.580e-02 
 0.650 0.700   1.700   1.720     1.500e-01  1.021e-03   +8.502e-03   -1.300e-02 
 0.650 0.700   1.720   1.740     1.396e-01  9.844e-04   +7.876e-03   -1.382e-02 
 0.650 0.700   1.740   1.760     1.404e-01  6.581e-04   +8.159e-03   -1.633e-02 
 0.650 0.700   1.760   1.780     1.257e-01  1.114e-03   +6.554e-03   -1.481e-02 
 0.650 0.700   1.780   1.800     1.199e-01  1.064e-03   +2.896e-03   -1.302e-02 
 0.650 0.700   1.800   1.820     1.094e-01  8.200e-04   +3.455e-03   -1.023e-02 
 0.650 0.700   1.820   1.840     1.065e-01  1.245e-03   +1.272e-03   -1.112e-02 
 0.650 0.700   1.840   1.860     1.479e-01  1.478e-03   +2.374e-03   -1.532e-02 
 0.650 0.700   1.860   1.880     1.097e-01  3.479e-04   +3.857e-03   -3.173e-02 
 0.650 0.700   1.880   1.900     1.034e-01  1.214e-03   +1.510e-03   -1.279e-02 
 0.650 0.700   1.900   1.920     1.018e-01  1.382e-03   +1.468e-03   -1.381e-02 
 0.650 0.700   1.920   1.940     9.210e-02  1.276e-03   +2.104e-03   -1.189e-02 
 0.650 0.700   1.940   1.960     8.106e-02  9.052e-04   +1.306e-03   -1.051e-02 
 0.650 0.700   1.960   1.980     7.477e-02  1.207e-03   +2.241e-03   -8.204e-03 
 0.650 0.700   1.980   2.000     7.560e-02  9.061e-04   +2.114e-03   -9.136e-03 
 0.650 0.700   2.000   2.020     6.591e-02  9.253e-04   +2.363e-03   -7.355e-03 
 0.650 0.700   2.020   2.040     6.651e-02  7.711e-04   +3.101e-03   -8.845e-03 
 0.650 0.700   2.040   2.060     6.191e-02  9.596e-04   +2.123e-03   -7.000e-03 
 0.650 0.700   2.060   2.080     5.278e-02  9.244e-04   +3.704e-03   -5.604e-03 
 0.650 0.700   2.080   2.100     4.821e-02  8.391e-04   +2.854e-03   -5.911e-03 
 0.650 0.700   2.100   2.120     4.197e-02  7.253e-04   +3.355e-03   -4.005e-03 
 0.650 0.700   2.120   2.140     4.199e-02  7.144e-04   +2.692e-03   -5.534e-03 
 0.650 0.700   2.140   2.160     3.701e-02  5.691e-04   +2.767e-03   -4.180e-03 
 0.650 0.700   2.160   2.180     3.375e-02  6.381e-04   +1.755e-03   -4.781e-03 
 0.650 0.700   2.180   2.200     3.218e-02  5.733e-04   +2.343e-03   -3.565e-03 
 0.650 0.700   2.200   2.220     2.901e-02  6.424e-04   +1.752e-03   -3.777e-03 
 0.650 0.700   2.220   2.240     2.407e-02  4.799e-04   +2.594e-03   -1.914e-03 
 0.650 0.700   2.240   2.260     2.286e-02  4.876e-04   +2.924e-03   -3.346e-03 
 0.650 0.700   2.260   2.280     2.011e-02  3.683e-04   +1.537e-03   -2.280e-03 
 0.650 0.700   2.280   2.300     1.944e-02  2.611e-04   +1.708e-03   -1.837e-03 
 0.700 0.750   0.980   1.000     5.682e-02  4.534e-04   +2.209e-02   -3.800e-03 
 0.700 0.750   1.000   1.020     4.288e-01  1.213e-03   +3.129e-02   -3.796e-02 
 0.700 0.750   1.020   1.040     4.071e-01  1.108e-03   +3.213e-02   -3.585e-02 
 0.700 0.750   1.040   1.060     1.779e-01  7.094e-04   +3.740e-02   -1.438e-02 
 0.700 0.750   1.060   1.080     1.761e-01  6.740e-04   +3.421e-02   -1.404e-02 
 0.700 0.750   1.080   1.100     1.809e-01  7.411e-04   +3.042e-02   -1.356e-02 
 0.700 0.750   1.100   1.120     1.768e-01  7.372e-04   +2.790e-02   -1.092e-02 
 0.700 0.750   1.120   1.140     1.801e-01  8.017e-04   +2.735e-02   -1.587e-02 
 0.700 0.750   1.140   1.160     1.760e-01  1.079e-03   +2.652e-02   -1.406e-02 
 0.700 0.750   1.160   1.180     1.751e-01  8.971e-04   +2.608e-02   -1.397e-02 
 0.700 0.750   1.180   1.200     1.753e-01  1.114e-03   +2.506e-02   -1.246e-02 
 0.700 0.750   1.200   1.220     1.771e-01  8.625e-04   +2.508e-02   -1.483e-02 
 0.700 0.750   1.220   1.240     1.778e-01  8.694e-04   +2.362e-02   -1.354e-02 
 0.700 0.750   1.240   1.260     1.813e-01  9.242e-04   +2.429e-02   -1.377e-02 
 0.700 0.750   1.260   1.280     1.839e-01  9.097e-04   +2.302e-02   -1.494e-02 
 0.700 0.750   1.280   1.300     1.851e-01  9.402e-04   +2.221e-02   -1.488e-02 
 0.700 0.750   1.300   1.320     1.868e-01  1.047e-03   +2.156e-02   -1.401e-02 
 0.700 0.750   1.320   1.340     1.829e-01  9.692e-04   +2.045e-02   -1.650e-02 
 0.700 0.750   1.340   1.360     1.818e-01  9.030e-04   +1.952e-02   -1.482e-02 
 0.700 0.750   1.360   1.380     1.777e-01  8.047e-04   +1.660e-02   -1.616e-02 
 0.700 0.750   1.380   1.400     1.810e-01  8.634e-04   +1.608e-02   -1.791e-02 
 0.700 0.750   1.400   1.420     1.730e-01  1.080e-03   +1.497e-02   -1.410e-02 
 0.700 0.750   1.420   1.440     1.668e-01  9.730e-04   +1.521e-02   -1.516e-02 
 0.700 0.750   1.440   1.460     1.619e-01  1.069e-03   +1.496e-02   -1.349e-02 
 0.700 0.750   1.460   1.480     1.648e-01  6.652e-04   +1.384e-02   -1.602e-02 
 0.700 0.750   1.480   1.500     1.668e-01  9.873e-04   +1.242e-02   -1.429e-02 
 0.700 0.750   1.500   1.520     1.731e-01  1.058e-03   +1.418e-02   -1.418e-02 
 0.700 0.750   1.520   1.540     1.776e-01  1.366e-03   +1.384e-02   -1.661e-02 
 0.700 0.750   1.540   1.560     1.764e-01  1.111e-03   +1.226e-02   -1.507e-02 
 0.700 0.750   1.560   1.580     1.727e-01  1.298e-03   +1.154e-02   -1.762e-02 
 0.700 0.750   1.580   1.600     1.709e-01  1.053e-03   +1.051e-02   -1.421e-02 
 0.700 0.750   1.600   1.620     1.682e-01  9.386e-04   +8.876e-03   -1.482e-02 
 0.700 0.750   1.620   1.640     1.617e-01  1.211e-03   +7.345e-03   -1.511e-02 
 0.700 0.750   1.640   1.660     1.636e-01  9.081e-04   +7.118e-03   -1.808e-02 
 0.700 0.750   1.660   1.680     1.564e-01  1.072e-03   +8.056e-03   -1.607e-02 
 0.700 0.750   1.680   1.700     1.441e-01  9.763e-04   +7.591e-03   -1.418e-02 
 0.700 0.750   1.700   1.720     1.395e-01  9.680e-04   +9.229e-03   -1.512e-02 
 0.700 0.750   1.720   1.740     1.338e-01  8.570e-04   +8.967e-03   -1.303e-02 
 0.700 0.750   1.740   1.760     1.282e-01  7.394e-04   +7.416e-03   -1.568e-02 
 0.700 0.750   1.760   1.780     1.228e-01  1.202e-03   +9.413e-03   -1.501e-02 
 0.700 0.750   1.780   1.800     1.087e-01  1.088e-03   +6.997e-03   -1.246e-02 
 0.700 0.750   1.800   1.820     9.643e-02  9.514e-04   +4.773e-03   -9.764e-03 
 0.700 0.750   1.820   1.840     9.354e-02  9.747e-04   +5.312e-03   -9.609e-03 
 0.700 0.750   1.840   1.860     1.368e-01  1.454e-03   +5.059e-03   -1.596e-02 
 0.700 0.750   1.860   1.880     9.664e-02  3.605e-04   +3.186e-03   -2.938e-02 
 0.700 0.750   1.880   1.900     1.040e-01  1.319e-03   +4.070e-03   -1.241e-02 
 0.700 0.750   1.900   1.920     9.954e-02  1.562e-03   +3.186e-03   -1.285e-02 
 0.700 0.750   1.920   1.940     8.893e-02  1.139e-03   +2.708e-03   -1.067e-02 
 0.700 0.750   1.940   1.960     7.780e-02  1.010e-03   +1.586e-03   -9.393e-03 
 0.700 0.750   1.960   1.980     8.456e-02  1.398e-03   +2.516e-03   -1.072e-02 
 0.700 0.750   1.980   2.000     7.793e-02  1.030e-03   +2.729e-03   -1.022e-02 
 0.700 0.750   2.000   2.020     7.854e-02  9.911e-04   +3.425e-03   -1.178e-02 
 0.700 0.750   2.020   2.040     7.639e-02  1.072e-03   +3.990e-03   -1.016e-02 
 0.700 0.750   2.040   2.060     6.734e-02  1.007e-03   +3.541e-03   -8.602e-03 
 0.700 0.750   2.060   2.080     6.514e-02  9.599e-04   +3.843e-03   -8.638e-03 
 0.700 0.750   2.080   2.100     6.043e-02  1.005e-03   +3.049e-03   -9.596e-03 
 0.700 0.750   2.100   2.120     5.257e-02  7.864e-04   +3.127e-03   -7.472e-03 
 0.700 0.750   2.120   2.140     5.310e-02  8.299e-04   +5.667e-03   -8.326e-03 
 0.700 0.750   2.140   2.160     4.565e-02  5.924e-04   +3.110e-03   -5.745e-03 
 0.700 0.750   2.160   2.180     4.259e-02  8.208e-04   +3.466e-03   -6.056e-03 
 0.700 0.750   2.180   2.200     3.639e-02  5.294e-04   +3.674e-03   -4.502e-03 
 0.700 0.750   2.200   2.220     3.605e-02  6.793e-04   +3.817e-03   -5.307e-03 
 0.700 0.750   2.220   2.240     3.080e-02  6.514e-04   +3.725e-03   -4.763e-03 
 0.700 0.750   2.240   2.260     2.951e-02  4.683e-04   +2.661e-03   -3.971e-03 
 0.700 0.750   2.260   2.280     2.346e-02  4.329e-04   +3.214e-03   -2.911e-03 
 0.700 0.750   2.280   2.300     2.526e-02  5.390e-04   +2.701e-03   -4.133e-03 
 0.750 0.800   0.980   1.000     4.429e-02  5.496e-04   +1.271e-02   -4.502e-03 
 0.750 0.800   1.000   1.020     3.345e-01  1.295e-03   +2.286e-02   -3.064e-02 
 0.750 0.800   1.020   1.040     3.117e-01  1.308e-03   +2.390e-02   -2.800e-02 
 0.750 0.800   1.040   1.060     1.349e-01  8.184e-04   +2.348e-02   -1.144e-02 
 0.750 0.800   1.060   1.080     1.321e-01  7.374e-04   +2.159e-02   -1.098e-02 
 0.750 0.800   1.080   1.100     1.365e-01  5.491e-04   +2.009e-02   -1.205e-02 
 0.750 0.800   1.100   1.120     1.345e-01  7.139e-04   +1.861e-02   -1.059e-02 
 0.750 0.800   1.120   1.140     1.320e-01  5.580e-04   +1.885e-02   -9.603e-03 
 0.750 0.800   1.140   1.160     1.345e-01  7.018e-04   +1.764e-02   -1.208e-02 
 0.750 0.800   1.160   1.180     1.332e-01  5.031e-04   +1.790e-02   -1.236e-02 
 0.750 0.800   1.180   1.200     1.342e-01  7.433e-04   +1.714e-02   -1.118e-02 
 0.750 0.800   1.200   1.220     1.355e-01  6.522e-04   +1.703e-02   -1.057e-02 
 0.750 0.800   1.220   1.240     1.361e-01  8.344e-04   +1.728e-02   -1.106e-02 
 0.750 0.800   1.240   1.260     1.405e-01  9.303e-04   +1.817e-02   -1.292e-02 
 0.750 0.800   1.260   1.280     1.459e-01  6.772e-04   +1.751e-02   -1.390e-02 
 0.750 0.800   1.280   1.300     1.429e-01  1.144e-03   +1.740e-02   -1.301e-02 
 0.750 0.800   1.300   1.320     1.430e-01  8.535e-04   +1.578e-02   -1.219e-02 
 0.750 0.800   1.320   1.340     1.476e-01  7.635e-04   +1.556e-02   -1.409e-02 
 0.750 0.800   1.340   1.360     1.440e-01  6.321e-04   +1.479e-02   -1.410e-02 
 0.750 0.800   1.360   1.380     1.426e-01  1.037e-03   +1.464e-02   -1.518e-02 
 0.750 0.800   1.380   1.400     1.402e-01  7.291e-04   +1.420e-02   -1.274e-02 
 0.750 0.800   1.400   1.420     1.373e-01  7.473e-04   +1.394e-02   -1.450e-02 
 0.750 0.800   1.420   1.440     1.286e-01  8.812e-04   +1.301e-02   -1.112e-02 
 0.750 0.800   1.440   1.460     1.271e-01  8.537e-04   +1.306e-02   -1.028e-02 
 0.750 0.800   1.460   1.480     1.222e-01  1.138e-03   +1.170e-02   -1.032e-02 
 0.750 0.800   1.480   1.500     1.300e-01  9.981e-04   +1.298e-02   -1.173e-02 
 0.750 0.800   1.500   1.520     1.446e-01  1.107e-03   +1.546e-02   -1.438e-02 
 0.750 0.800   1.520   1.540     1.450e-01  9.623e-04   +1.360e-02   -1.357e-02 
 0.750 0.800   1.540   1.560     1.439e-01  8.883e-04   +1.300e-02   -1.416e-02 
 0.750 0.800   1.560   1.580     1.452e-01  1.213e-03   +1.253e-02   -1.552e-02 
 0.750 0.800   1.580   1.600     1.396e-01  1.175e-03   +1.163e-02   -1.296e-02 
 0.750 0.800   1.600   1.620     1.443e-01  1.106e-03   +1.145e-02   -1.507e-02 
 0.750 0.800   1.620   1.640     1.396e-01  9.202e-04   +9.860e-03   -1.505e-02 
 0.750 0.800   1.640   1.660     1.341e-01  1.107e-03   +9.899e-03   -1.432e-02 
 0.750 0.800   1.660   1.680     1.337e-01  9.923e-04   +9.696e-03   -1.523e-02 
 0.750 0.800   1.680   1.700     1.252e-01  1.402e-03   +9.818e-03   -1.368e-02 
 0.750 0.800   1.700   1.720     1.220e-01  9.897e-04   +9.831e-03   -1.520e-02 
 0.750 0.800   1.720   1.740     1.135e-01  9.099e-04   +7.984e-03   -1.267e-02 
 0.750 0.800   1.740   1.760     1.154e-01  1.157e-03   +1.037e-02   -1.314e-02 
 0.750 0.800   1.760   1.780     1.067e-01  1.214e-03   +1.023e-02   -1.255e-02 
 0.750 0.800   1.780   1.800     9.187e-02  8.159e-04   +9.369e-03   -1.114e-02 
 0.750 0.800   1.800   1.820     8.338e-02  1.245e-03   +5.984e-03   -9.797e-03 
 0.750 0.800   1.820   1.840     7.668e-02  1.111e-03   +5.874e-03   -9.953e-03 
 0.750 0.800   1.840   1.860     1.269e-01  1.578e-03   +1.062e-02   -1.582e-02 
 0.750 0.800   1.860   1.880     8.335e-02  3.418e-04   +3.435e-03   -2.481e-02 
 0.750 0.800   1.880   1.900     9.294e-02  1.019e-03   +9.004e-03   -1.204e-02 
 0.750 0.800   1.900   1.920     8.691e-02  1.032e-03   +6.403e-03   -1.041e-02 
 0.750 0.800   1.920   1.940     8.867e-02  1.351e-03   +6.759e-03   -1.171e-02 
 0.750 0.800   1.940   1.960     7.827e-02  1.209e-03   +5.877e-03   -1.068e-02 
 0.750 0.800   1.960   1.980     8.104e-02  1.297e-03   +4.493e-03   -1.196e-02 
 0.750 0.800   1.980   2.000     7.682e-02  1.219e-03   +5.367e-03   -1.037e-02 
 0.750 0.800   2.000   2.020     7.913e-02  7.941e-04   +4.218e-03   -1.234e-02 
 0.750 0.800   2.020   2.040     7.529e-02  1.481e-03   +4.311e-03   -1.095e-02 
 0.750 0.800   2.040   2.060     7.641e-02  1.175e-03   +4.334e-03   -1.067e-02 
 0.750 0.800   2.060   2.080     7.322e-02  1.322e-03   +5.203e-03   -1.045e-02 
 0.750 0.800   2.080   2.100     6.896e-02  1.424e-03   +6.627e-03   -1.131e-02 
 0.750 0.800   2.100   2.120     6.211e-02  1.437e-03   +3.202e-03   -9.701e-03 
 0.750 0.800   2.120   2.140     5.907e-02  9.039e-04   +4.090e-03   -9.197e-03 
 0.750 0.800   2.140   2.160     5.238e-02  6.495e-04   +4.341e-03   -7.026e-03 
 0.750 0.800   2.160   2.180     4.846e-02  9.892e-04   +4.369e-03   -6.719e-03 
 0.750 0.800   2.180   2.200     4.700e-02  9.259e-04   +5.124e-03   -7.805e-03 
 0.750 0.800   2.200   2.220     4.350e-02  1.100e-03   +3.780e-03   -7.190e-03 
 0.750 0.800   2.220   2.240     4.001e-02  8.652e-04   +4.836e-03   -7.265e-03 
 0.750 0.800   2.240   2.260     3.670e-02  6.759e-04   +4.101e-03   -5.633e-03 
 0.750 0.800   2.260   2.280     3.305e-02  9.184e-04   +4.761e-03   -5.343e-03 
 0.750 0.800   2.280   2.300     3.293e-02  5.086e-04   +4.169e-03   -6.684e-03 
 0.800 0.850   0.980   1.000     3.408e-02  3.801e-04   +6.036e-03   -3.756e-03 
 0.800 0.850   1.000   1.020     2.348e-01  1.253e-03   +1.563e-02   -2.475e-02 
 0.800 0.850   1.020   1.040     2.326e-01  1.362e-03   +1.583e-02   -2.084e-02 
 0.800 0.850   1.040   1.060     9.767e-02  7.109e-04   +1.392e-02   -1.047e-02 
 0.800 0.850   1.060   1.080     9.642e-02  9.140e-04   +1.381e-02   -1.020e-02 
 0.800 0.850   1.080   1.100     9.482e-02  8.179e-04   +1.201e-02   -1.102e-02 
 0.800 0.850   1.100   1.120     9.555e-02  7.521e-04   +1.298e-02   -7.672e-03 
 0.800 0.850   1.120   1.140     9.634e-02  8.375e-04   +1.248e-02   -1.181e-02 
 0.800 0.850   1.140   1.160     9.551e-02  6.860e-04   +1.262e-02   -1.119e-02 
 0.800 0.850   1.160   1.180     1.009e-01  8.465e-04   +1.295e-02   -1.454e-02 
 0.800 0.850   1.180   1.200     9.636e-02  7.733e-04   +1.252e-02   -8.654e-03 
 0.800 0.850   1.200   1.220     1.002e-01  8.598e-04   +1.421e-02   -1.211e-02 
 0.800 0.850   1.220   1.240     9.959e-02  7.054e-04   +1.118e-02   -1.044e-02 
 0.800 0.850   1.240   1.260     1.051e-01  6.947e-04   +1.431e-02   -1.247e-02 
 0.800 0.850   1.260   1.280     1.017e-01  7.536e-04   +1.223e-02   -1.093e-02 
 0.800 0.850   1.280   1.300     1.069e-01  8.616e-04   +1.227e-02   -1.033e-02 
 0.800 0.850   1.300   1.320     1.083e-01  7.758e-04   +1.231e-02   -1.315e-02 
 0.800 0.850   1.320   1.340     1.104e-01  1.212e-03   +1.376e-02   -1.295e-02 
 0.800 0.850   1.340   1.360     1.075e-01  7.835e-04   +1.259e-02   -1.318e-02 
 0.800 0.850   1.360   1.380     1.034e-01  7.707e-04   +1.102e-02   -1.180e-02 
 0.800 0.850   1.380   1.400     9.958e-02  9.851e-04   +1.226e-02   -1.185e-02 
 0.800 0.850   1.400   1.420     9.743e-02  9.864e-04   +1.019e-02   -1.102e-02 
 0.800 0.850   1.420   1.440     9.512e-02  6.286e-04   +1.017e-02   -8.994e-03 
 0.800 0.850   1.440   1.460     9.191e-02  7.358e-04   +1.035e-02   -1.060e-02 
 0.800 0.850   1.460   1.480     9.235e-02  9.036e-04   +9.809e-03   -1.053e-02 
 0.800 0.850   1.480   1.500     9.792e-02  9.620e-04   +9.975e-03   -1.200e-02 
 0.800 0.850   1.500   1.520     1.095e-01  9.376e-04   +1.194e-02   -1.273e-02 
 0.800 0.850   1.520   1.540     1.126e-01  8.788e-04   +1.273e-02   -1.245e-02 
 0.800 0.850   1.540   1.560     1.090e-01  8.976e-04   +1.221e-02   -1.200e-02 
 0.800 0.850   1.560   1.580     1.104e-01  9.328e-04   +1.134e-02   -1.350e-02 
 0.800 0.850   1.580   1.600     1.082e-01  1.173e-03   +1.186e-02   -1.296e-02 
 0.800 0.850   1.600   1.620     1.086e-01  1.251e-03   +1.120e-02   -1.254e-02 
 0.800 0.850   1.620   1.640     1.100e-01  1.109e-03   +1.213e-02   -1.293e-02 
 0.800 0.850   1.640   1.660     1.041e-01  1.073e-03   +1.131e-02   -1.179e-02 
 0.800 0.850   1.660   1.680     1.017e-01  1.082e-03   +1.054e-02   -1.411e-02 
 0.800 0.850   1.680   1.700     9.906e-02  9.977e-04   +1.058e-02   -1.251e-02 
 0.800 0.850   1.700   1.720     9.320e-02  9.607e-04   +9.386e-03   -1.101e-02 
 0.800 0.850   1.720   1.740     9.351e-02  7.393e-04   +1.075e-02   -1.344e-02 
 0.800 0.850   1.740   1.760     9.312e-02  9.763e-04   +9.951e-03   -1.427e-02 
 0.800 0.850   1.760   1.780     8.440e-02  1.148e-03   +9.408e-03   -1.010e-02 
 0.800 0.850   1.780   1.800     7.230e-02  8.309e-04   +7.188e-03   -1.011e-02 
 0.800 0.850   1.800   1.820     7.058e-02  1.125e-03   +7.909e-03   -9.862e-03 
 0.800 0.850   1.820   1.840     6.321e-02  7.360e-04   +7.842e-03   -9.663e-03 
 0.800 0.850   1.840   1.860     1.052e-01  1.078e-03   +1.279e-02   -1.284e-02 
 0.800 0.850   1.860   1.880     6.771e-02  3.010e-04   +2.967e-03   -1.877e-02 
 0.800 0.850   1.880   1.900     7.786e-02  1.151e-03   +1.006e-02   -1.064e-02 
 0.800 0.850   1.900   1.920     7.550e-02  1.086e-03   +8.507e-03   -1.002e-02 
 0.800 0.850   1.920   1.940     7.620e-02  9.865e-04   +8.648e-03   -1.233e-02 
 0.800 0.850   1.940   1.960     7.123e-02  7.756e-04   +9.680e-03   -1.256e-02 
 0.800 0.850   1.960   1.980     7.274e-02  9.082e-04   +7.753e-03   -1.210e-02 
 0.800 0.850   1.980   2.000     6.982e-02  1.019e-03   +6.707e-03   -7.394e-03 
 0.800 0.850   2.000   2.020     7.015e-02  8.403e-04   +8.703e-03   -1.200e-02 
 0.800 0.850   2.020   2.040     6.979e-02  1.074e-03   +8.051e-03   -9.891e-03 
 0.800 0.850   2.040   2.060     7.122e-02  1.084e-03   +7.684e-03   -9.756e-03 
 0.800 0.850   2.060   2.080     6.566e-02  1.536e-03   +5.594e-03   -1.078e-02 
 0.800 0.850   2.080   2.100     6.137e-02  1.307e-03   +4.724e-03   -9.975e-03 
 0.800 0.850   2.100   2.120     6.429e-02  1.235e-03   +5.404e-03   -1.199e-02 
 0.800 0.850   2.120   2.140     5.866e-02  7.331e-04   +5.177e-03   -7.940e-03 
 0.800 0.850   2.140   2.160     6.051e-02  9.530e-04   +7.567e-03   -8.975e-03 
 0.800 0.850   2.160   2.180     5.596e-02  9.955e-04   +4.867e-03   -9.280e-03 
 0.800 0.850   2.180   2.200     4.924e-02  1.043e-03   +4.782e-03   -7.501e-03 
 0.800 0.850   2.200   2.220     4.785e-02  6.939e-04   +4.960e-03   -6.103e-03 
 0.800 0.850   2.220   2.240     4.656e-02  9.334e-04   +5.967e-03   -7.937e-03 
 0.800 0.850   2.240   2.260     3.914e-02  7.619e-04   +4.754e-03   -6.775e-03 
 0.800 0.850   2.260   2.280     4.079e-02  9.951e-04   +5.552e-03   -7.230e-03 
 0.800 0.850   2.280   2.300     3.993e-02  8.692e-04   +4.751e-03   -7.179e-03 
 0.850 0.900   0.980   1.000     2.170e-02  4.723e-04   +2.926e-03   -3.249e-03 
 0.850 0.900   1.000   1.020     1.538e-01  1.026e-03   +1.018e-02   -1.474e-02 
 0.850 0.900   1.020   1.040     1.478e-01  1.115e-03   +1.054e-02   -1.531e-02 
 0.850 0.900   1.040   1.060     6.099e-02  6.637e-04   +9.758e-03   -8.280e-03 
 0.850 0.900   1.060   1.080     6.029e-02  7.970e-04   +8.096e-03   -8.463e-03 
 0.850 0.900   1.080   1.100     5.835e-02  5.220e-04   +7.593e-03   -8.082e-03 
 0.850 0.900   1.100   1.120     5.846e-02  6.098e-04   +7.746e-03   -9.420e-03 
 0.850 0.900   1.120   1.140     6.273e-02  4.993e-04   +8.449e-03   -9.918e-03 
 0.850 0.900   1.140   1.160     5.950e-02  6.354e-04   +8.448e-03   -9.326e-03 
 0.850 0.900   1.160   1.180     6.232e-02  6.816e-04   +7.828e-03   -9.665e-03 
 0.850 0.900   1.180   1.200     6.395e-02  6.981e-04   +9.342e-03   -8.934e-03 
 0.850 0.900   1.200   1.220     6.194e-02  6.053e-04   +8.516e-03   -8.440e-03 
 0.850 0.900   1.220   1.240     6.312e-02  7.854e-04   +8.978e-03   -8.949e-03 
 0.850 0.900   1.240   1.260     6.503e-02  7.411e-04   +9.125e-03   -8.531e-03 
 0.850 0.900   1.260   1.280     6.689e-02  8.959e-04   +8.717e-03   -8.543e-03 
 0.850 0.900   1.280   1.300     7.247e-02  7.677e-04   +9.354e-03   -1.104e-02 
 0.850 0.900   1.300   1.320     6.825e-02  6.938e-04   +9.119e-03   -8.470e-03 
 0.850 0.900   1.320   1.340     7.160e-02  7.746e-04   +9.747e-03   -8.642e-03 
 0.850 0.900   1.340   1.360     6.892e-02  7.627e-04   +9.364e-03   -1.059e-02 
 0.850 0.900   1.360   1.380     6.735e-02  7.796e-04   +9.498e-03   -7.445e-03 
 0.850 0.900   1.380   1.400     6.680e-02  6.427e-04   +1.065e-02   -8.766e-03 
 0.850 0.900   1.400   1.420     6.767e-02  6.014e-04   +8.535e-03   -8.636e-03 
 0.850 0.900   1.420   1.440     6.413e-02  8.611e-04   +8.618e-03   -7.523e-03 
 0.850 0.900   1.440   1.460     6.166e-02  7.053e-04   +8.950e-03   -8.933e-03 
 0.850 0.900   1.460   1.480     6.009e-02  6.015e-04   +7.937e-03   -7.573e-03 
 0.850 0.900   1.480   1.500     6.942e-02  3.533e-04   +9.314e-03   -9.854e-03 
 0.850 0.900   1.500   1.520     7.617e-02  7.338e-04   +9.567e-03   -1.143e-02 
 0.850 0.900   1.520   1.540     7.768e-02  4.911e-04   +9.754e-03   -1.045e-02 
 0.850 0.900   1.540   1.560     7.398e-02  8.099e-04   +1.013e-02   -9.580e-03 
 0.850 0.900   1.560   1.580     7.442e-02  6.544e-04   +1.081e-02   -1.059e-02 
 0.850 0.900   1.580   1.600     7.669e-02  9.254e-04   +9.702e-03   -1.216e-02 
 0.850 0.900   1.600   1.620     7.352e-02  7.776e-04   +9.454e-03   -1.260e-02 
 0.850 0.900   1.620   1.640     7.406e-02  8.833e-04   +9.927e-03   -9.856e-03 
 0.850 0.900   1.640   1.660     6.891e-02  6.494e-04   +1.042e-02   -8.652e-03 
 0.850 0.900   1.660   1.680     6.804e-02  5.490e-04   +9.787e-03   -9.708e-03 
 0.850 0.900   1.680   1.700     6.341e-02  5.879e-04   +9.316e-03   -8.450e-03 
 0.850 0.900   1.700   1.720     6.440e-02  7.392e-04   +9.621e-03   -9.056e-03 
 0.850 0.900   1.720   1.740     6.261e-02  7.835e-04   +8.936e-03   -1.003e-02 
 0.850 0.900   1.740   1.760     5.831e-02  6.039e-04   +8.410e-03   -8.235e-03 
 0.850 0.900   1.760   1.780     5.723e-02  6.998e-04   +8.918e-03   -9.649e-03 
 0.850 0.900   1.780   1.800     4.874e-02  6.575e-04   +7.694e-03   -6.417e-03 
 0.850 0.900   1.800   1.820     4.863e-02  5.292e-04   +7.900e-03   -8.396e-03 
 0.850 0.900   1.820   1.840     4.202e-02  1.010e-03   +8.138e-03   -7.692e-03 
 0.850 0.900   1.840   1.860     8.294e-02  1.375e-03   +1.286e-02   -1.735e-02 
 0.850 0.900   1.860   1.880     4.710e-02  2.261e-04   +2.336e-03   -7.802e-03 
 0.850 0.900   1.880   1.900     6.107e-02  8.103e-04   +9.397e-03   -1.152e-02 
 0.850 0.900   1.900   1.920     5.224e-02  9.240e-04   +8.809e-03   -8.278e-03 
 0.850 0.900   1.920   1.940     5.643e-02  1.251e-03   +1.056e-02   -1.113e-02 
 0.850 0.900   1.940   1.960     5.079e-02  1.013e-03   +1.089e-02   -9.011e-03 
 0.850 0.900   1.960   1.980     5.790e-02  1.042e-03   +1.136e-02   -1.075e-02 
 0.850 0.900   1.980   2.000     5.759e-02  7.901e-04   +8.885e-03   -9.467e-03 
 0.850 0.900   2.000   2.020     5.402e-02  1.105e-03   +8.857e-03   -8.983e-03 
 0.850 0.900   2.020   2.040     5.310e-02  9.975e-04   +9.026e-03   -1.019e-02 
 0.850 0.900   2.040   2.060     5.614e-02  1.396e-03   +9.618e-03   -9.600e-03 
 0.850 0.900   2.060   2.080     5.172e-02  1.060e-03   +7.957e-03   -1.007e-02 
 0.850 0.900   2.080   2.100     5.749e-02  8.109e-04   +9.742e-03   -1.077e-02 
 0.850 0.900   2.100   2.120     4.872e-02  9.887e-04   +8.863e-03   -9.062e-03 
 0.850 0.900   2.120   2.140     5.428e-02  1.045e-03   +8.322e-03   -1.049e-02 
 0.850 0.900   2.140   2.160     4.802e-02  7.627e-04   +5.279e-03   -9.692e-03 
 0.850 0.900   2.160   2.180     4.702e-02  1.012e-03   +7.506e-03   -7.626e-03 
 0.850 0.900   2.180   2.200     5.090e-02  1.313e-03   +7.512e-03   -8.764e-03 
 0.850 0.900   2.200   2.220     4.604e-02  1.070e-03   +4.945e-03   -7.884e-03 
 0.850 0.900   2.220   2.240     4.645e-02  9.568e-04   +6.057e-03   -8.018e-03 
 0.850 0.900   2.240   2.260     4.456e-02  1.013e-03   +5.786e-03   -7.816e-03 
 0.850 0.900   2.260   2.280     4.044e-02  1.032e-03   +5.359e-03   -6.382e-03 
 0.850 0.900   2.280   2.300     4.554e-02  5.329e-04   +7.506e-03   -8.646e-03 
 0.900 0.950   0.980   1.000     1.041e-02  3.032e-04   +1.517e-03   -1.618e-03 
 0.900 0.950   1.000   1.020     8.794e-02  9.008e-04   +6.253e-03   -1.272e-02 
 0.900 0.950   1.020   1.040     8.372e-02  7.344e-04   +6.261e-03   -1.081e-02 
 0.900 0.950   1.040   1.060     3.063e-02  4.421e-04   +4.647e-03   -5.313e-03 
 0.900 0.950   1.060   1.080     3.085e-02  2.887e-04   +5.716e-03   -6.986e-03 
 0.900 0.950   1.080   1.100     3.159e-02  2.879e-04   +5.881e-03   -5.998e-03 
 0.900 0.950   1.100   1.120     3.123e-02  4.282e-04   +5.730e-03   -5.956e-03 
 0.900 0.950   1.120   1.140     3.059e-02  4.392e-04   +4.920e-03   -5.928e-03 
 0.900 0.950   1.140   1.160     3.182e-02  4.265e-04   +5.102e-03   -3.671e-03 
 0.900 0.950   1.160   1.180     3.027e-02  4.932e-04   +4.911e-03   -5.219e-03 
 0.900 0.950   1.180   1.200     3.325e-02  4.116e-04   +5.599e-03   -7.100e-03 
 0.900 0.950   1.200   1.220     3.335e-02  6.028e-04   +6.616e-03   -4.794e-03 
 0.900 0.950   1.220   1.240     3.449e-02  5.495e-04   +6.049e-03   -4.720e-03 
 0.900 0.950   1.240   1.260     3.175e-02  5.758e-04   +5.110e-03   -4.897e-03 
 0.900 0.950   1.260   1.280     3.619e-02  4.741e-04   +6.086e-03   -5.621e-03 
 0.900 0.950   1.280   1.300     3.732e-02  4.529e-04   +6.207e-03   -4.780e-03 
 0.900 0.950   1.300   1.320     3.756e-02  4.209e-04   +6.268e-03   -7.097e-03 
 0.900 0.950   1.320   1.340     3.823e-02  6.135e-04   +6.525e-03   -6.593e-03 
 0.900 0.950   1.340   1.360     3.846e-02  5.337e-04   +5.997e-03   -6.717e-03 
 0.900 0.950   1.360   1.380     3.964e-02  4.696e-04   +6.544e-03   -7.102e-03 
 0.900 0.950   1.380   1.400     3.567e-02  4.166e-04   +6.070e-03   -6.916e-03 
 0.900 0.950   1.400   1.420     3.547e-02  5.498e-04   +5.833e-03   -6.603e-03 
 0.900 0.950   1.420   1.440     3.428e-02  4.845e-04   +5.641e-03   -5.731e-03 
 0.900 0.950   1.440   1.460     3.719e-02  6.610e-04   +6.413e-03   -7.407e-03 
 0.900 0.950   1.460   1.480     3.408e-02  6.121e-04   +5.297e-03   -5.562e-03 
 0.900 0.950   1.480   1.500     3.663e-02  6.833e-04   +6.120e-03   -5.808e-03 
 0.900 0.950   1.500   1.520     4.531e-02  6.212e-04   +8.202e-03   -9.081e-03 
 0.900 0.950   1.520   1.540     4.758e-02  5.919e-04   +7.645e-03   -8.400e-03 
 0.900 0.950   1.540   1.560     4.267e-02  5.062e-04   +8.282e-03   -6.740e-03 
 0.900 0.950   1.560   1.580     3.981e-02  7.499e-04   +7.238e-03   -6.924e-03 
 0.900 0.950   1.580   1.600     4.361e-02  5.736e-04   +8.361e-03   -8.504e-03 
 0.900 0.950   1.600   1.620     4.190e-02  8.165e-04   +8.451e-03   -6.762e-03 
 0.900 0.950   1.620   1.640     4.380e-02  6.903e-04   +7.223e-03   -8.861e-03 
 0.900 0.950   1.640   1.660     4.166e-02  7.727e-04   +7.057e-03   -8.338e-03 
 0.900 0.950   1.660   1.680     4.056e-02  5.202e-04   +7.667e-03   -7.427e-03 
 0.900 0.950   1.680   1.700     3.589e-02  5.781e-04   +7.033e-03   -6.043e-03 
 0.900 0.950   1.700   1.720     3.692e-02  7.264e-04   +7.024e-03   -8.470e-03 
 0.900 0.950   1.720   1.740     3.365e-02  4.769e-04   +6.234e-03   -5.656e-03 
 0.900 0.950   1.740   1.760     3.724e-02  8.018e-04   +7.680e-03   -8.534e-03 
 0.900 0.950   1.760   1.780     2.911e-02  5.341e-04   +6.724e-03   -5.935e-03 
 0.900 0.950   1.780   1.800     2.708e-02  6.390e-04   +6.646e-03   -6.515e-03 
 0.900 0.950   1.800   1.820     2.784e-02  7.300e-04   +6.996e-03   -7.186e-03 
 0.900 0.950   1.820   1.840     2.747e-02  5.704e-04   +6.573e-03   -6.691e-03 
 0.900 0.950   1.840   1.860     3.650e-02  1.328e-03   +9.327e-03   -6.952e-03 
 0.900 0.950   1.860   1.880     1.868e-02  1.793e-04   +1.825e-02   -2.873e-03 
 0.900 0.950   1.880   1.900     3.730e-02  9.421e-04   +9.993e-03   -9.202e-03 
 0.900 0.950   1.900   1.920     3.595e-02  8.099e-04   +9.226e-03   -9.269e-03 
 0.900 0.950   1.920   1.940     3.967e-02  8.369e-04   +1.021e-02   -1.010e-02 
 0.900 0.950   1.940   1.960     3.408e-02  8.247e-04   +9.236e-03   -8.385e-03 
 0.900 0.950   1.960   1.980     3.655e-02  6.189e-04   +8.041e-03   -8.572e-03 
 0.900 0.950   1.980   2.000     4.135e-02  8.183e-04   +1.001e-02   -1.004e-02 
 0.900 0.950   2.000   2.020     3.615e-02  9.532e-04   +9.756e-03   -9.597e-03 
 0.900 0.950   2.020   2.040     3.342e-02  1.003e-03   +9.360e-03   -8.463e-03 
 0.900 0.950   2.040   2.060     3.366e-02  6.661e-04   +7.401e-03   -7.242e-03 
 0.900 0.950   2.060   2.080     3.340e-02  6.512e-04   +9.073e-03   -8.606e-03 
 0.900 0.950   2.080   2.100     3.319e-02  8.119e-04   +7.511e-03   -8.563e-03 
 0.900 0.950   2.100   2.120     3.586e-02  6.380e-04   +1.025e-02   -8.838e-03 
 0.900 0.950   2.120   2.140     3.109e-02  1.009e-03   +8.132e-03   -8.110e-03 
 0.900 0.950   2.140   2.160     3.160e-02  7.895e-04   +7.279e-03   -7.033e-03 
 0.900 0.950   2.160   2.180     3.297e-02  6.767e-04   +8.867e-03   -8.286e-03 
 0.900 0.950   2.180   2.200     3.165e-02  5.701e-04   +8.062e-03   -6.662e-03 
 0.900 0.950   2.200   2.220     3.216e-02  8.051e-04   +6.704e-03   -8.160e-03 
 0.900 0.950   2.220   2.240     3.653e-02  6.684e-04   +7.465e-03   -8.883e-03 
 0.900 0.950   2.240   2.260     3.213e-02  1.041e-03   +6.270e-03   -7.929e-03 
 0.900 0.950   2.260   2.280     3.233e-02  8.897e-04   +6.630e-03   -6.397e-03 
 0.900 0.950   2.280   2.300     3.179e-02  8.505e-04   +6.105e-03   -7.304e-03 
 0.950 1.000   0.980   1.000     2.201e-03  9.660e-05   +1.021e-03   -3.908e-04 
 0.950 1.000   1.000   1.020     3.500e-02  8.270e-04   +2.905e-03   -1.336e-02 
 0.950 1.000   1.020   1.040     3.444e-02  7.937e-04   +3.864e-03   -1.089e-02 
 0.950 1.000   1.040   1.060     8.353e-03  2.964e-04   +2.672e-03   -1.643e-03 
 0.950 1.000   1.060   1.080     8.853e-03  3.128e-04   +2.909e-03   -2.423e-03 
 0.950 1.000   1.080   1.100     7.237e-03  2.373e-04   +2.210e-03   -1.159e-03 
 0.950 1.000   1.100   1.120     1.074e-02  3.443e-04   +2.737e-03   -2.800e-03 
 0.950 1.000   1.120   1.140     8.986e-03  3.037e-04   +2.527e-03   -1.928e-03 
 0.950 1.000   1.140   1.160     7.567e-03  2.393e-04   +2.429e-03   -1.509e-03 
 0.950 1.000   1.160   1.180     8.941e-03  2.588e-04   +2.849e-03   -1.894e-03 
 0.950 1.000   1.180   1.200     1.044e-02  3.672e-04   +3.018e-03   -2.290e-03 
 0.950 1.000   1.200   1.220     1.018e-02  3.716e-04   +2.248e-03   -2.094e-03 
 0.950 1.000   1.220   1.240     1.242e-02  2.991e-04   +3.243e-03   -3.762e-03 
 0.950 1.000   1.240   1.260     1.260e-02  4.434e-04   +4.067e-03   -3.444e-03 
 0.950 1.000   1.260   1.280     1.331e-02  3.942e-04   +3.441e-03   -3.697e-03 
 0.950 1.000   1.280   1.300     1.232e-02  3.455e-04   +3.585e-03   -3.030e-03 
 0.950 1.000   1.300   1.320     1.282e-02  3.821e-04   +3.241e-03   -2.931e-03 
 0.950 1.000   1.320   1.340     1.350e-02  3.351e-04   +4.139e-03   -3.860e-03 
 0.950 1.000   1.340   1.360     1.248e-02  3.242e-04   +3.757e-03   -2.980e-03 
 0.950 1.000   1.360   1.380     1.362e-02  4.414e-04   +3.468e-03   -3.793e-03 
 0.950 1.000   1.380   1.400     1.193e-02  4.375e-04   +3.242e-03   -2.986e-03 
 0.950 1.000   1.400   1.420     1.447e-02  5.011e-04   +4.597e-03   -4.820e-03 
 0.950 1.000   1.420   1.440     1.190e-02  3.500e-04   +3.110e-03   -2.402e-03 
 0.950 1.000   1.440   1.460     1.357e-02  3.253e-04   +3.383e-03   -4.423e-03 
 0.950 1.000   1.460   1.480     1.159e-02  4.546e-04   +3.361e-03   -3.314e-03 
 0.950 1.000   1.480   1.500     1.393e-02  4.036e-04   +3.847e-03   -3.859e-03 
 0.950 1.000   1.500   1.520     1.551e-02  5.431e-04   +4.551e-03   -2.898e-03 
 0.950 1.000   1.520   1.540     1.823e-02  5.931e-04   +4.588e-03   -4.711e-03 
 0.950 1.000   1.540   1.560     1.763e-02  7.023e-04   +5.612e-03   -4.236e-03 
 0.950 1.000   1.560   1.580     1.894e-02  5.094e-04   +6.493e-03   -5.319e-03 
 0.950 1.000   1.580   1.600     1.880e-02  4.549e-04   +6.462e-03   -5.240e-03 
 0.950 1.000   1.600   1.620     1.477e-02  4.177e-04   +4.542e-03   -3.321e-03 
 0.950 1.000   1.620   1.640     2.008e-02  5.980e-04   +7.355e-03   -6.359e-03 
 0.950 1.000   1.640   1.660     1.685e-02  4.585e-04   +5.396e-03   -4.332e-03 
 0.950 1.000   1.660   1.680     1.802e-02  6.142e-04   +6.235e-03   -5.712e-03 
 0.950 1.000   1.680   1.700     1.559e-02  4.806e-04   +5.705e-03   -4.486e-03 
 0.950 1.000   1.700   1.720     1.126e-02  4.445e-04   +4.091e-03   -3.810e-03 
 0.950 1.000   1.720   1.740     1.566e-02  5.986e-04   +5.380e-03   -5.254e-03 
 0.950 1.000   1.740   1.760     1.228e-02  5.270e-04   +4.731e-03   -4.402e-03 
 0.950 1.000   1.760   1.780     1.193e-02  3.467e-04   +4.283e-03   -3.891e-03 
 0.950 1.000   1.780   1.800     1.327e-02  4.689e-04   +5.570e-03   -4.347e-03 
 0.950 1.000   1.800   1.820     1.116e-02  3.764e-04   +4.160e-03   -4.112e-03 
 0.950 1.000   1.820   1.840     1.183e-02  5.121e-04   +5.147e-03   -4.294e-03 
 0.950 1.000   1.840   1.860     1.531e-02  4.777e-04   +5.636e-03   -4.689e-03 
 0.950 1.000   1.860   1.880     1.063e-02  2.667e-04   +1.020e-02   -2.274e-03 
 0.950 1.000   1.880   1.900     1.507e-02  6.218e-04   +5.975e-03   -5.310e-03 
 0.950 1.000   1.900   1.920     1.803e-02  6.430e-04   +7.275e-03   -6.145e-03 
 0.950 1.000   1.920   1.940     1.793e-02  6.513e-04   +6.450e-03   -6.098e-03 
 0.950 1.000   1.940   1.960     1.741e-02  6.132e-04   +6.828e-03   -5.288e-03 
 0.950 1.000   1.960   1.980     2.109e-02  5.560e-04   +7.622e-03   -7.142e-03 
 0.950 1.000   1.980   2.000     1.711e-02  6.419e-04   +6.992e-03   -6.279e-03 
 0.950 1.000   2.000   2.020     1.723e-02  5.693e-04   +8.195e-03   -4.966e-03 
 0.950 1.000   2.020   2.040     1.759e-02  7.693e-04   +7.698e-03   -6.654e-03 
 0.950 1.000   2.040   2.060     1.724e-02  6.023e-04   +8.051e-03   -6.472e-03 
 0.950 1.000   2.060   2.080     1.878e-02  6.816e-04   +7.400e-03   -6.174e-03 
 0.950 1.000   2.080   2.100     1.639e-02  7.038e-04   +6.705e-03   -6.139e-03 
 0.950 1.000   2.100   2.120     1.399e-02  4.163e-04   +7.295e-03   -4.611e-03 
 0.950 1.000   2.120   2.140     1.620e-02  6.320e-04   +7.934e-03   -5.656e-03 
 0.950 1.000   2.140   2.160     1.566e-02  3.863e-04   +6.467e-03   -5.434e-03 
 0.950 1.000   2.160   2.180     1.655e-02  6.307e-04   +6.567e-03   -5.693e-03 
 0.950 1.000   2.180   2.200     1.502e-02  5.269e-04   +6.079e-03   -4.230e-03 
 0.950 1.000   2.200   2.220     1.609e-02  5.402e-04   +6.471e-03   -4.971e-03 
 0.950 1.000   2.220   2.240     1.584e-02  5.873e-04   +6.212e-03   -4.356e-03 
 0.950 1.000   2.240   2.260     1.927e-02  4.999e-04   +7.250e-03   -5.950e-03 
 0.950 1.000   2.260   2.280     1.621e-02  6.638e-04   +6.081e-03   -5.174e-03 
 0.950 1.000   2.280   2.300     1.850e-02  5.533e-04   +7.365e-03   -5.490e-03 


==> db/finalxsecs_KpKp.dat <==
#Final  cross sections d2sigma / dz dm  in microb/GeV for the K+ K+ + c.c. data.
#zbin  range #massbin  range   xsec[microb/GeV]    stat        systematic errors
 0.200 0.250   0.980   1.000     2.880e-01  4.115e-03   +6.616e-03   -2.558e-02 
 0.200 0.250   1.000   1.020     6.151e-01  6.161e-03   +2.116e-02   -5.146e-02 
 0.200 0.250   1.020   1.040     6.154e-01  1.158e-02   +1.841e-02   -4.740e-02 
 0.200 0.250   1.040   1.060     5.999e-01  1.527e-02   +3.278e-02   -5.009e-02 
 0.200 0.250   1.060   1.080     5.221e-01  1.551e-02   +2.663e-02   -4.304e-02 
 0.200 0.250   1.080   1.100     3.862e-01  1.230e-02   +2.042e-02   -4.226e-02 
 0.200 0.250   1.100   1.120     3.308e-01  9.581e-03   +1.783e-02   -3.226e-02 
 0.200 0.250   1.120   1.140     2.280e-01  1.256e-02   +1.604e-02   -1.541e-02 
 0.200 0.250   1.140   1.160     1.847e-01  9.976e-03   +1.725e-02   -1.842e-02 
 0.200 0.250   1.160   1.180     1.251e-01  8.429e-03   +1.725e-02   -8.283e-03 
 0.200 0.250   1.180   1.200     8.092e-02  5.669e-03   +9.629e-03   -5.782e-03 
 0.200 0.250   1.200   1.220     4.827e-02  2.910e-03   +5.203e-03   -6.620e-03 
 0.200 0.250   1.220   1.240     2.441e-02  1.861e-03   +5.562e-03   -2.443e-03 
 0.200 0.250   1.240   1.260     1.138e-02  1.622e-03   +2.653e-03   -2.097e-03 
 0.200 0.250   1.260   1.280     5.168e-03  8.762e-04   +2.355e-03   -1.841e-03 
 0.200 0.250   1.280   1.300     1.567e-03  6.131e-04   +1.590e-03   -1.249e-03 
 0.250 0.300   0.980   1.000     2.409e-01  1.279e-03   +8.459e-03   -1.215e-02 
 0.250 0.300   1.000   1.020     5.350e-01  2.613e-03   +1.454e-02   -2.277e-02 
 0.250 0.300   1.020   1.040     6.581e-01  3.267e-03   +8.721e-03   -3.071e-02 
 0.250 0.300   1.040   1.060     7.259e-01  3.652e-03   +5.778e-03   -3.923e-02 
 0.250 0.300   1.060   1.080     7.454e-01  2.486e-03   +4.976e-03   -5.075e-02 
 0.250 0.300   1.080   1.100     7.417e-01  3.481e-03   +7.030e-03   -5.409e-02 
 0.250 0.300   1.100   1.120     6.960e-01  5.087e-03   +6.354e-03   -5.081e-02 
 0.250 0.300   1.120   1.140     6.592e-01  3.918e-03   +6.902e-03   -4.487e-02 
 0.250 0.300   1.140   1.160     6.173e-01  4.302e-03   +5.297e-03   -4.952e-02 
 0.250 0.300   1.160   1.180     5.571e-01  4.280e-03   +7.178e-03   -4.598e-02 
 0.250 0.300   1.180   1.200     4.991e-01  4.969e-03   +5.072e-03   -4.575e-02 
 0.250 0.300   1.200   1.220     4.336e-01  4.177e-03   +5.370e-03   -3.184e-02 
 0.250 0.300   1.220   1.240     3.674e-01  3.625e-03   +5.385e-03   -2.549e-02 
 0.250 0.300   1.240   1.260     3.056e-01  2.960e-03   +5.092e-03   -2.335e-02 
 0.250 0.300   1.260   1.280     2.335e-01  3.807e-03   +6.185e-03   -1.511e-02 
 0.250 0.300   1.280   1.300     1.824e-01  2.626e-03   +3.694e-03   -1.250e-02 
 0.250 0.300   1.300   1.320     1.311e-01  1.823e-03   +2.655e-03   -7.892e-03 
 0.250 0.300   1.320   1.340     9.200e-02  1.554e-03   +3.255e-03   -4.937e-03 
 0.250 0.300   1.340   1.360     6.323e-02  1.450e-03   +2.630e-03   -4.105e-03 
 0.250 0.300   1.360   1.380     4.365e-02  1.063e-03   +2.318e-03   -3.387e-03 
 0.250 0.300   1.380   1.400     2.714e-02  8.771e-04   +1.519e-03   -1.632e-03 
 0.250 0.300   1.400   1.420     2.012e-02  6.553e-04   +2.109e-03   -1.344e-03 
 0.250 0.300   1.420   1.440     1.200e-02  4.959e-04   +1.503e-03   -8.021e-04 
 0.250 0.300   1.440   1.460     6.722e-03  4.025e-04   +1.069e-03   -6.191e-04 
 0.250 0.300   1.460   1.480     3.218e-03  2.948e-04   +7.410e-04   -4.153e-04 
 0.250 0.300   1.480   1.500     1.767e-03  1.726e-04   +4.356e-04   -2.550e-04 
 0.250 0.300   1.500   1.520     1.029e-03  1.453e-04   +2.811e-04   -2.209e-04 
 0.250 0.300   1.520   1.540     2.088e-04  7.086e-05   +1.547e-04   -8.087e-05 
 0.300 0.350   0.980   1.000     2.552e-01  1.317e-03   +2.065e-02   -2.257e-02 
 0.300 0.350   1.000   1.020     4.581e-01  1.490e-03   +2.064e-02   -2.266e-02 
 0.300 0.350   1.020   1.040     5.289e-01  1.679e-03   +1.960e-02   -2.567e-02 
 0.300 0.350   1.040   1.060     5.784e-01  1.538e-03   +1.401e-02   -2.528e-02 
 0.300 0.350   1.060   1.080     6.118e-01  2.152e-03   +9.938e-03   -2.796e-02 
 0.300 0.350   1.080   1.100     6.269e-01  2.156e-03   +8.332e-03   -3.165e-02 
 0.300 0.350   1.100   1.120     6.450e-01  2.833e-03   +3.221e-03   -4.005e-02 
 0.300 0.350   1.120   1.140     6.528e-01  2.866e-03   +3.915e-03   -4.846e-02 
 0.300 0.350   1.140   1.160     6.432e-01  2.669e-03   +3.678e-03   -5.472e-02 
 0.300 0.350   1.160   1.180     6.147e-01  3.556e-03   +3.743e-03   -5.579e-02 
 0.300 0.350   1.180   1.200     5.947e-01  2.921e-03   +3.687e-03   -6.022e-02 
 0.300 0.350   1.200   1.220     5.566e-01  3.431e-03   +3.622e-03   -6.028e-02 
 0.300 0.350   1.220   1.240     5.385e-01  4.668e-03   +3.672e-03   -6.274e-02 
 0.300 0.350   1.240   1.260     5.265e-01  3.036e-03   +3.705e-03   -6.254e-02 
 0.300 0.350   1.260   1.280     4.723e-01  4.019e-03   +4.843e-03   -5.387e-02 
 0.300 0.350   1.280   1.300     4.449e-01  3.066e-03   +3.291e-03   -5.920e-02 
 0.300 0.350   1.300   1.320     4.081e-01  1.985e-03   +3.759e-03   -4.931e-02 
 0.300 0.350   1.320   1.340     3.489e-01  2.441e-03   +2.780e-03   -4.363e-02 
 0.300 0.350   1.340   1.360     3.051e-01  1.875e-03   +2.509e-03   -3.416e-02 
 0.300 0.350   1.360   1.380     2.666e-01  2.501e-03   +3.962e-03   -2.999e-02 
 0.300 0.350   1.380   1.400     2.120e-01  2.206e-03   +3.200e-03   -1.972e-02 
 0.300 0.350   1.400   1.420     1.709e-01  2.433e-03   +2.386e-03   -1.579e-02 
 0.300 0.350   1.420   1.440     1.425e-01  2.176e-03   +2.104e-03   -1.208e-02 
 0.300 0.350   1.440   1.460     1.094e-01  1.506e-03   +1.567e-03   -8.011e-03 
 0.300 0.350   1.460   1.480     8.609e-02  1.109e-03   +1.383e-03   -5.802e-03 
 0.300 0.350   1.480   1.500     6.323e-02  1.021e-03   +2.133e-03   -4.834e-03 
 0.300 0.350   1.500   1.520     4.730e-02  8.320e-04   +1.364e-03   -3.762e-03 
 0.300 0.350   1.520   1.540     3.662e-02  1.071e-03   +1.544e-03   -2.426e-03 
 0.300 0.350   1.540   1.560     2.400e-02  7.018e-04   +1.090e-03   -1.750e-03 
 0.300 0.350   1.560   1.580     1.883e-02  5.810e-04   +1.033e-03   -1.560e-03 
 0.300 0.350   1.580   1.600     1.317e-02  5.255e-04   +1.055e-03   -1.261e-03 
 0.300 0.350   1.600   1.620     6.629e-03  3.151e-04   +6.128e-04   -5.786e-04 
 0.300 0.350   1.620   1.640     6.735e-03  3.269e-04   +6.286e-04   -1.029e-03 
 0.300 0.350   1.640   1.660     3.173e-03  2.201e-04   +6.349e-04   -2.912e-04 
 0.300 0.350   1.660   1.680     2.637e-03  2.090e-04   +3.348e-04   -4.852e-04 
 0.300 0.350   1.680   1.700     1.161e-03  8.657e-05   +4.176e-04   -2.721e-04 
 0.300 0.350   1.700   1.720     1.097e-03  9.301e-05   +3.278e-04   -4.254e-04 
 0.300 0.350   1.720   1.740     3.360e-04  6.677e-05   +1.801e-04   -1.409e-04 
 0.300 0.350   1.760   1.780     2.698e-04  1.047e-04   +1.742e-04   -3.266e-04 
 0.350 0.400   0.980   1.000     2.524e-01  1.284e-03   +2.662e-02   -3.637e-02 
 0.350 0.400   1.000   1.020     4.364e-01  1.474e-03   +2.350e-02   -2.266e-02 
 0.350 0.400   1.020   1.040     4.485e-01  1.838e-03   +1.875e-02   -2.150e-02 
 0.350 0.400   1.040   1.060     4.594e-01  1.523e-03   +1.808e-02   -2.018e-02 
 0.350 0.400   1.060   1.080     4.798e-01  1.699e-03   +1.499e-02   -1.992e-02 
 0.350 0.400   1.080   1.100     4.906e-01  1.535e-03   +1.310e-02   -1.902e-02 
 0.350 0.400   1.100   1.120     4.933e-01  1.681e-03   +9.493e-03   -2.116e-02 
 0.350 0.400   1.120   1.140     5.041e-01  1.792e-03   +7.461e-03   -2.330e-02 
 0.350 0.400   1.140   1.160     5.007e-01  2.340e-03   +2.609e-03   -2.940e-02 
 0.350 0.400   1.160   1.180     4.888e-01  2.258e-03   +2.115e-03   -3.658e-02 
 0.350 0.400   1.180   1.200     5.032e-01  2.014e-03   +2.115e-03   -4.290e-02 
 0.350 0.400   1.200   1.220     4.974e-01  1.905e-03   +2.513e-03   -5.312e-02 
 0.350 0.400   1.220   1.240     4.933e-01  1.869e-03   +2.398e-03   -5.518e-02 
 0.350 0.400   1.240   1.260     4.733e-01  2.137e-03   +2.401e-03   -5.765e-02 
 0.350 0.400   1.260   1.280     4.487e-01  2.004e-03   +2.926e-03   -5.904e-02 
 0.350 0.400   1.280   1.300     4.226e-01  2.445e-03   +2.572e-03   -5.741e-02 
 0.350 0.400   1.300   1.320     4.083e-01  2.889e-03   +2.451e-03   -5.909e-02 
 0.350 0.400   1.320   1.340     3.983e-01  2.389e-03   +2.447e-03   -5.590e-02 
 0.350 0.400   1.340   1.360     3.915e-01  1.622e-03   +2.650e-03   -5.915e-02 
 0.350 0.400   1.360   1.380     3.539e-01  2.611e-03   +4.731e-03   -5.526e-02 
 0.350 0.400   1.380   1.400     3.455e-01  2.385e-03   +2.275e-03   -5.506e-02 
 0.350 0.400   1.400   1.420     3.156e-01  2.331e-03   +3.168e-03   -5.066e-02 
 0.350 0.400   1.420   1.440     2.865e-01  1.808e-03   +2.652e-03   -4.591e-02 
 0.350 0.400   1.440   1.460     2.625e-01  2.227e-03   +3.894e-03   -3.856e-02 
 0.350 0.400   1.460   1.480     2.255e-01  2.187e-03   +2.939e-03   -3.036e-02 
 0.350 0.400   1.480   1.500     2.036e-01  1.932e-03   +2.062e-03   -2.574e-02 
 0.350 0.400   1.500   1.520     1.667e-01  1.272e-03   +3.213e-03   -2.166e-02 
 0.350 0.400   1.520   1.540     1.456e-01  1.339e-03   +1.891e-03   -1.561e-02 
 0.350 0.400   1.540   1.560     1.148e-01  1.634e-03   +2.922e-03   -1.148e-02 
 0.350 0.400   1.560   1.580     9.554e-02  1.726e-03   +3.193e-03   -9.300e-03 
 0.350 0.400   1.580   1.600     8.025e-02  9.900e-04   +2.936e-03   -6.650e-03 
 0.350 0.400   1.600   1.620     6.230e-02  9.764e-04   +2.553e-03   -5.287e-03 
 0.350 0.400   1.620   1.640     4.934e-02  6.085e-04   +1.967e-03   -3.932e-03 
 0.350 0.400   1.640   1.660     4.113e-02  7.474e-04   +2.055e-03   -2.991e-03 
 0.350 0.400   1.660   1.680     3.219e-02  4.947e-04   +2.087e-03   -2.788e-03 
 0.350 0.400   1.680   1.700     2.518e-02  5.876e-04   +1.109e-03   -2.400e-03 
 0.350 0.400   1.700   1.720     1.976e-02  4.934e-04   +1.638e-03   -2.229e-03 
 0.350 0.400   1.720   1.740     1.471e-02  5.344e-04   +8.792e-04   -1.463e-03 
 0.350 0.400   1.740   1.760     9.864e-03  3.062e-04   +1.370e-03   -1.192e-03 
 0.350 0.400   1.760   1.780     7.910e-03  3.250e-04   +9.090e-04   -1.369e-03 
 0.350 0.400   1.780   1.800     5.993e-03  3.716e-04   +1.023e-03   -1.032e-03 
 0.350 0.400   1.800   1.820     3.783e-03  2.748e-04   +5.223e-04   -5.420e-04 
 0.350 0.400   1.820   1.840     2.669e-03  1.719e-04   +4.465e-04   -5.556e-04 
 0.350 0.400   1.840   1.860     1.055e-03  1.117e-04   +2.770e-04   -3.170e-04 
 0.350 0.400   1.860   1.880     1.823e-03  1.464e-04   +4.304e-04   -6.337e-04 
 0.350 0.400   1.880   1.900     4.312e-04  9.397e-05   +1.484e-04   -2.292e-04 
 0.350 0.400   1.900   1.920     5.794e-04  8.506e-05   +2.069e-04   -2.371e-04 
 0.350 0.400   1.920   1.940     3.951e-04  6.109e-05   +1.562e-04   -2.333e-04 
 0.400 0.450   0.980   1.000     2.243e-01  1.284e-03   +1.073e-02   -1.138e-02 
 0.400 0.450   1.000   1.020     3.782e-01  1.521e-03   +1.809e-02   -1.893e-02 
 0.400 0.450   1.020   1.040     3.670e-01  1.697e-03   +1.913e-02   -1.634e-02 
 0.400 0.450   1.040   1.060     3.607e-01  1.422e-03   +1.674e-02   -1.421e-02 
 0.400 0.450   1.060   1.080     3.550e-01  1.154e-03   +1.342e-02   -1.553e-02 
 0.400 0.450   1.080   1.100     3.512e-01  1.381e-03   +1.154e-02   -1.328e-02 
 0.400 0.450   1.100   1.120     3.528e-01  1.717e-03   +1.237e-02   -1.103e-02 
 0.400 0.450   1.120   1.140     3.493e-01  1.598e-03   +8.729e-03   -2.606e-02 
 0.400 0.450   1.140   1.160     3.525e-01  1.772e-03   +7.526e-03   -1.421e-02 
 0.400 0.450   1.160   1.180     3.521e-01  1.568e-03   +5.299e-03   -1.500e-02 
 0.400 0.450   1.180   1.200     3.537e-01  1.288e-03   +2.566e-03   -2.053e-02 
 0.400 0.450   1.200   1.220     3.435e-01  1.583e-03   +1.874e-03   -2.247e-02 
 0.400 0.450   1.220   1.240     3.444e-01  1.746e-03   +1.634e-03   -2.716e-02 
 0.400 0.450   1.240   1.260     3.504e-01  2.030e-03   +1.600e-03   -3.394e-02 
 0.400 0.450   1.260   1.280     3.432e-01  2.266e-03   +1.929e-03   -3.460e-02 
 0.400 0.450   1.280   1.300     3.349e-01  1.887e-03   +1.771e-03   -4.214e-02 
 0.400 0.450   1.300   1.320     3.396e-01  1.928e-03   +4.727e-03   -4.320e-02 
 0.400 0.450   1.320   1.340     3.227e-01  1.707e-03   +3.310e-03   -4.553e-02 
 0.400 0.450   1.340   1.360     3.024e-01  2.174e-03   +1.943e-03   -4.228e-02 
 0.400 0.450   1.360   1.380     2.922e-01  1.847e-03   +1.581e-03   -4.215e-02 
 0.400 0.450   1.380   1.400     2.925e-01  2.491e-03   +1.773e-03   -4.694e-02 
 0.400 0.450   1.400   1.420     2.820e-01  1.865e-03   +3.056e-03   -4.534e-02 
 0.400 0.450   1.420   1.440     2.694e-01  2.266e-03   +1.838e-03   -4.423e-02 
 0.400 0.450   1.440   1.460     2.577e-01  2.482e-03   +1.946e-03   -4.504e-02 
 0.400 0.450   1.460   1.480     2.623e-01  2.162e-03   +2.075e-03   -4.851e-02 
 0.400 0.450   1.480   1.500     2.387e-01  2.547e-03   +1.995e-03   -4.146e-02 
 0.400 0.450   1.500   1.520     2.215e-01  2.303e-03   +1.906e-03   -3.962e-02 
 0.400 0.450   1.520   1.540     2.125e-01  1.595e-03   +3.286e-03   -3.567e-02 
 0.400 0.450   1.540   1.560     1.868e-01  2.370e-03   +3.411e-03   -3.012e-02 
 0.400 0.450   1.560   1.580     1.690e-01  1.688e-03   +2.196e-03   -2.738e-02 
 0.400 0.450   1.580   1.600     1.478e-01  1.714e-03   +3.133e-03   -1.955e-02 
 0.400 0.450   1.600   1.620     1.290e-01  9.979e-04   +1.860e-03   -1.755e-02 
 0.400 0.450   1.620   1.640     1.129e-01  1.437e-03   +2.325e-03   -1.412e-02 
 0.400 0.450   1.640   1.660     1.029e-01  1.224e-03   +1.656e-03   -1.206e-02 
 0.400 0.450   1.660   1.680     8.045e-02  1.035e-03   +2.484e-03   -8.232e-03 
 0.400 0.450   1.680   1.700     7.590e-02  1.126e-03   +1.753e-03   -7.053e-03 
 0.400 0.450   1.700   1.720     5.842e-02  8.206e-04   +2.910e-03   -6.154e-03 
 0.400 0.450   1.720   1.740     5.068e-02  1.005e-03   +2.426e-03   -4.339e-03 
 0.400 0.450   1.740   1.760     4.286e-02  6.498e-04   +1.726e-03   -4.706e-03 
 0.400 0.450   1.760   1.780     3.674e-02  8.076e-04   +1.517e-03   -4.032e-03 
 0.400 0.450   1.780   1.800     2.918e-02  6.264e-04   +1.611e-03   -2.380e-03 
 0.400 0.450   1.800   1.820     2.252e-02  6.629e-04   +1.616e-03   -2.949e-03 
 0.400 0.450   1.820   1.840     1.924e-02  4.840e-04   +1.228e-03   -2.042e-03 
 0.400 0.450   1.840   1.860     1.554e-02  4.190e-04   +8.879e-04   -1.913e-03 
 0.400 0.450   1.860   1.880     1.198e-02  2.790e-04   +1.080e-03   -1.511e-03 
 0.400 0.450   1.880   1.900     9.083e-03  3.552e-04   +1.351e-03   -1.193e-03 
 0.400 0.450   1.900   1.920     6.867e-03  2.653e-04   +7.872e-04   -1.322e-03 
 0.400 0.450   1.920   1.940     6.838e-03  3.385e-04   +1.080e-03   -1.358e-03 
 0.400 0.450   1.940   1.960     3.923e-03  2.236e-04   +8.735e-04   -7.625e-04 
 0.400 0.450   1.960   1.980     3.481e-03  2.401e-04   +6.027e-04   -5.392e-04 
 0.400 0.450   1.980   2.000     3.192e-03  2.183e-04   +4.981e-04   -8.888e-04 
 0.400 0.450   2.000   2.020     1.645e-03  1.112e-04   +5.485e-04   -5.078e-04 
 0.400 0.450   2.020   2.040     1.115e-03  1.485e-04   +2.223e-04   -4.581e-04 
 0.400 0.450   2.040   2.060     8.665e-04  1.155e-04   +4.741e-04   -3.102e-04 
 0.400 0.450   2.060   2.080     8.311e-04  1.040e-04   +4.492e-04   -3.394e-04 
 0.400 0.450   2.080   2.100     2.704e-04  6.249e-05   +1.977e-04   -1.562e-04 
 0.400 0.450   2.100   2.120     2.210e-04  4.880e-05   +1.681e-04   -1.226e-04 
 0.450 0.500   0.980   1.000     1.656e-01  1.343e-03   +7.152e-03   -8.821e-03 
 0.450 0.500   1.000   1.020     2.779e-01  1.261e-03   +1.271e-02   -1.171e-02 
 0.450 0.500   1.020   1.040     2.648e-01  1.190e-03   +1.262e-02   -1.093e-02 
 0.450 0.500   1.040   1.060     2.546e-01  1.369e-03   +1.220e-02   -1.085e-02 
 0.450 0.500   1.060   1.080     2.451e-01  1.766e-03   +1.096e-02   -1.149e-02 
 0.450 0.500   1.080   1.100     2.386e-01  1.027e-03   +1.064e-02   -1.198e-02 
 0.450 0.500   1.100   1.120     2.450e-01  1.025e-03   +1.184e-02   -1.173e-02 
 0.450 0.500   1.120   1.140     2.391e-01  1.532e-03   +1.004e-02   -1.053e-02 
 0.450 0.500   1.140   1.160     2.311e-01  1.224e-03   +8.919e-03   -8.864e-03 
 0.450 0.500   1.160   1.180     2.348e-01  1.062e-03   +7.802e-03   -8.122e-03 
 0.450 0.500   1.180   1.200     2.350e-01  1.561e-03   +6.362e-03   -9.316e-03 
 0.450 0.500   1.200   1.220     2.346e-01  1.468e-03   +4.439e-03   -8.474e-03 
 0.450 0.500   1.220   1.240     2.332e-01  1.252e-03   +3.955e-03   -1.148e-02 
 0.450 0.500   1.240   1.260     2.304e-01  1.704e-03   +2.670e-03   -1.304e-02 
 0.450 0.500   1.260   1.280     2.291e-01  1.717e-03   +2.232e-03   -1.668e-02 
 0.450 0.500   1.280   1.300     2.244e-01  1.417e-03   +1.178e-03   -1.859e-02 
 0.450 0.500   1.300   1.320     2.255e-01  1.698e-03   +1.244e-03   -2.184e-02 
 0.450 0.500   1.320   1.340     2.281e-01  1.555e-03   +1.358e-03   -2.444e-02 
 0.450 0.500   1.340   1.360     2.259e-01  1.799e-03   +1.367e-03   -2.764e-02 
 0.450 0.500   1.360   1.380     2.160e-01  1.780e-03   +1.469e-03   -3.005e-02 
 0.450 0.500   1.380   1.400     2.135e-01  1.261e-03   +1.388e-03   -3.027e-02 
 0.450 0.500   1.400   1.420     2.033e-01  2.198e-03   +1.763e-03   -3.005e-02 
 0.450 0.500   1.420   1.440     1.998e-01  1.813e-03   +1.531e-03   -2.886e-02 
 0.450 0.500   1.440   1.460     1.936e-01  1.991e-03   +1.499e-03   -2.996e-02 
 0.450 0.500   1.460   1.480     1.914e-01  1.814e-03   +1.775e-03   -3.063e-02 
 0.450 0.500   1.480   1.500     1.910e-01  1.693e-03   +1.913e-03   -3.092e-02 
 0.450 0.500   1.500   1.520     1.897e-01  1.779e-03   +1.474e-03   -3.436e-02 
 0.450 0.500   1.520   1.540     1.790e-01  1.454e-03   +1.516e-03   -3.212e-02 
 0.450 0.500   1.540   1.560     1.722e-01  1.843e-03   +1.637e-03   -3.180e-02 
 0.450 0.500   1.560   1.580     1.754e-01  1.999e-03   +2.474e-03   -3.310e-02 
 0.450 0.500   1.580   1.600     1.542e-01  2.060e-03   +3.250e-03   -2.898e-02 
 0.450 0.500   1.600   1.620     1.515e-01  1.168e-03   +1.497e-03   -2.788e-02 
 0.450 0.500   1.620   1.640     1.365e-01  9.315e-04   +1.360e-03   -2.367e-02 
 0.450 0.500   1.640   1.660     1.279e-01  1.239e-03   +2.190e-03   -2.151e-02 
 0.450 0.500   1.660   1.680     1.152e-01  1.431e-03   +2.057e-03   -1.921e-02 
 0.450 0.500   1.680   1.700     1.038e-01  1.585e-03   +2.512e-03   -1.448e-02 
 0.450 0.500   1.700   1.720     8.732e-02  8.731e-04   +1.401e-03   -1.118e-02 
 0.450 0.500   1.720   1.740     8.425e-02  1.199e-03   +1.926e-03   -1.045e-02 
 0.450 0.500   1.740   1.760     7.349e-02  1.068e-03   +1.221e-03   -9.012e-03 
 0.450 0.500   1.760   1.780     6.334e-02  7.167e-04   +1.840e-03   -8.121e-03 
 0.450 0.500   1.780   1.800     5.197e-02  9.686e-04   +2.354e-03   -5.210e-03 
 0.450 0.500   1.800   1.820     5.313e-02  7.580e-04   +1.642e-03   -5.783e-03 
 0.450 0.500   1.820   1.840     4.141e-02  7.663e-04   +1.642e-03   -3.999e-03 
 0.450 0.500   1.840   1.860     3.620e-02  5.935e-04   +1.802e-03   -2.951e-03 
 0.450 0.500   1.860   1.880     3.164e-02  5.909e-04   +1.610e-03   -3.309e-03 
 0.450 0.500   1.880   1.900     2.779e-02  5.584e-04   +1.865e-03   -2.662e-03 
 0.450 0.500   1.900   1.920     2.281e-02  4.749e-04   +1.627e-03   -2.585e-03 
 0.450 0.500   1.920   1.940     1.839e-02  4.103e-04   +1.836e-03   -1.701e-03 
 0.450 0.500   1.940   1.960     1.456e-02  4.578e-04   +1.459e-03   -1.858e-03 
 0.450 0.500   1.960   1.980     1.346e-02  3.849e-04   +1.988e-03   -1.358e-03 
 0.450 0.500   1.980   2.000     1.133e-02  4.177e-04   +1.594e-03   -1.939e-03 
 0.450 0.500   2.000   2.020     8.374e-03  3.596e-04   +1.573e-03   -1.290e-03 
 0.450 0.500   2.020   2.040     7.399e-03  4.108e-04   +9.909e-04   -1.417e-03 
 0.450 0.500   2.040   2.060     5.942e-03  2.635e-04   +1.135e-03   -8.753e-04 
 0.450 0.500   2.060   2.080     4.773e-03  2.391e-04   +1.049e-03   -8.568e-04 
 0.450 0.500   2.080   2.100     3.427e-03  1.683e-04   +8.914e-04   -6.936e-04 
 0.450 0.500   2.100   2.120     2.918e-03  2.053e-04   +7.681e-04   -7.093e-04 
 0.450 0.500   2.120   2.140     1.708e-03  1.841e-04   +5.314e-04   -3.998e-04 
 0.450 0.500   2.140   2.160     1.560e-03  1.518e-04   +6.872e-04   -4.819e-04 
 0.450 0.500   2.160   2.180     1.420e-03  1.641e-04   +4.247e-04   -4.886e-04 
 0.450 0.500   2.180   2.200     9.527e-04  9.353e-05   +3.421e-04   -3.462e-04 
 0.450 0.500   2.200   2.220     8.548e-04  1.161e-04   +3.694e-04   -4.800e-04 
 0.450 0.500   2.220   2.240     4.804e-04  9.217e-05   +3.316e-04   -2.383e-04 
 0.450 0.500   2.240   2.260     3.511e-04  6.773e-05   +3.299e-04   -3.259e-04 
 0.450 0.500   2.260   2.280     1.972e-04  1.962e-04   +3.254e-04   -2.651e-04 
 0.500 0.550   0.980   1.000     1.067e-01  8.199e-04   +5.079e-03   -5.101e-03 
 0.500 0.550   1.000   1.020     1.802e-01  1.214e-03   +6.339e-03   -8.225e-03 
 0.500 0.550   1.020   1.040     1.704e-01  8.676e-04   +8.568e-03   -7.630e-03 
 0.500 0.550   1.040   1.060     1.611e-01  1.040e-03   +7.322e-03   -6.096e-03 
 0.500 0.550   1.060   1.080     1.635e-01  9.320e-04   +8.093e-03   -7.285e-03 
 0.500 0.550   1.080   1.100     1.569e-01  8.123e-04   +8.425e-03   -7.084e-03 
 0.500 0.550   1.100   1.120     1.464e-01  7.215e-04   +7.714e-03   -1.489e-02 
 0.500 0.550   1.120   1.140     1.549e-01  9.513e-04   +8.592e-03   -7.943e-03 
 0.500 0.550   1.140   1.160     1.530e-01  8.103e-04   +7.822e-03   -6.011e-03 
 0.500 0.550   1.160   1.180     1.534e-01  9.204e-04   +5.812e-03   -7.529e-03 
 0.500 0.550   1.180   1.200     1.541e-01  1.040e-03   +6.034e-03   -7.497e-03 
 0.500 0.550   1.200   1.220     1.526e-01  9.140e-04   +5.033e-03   -7.278e-03 
 0.500 0.550   1.220   1.240     1.492e-01  1.157e-03   +5.487e-03   -7.902e-03 
 0.500 0.550   1.240   1.260     1.475e-01  1.121e-03   +3.048e-03   -7.011e-03 
 0.500 0.550   1.260   1.280     1.537e-01  7.937e-04   +3.032e-03   -8.164e-03 
 0.500 0.550   1.280   1.300     1.487e-01  1.192e-03   +1.534e-03   -8.527e-03 
 0.500 0.550   1.300   1.320     1.480e-01  1.425e-03   +1.292e-03   -8.722e-03 
 0.500 0.550   1.320   1.340     1.547e-01  1.252e-03   +1.007e-03   -1.134e-02 
 0.500 0.550   1.340   1.360     1.450e-01  9.946e-04   +1.354e-03   -1.243e-02 
 0.500 0.550   1.360   1.380     1.477e-01  1.287e-03   +9.542e-04   -1.621e-02 
 0.500 0.550   1.380   1.400     1.471e-01  1.466e-03   +1.201e-03   -1.610e-02 
 0.500 0.550   1.400   1.420     1.441e-01  1.451e-03   +1.465e-03   -1.840e-02 
 0.500 0.550   1.420   1.440     1.494e-01  1.279e-03   +1.173e-03   -1.929e-02 
 0.500 0.550   1.440   1.460     1.430e-01  1.455e-03   +1.049e-03   -1.923e-02 
 0.500 0.550   1.460   1.480     1.361e-01  1.175e-03   +1.090e-03   -1.993e-02 
 0.500 0.550   1.480   1.500     1.380e-01  1.464e-03   +1.125e-03   -2.152e-02 
 0.500 0.550   1.500   1.520     1.267e-01  1.364e-03   +1.098e-03   -2.002e-02 
 0.500 0.550   1.520   1.540     1.326e-01  9.668e-04   +1.243e-03   -1.998e-02 
 0.500 0.550   1.540   1.560     1.248e-01  1.475e-03   +1.326e-03   -1.880e-02 
 0.500 0.550   1.560   1.580     1.313e-01  9.948e-04   +1.308e-03   -2.279e-02 
 0.500 0.550   1.580   1.600     1.205e-01  1.383e-03   +1.639e-03   -2.185e-02 
 0.500 0.550   1.600   1.620     1.241e-01  1.173e-03   +1.204e-03   -2.123e-02 
 0.500 0.550   1.620   1.640     1.145e-01  1.476e-03   +1.338e-03   -2.270e-02 
 0.500 0.550   1.640   1.660     1.131e-01  1.296e-03   +1.500e-03   -2.190e-02 
 0.500 0.550   1.660   1.680     1.103e-01  1.232e-03   +1.801e-03   -2.113e-02 
 0.500 0.550   1.680   1.700     1.065e-01  1.235e-03   +1.277e-03   -2.143e-02 
 0.500 0.550   1.700   1.720     9.985e-02  1.514e-03   +1.209e-03   -1.820e-02 
 0.500 0.550   1.720   1.740     9.478e-02  1.178e-03   +1.686e-03   -1.613e-02 
 0.500 0.550   1.740   1.760     8.410e-02  8.268e-04   +1.683e-03   -1.366e-02 
 0.500 0.550   1.760   1.780     7.293e-02  1.108e-03   +1.992e-03   -1.037e-02 
 0.500 0.550   1.780   1.800     6.785e-02  9.724e-04   +1.230e-03   -8.956e-03 
 0.500 0.550   1.800   1.820     6.249e-02  1.080e-03   +1.307e-03   -8.837e-03 
 0.500 0.550   1.820   1.840     5.645e-02  8.248e-04   +1.112e-03   -6.845e-03 
 0.500 0.550   1.840   1.860     4.962e-02  8.084e-04   +1.404e-03   -5.655e-03 
 0.500 0.550   1.860   1.880     4.256e-02  5.372e-04   +1.506e-03   -4.204e-03 
 0.500 0.550   1.880   1.900     4.068e-02  7.260e-04   +1.306e-03   -4.010e-03 
 0.500 0.550   1.900   1.920     3.361e-02  5.918e-04   +1.637e-03   -3.249e-03 
 0.500 0.550   1.920   1.940     3.134e-02  6.125e-04   +1.171e-03   -3.453e-03 
 0.500 0.550   1.940   1.960     2.548e-02  5.450e-04   +1.564e-03   -2.350e-03 
 0.500 0.550   1.960   1.980     2.401e-02  5.076e-04   +2.014e-03   -2.369e-03 
 0.500 0.550   1.980   2.000     2.067e-02  4.464e-04   +1.333e-03   -2.432e-03 
 0.500 0.550   2.000   2.020     1.826e-02  5.012e-04   +8.450e-04   -2.230e-03 
 0.500 0.550   2.020   2.040     1.539e-02  3.826e-04   +1.308e-03   -1.758e-03 
 0.500 0.550   2.040   2.060     1.312e-02  4.847e-04   +9.949e-04   -1.559e-03 
 0.500 0.550   2.060   2.080     1.132e-02  3.850e-04   +1.081e-03   -1.431e-03 
 0.500 0.550   2.080   2.100     9.956e-03  3.858e-04   +1.152e-03   -1.708e-03 
 0.500 0.550   2.100   2.120     8.749e-03  2.664e-04   +1.537e-03   -1.199e-03 
 0.500 0.550   2.120   2.140     7.840e-03  3.739e-04   +1.719e-03   -1.257e-03 
 0.500 0.550   2.140   2.160     5.543e-03  3.554e-04   +9.679e-04   -8.430e-04 
 0.500 0.550   2.160   2.180     5.919e-03  2.336e-04   +1.303e-03   -1.174e-03 
 0.500 0.550   2.180   2.200     4.374e-03  2.054e-04   +5.986e-04   -1.156e-03 
 0.500 0.550   2.200   2.220     3.438e-03  2.242e-04   +7.032e-04   -7.139e-04 
 0.500 0.550   2.220   2.240     2.907e-03  1.860e-04   +8.328e-04   -5.633e-04 
 0.500 0.550   2.240   2.260     1.775e-03  1.791e-04   +4.717e-04   -4.658e-04 
 0.500 0.550   2.260   2.280     2.812e-03  1.619e-04   +5.556e-04   -8.584e-04 
 0.500 0.550   2.280   2.300     1.341e-03  1.372e-04   +5.555e-04   -5.024e-04 
 0.550 0.600   0.980   1.000     6.049e-02  5.893e-04   +2.816e-03   -4.532e-03 
 0.550 0.600   1.000   1.020     1.084e-01  7.310e-04   +4.707e-03   -5.554e-03 
 0.550 0.600   1.020   1.040     1.037e-01  7.812e-04   +4.533e-03   -3.935e-03 
 0.550 0.600   1.040   1.060     1.018e-01  6.445e-04   +5.309e-03   -3.466e-03 
 0.550 0.600   1.060   1.080     9.410e-02  7.204e-04   +4.689e-03   -2.885e-03 
 0.550 0.600   1.080   1.100     9.401e-02  5.158e-04   +5.736e-03   -5.023e-03 
 0.550 0.600   1.100   1.120     9.753e-02  6.420e-04   +5.369e-03   -4.699e-03 
 0.550 0.600   1.120   1.140     9.210e-02  6.829e-04   +5.745e-03   -4.786e-03 
 0.550 0.600   1.140   1.160     9.754e-02  8.691e-04   +4.877e-03   -4.270e-03 
 0.550 0.600   1.160   1.180     9.727e-02  5.064e-04   +5.143e-03   -4.172e-03 
 0.550 0.600   1.180   1.200     9.259e-02  8.227e-04   +3.594e-03   -3.493e-03 
 0.550 0.600   1.200   1.220     1.009e-01  6.709e-04   +5.131e-03   -5.590e-03 
 0.550 0.600   1.220   1.240     9.902e-02  7.867e-04   +4.643e-03   -4.425e-03 
 0.550 0.600   1.240   1.260     9.608e-02  8.492e-04   +3.898e-03   -4.296e-03 
 0.550 0.600   1.260   1.280     9.545e-02  7.431e-04   +2.684e-03   -4.378e-03 
 0.550 0.600   1.280   1.300     1.001e-01  7.585e-04   +2.362e-03   -5.500e-03 
 0.550 0.600   1.300   1.320     9.529e-02  8.058e-04   +2.434e-03   -3.457e-03 
 0.550 0.600   1.320   1.340     9.006e-02  7.233e-04   +1.018e-03   -5.020e-03 
 0.550 0.600   1.340   1.360     9.929e-02  8.701e-04   +9.484e-04   -7.471e-03 
 0.550 0.600   1.360   1.380     9.441e-02  8.684e-04   +1.019e-03   -5.430e-03 
 0.550 0.600   1.380   1.400     9.519e-02  9.049e-04   +7.648e-04   -8.009e-03 
 0.550 0.600   1.400   1.420     9.475e-02  7.149e-04   +2.230e-03   -8.163e-03 
 0.550 0.600   1.420   1.440     9.265e-02  8.539e-04   +1.503e-03   -8.633e-03 
 0.550 0.600   1.440   1.460     9.046e-02  9.742e-04   +7.732e-04   -9.324e-03 
 0.550 0.600   1.460   1.480     9.094e-02  7.703e-04   +8.717e-04   -1.088e-02 
 0.550 0.600   1.480   1.500     8.938e-02  8.985e-04   +1.441e-03   -1.223e-02 
 0.550 0.600   1.500   1.520     9.498e-02  1.002e-03   +1.666e-03   -1.222e-02 
 0.550 0.600   1.520   1.540     9.127e-02  1.318e-03   +9.403e-04   -1.372e-02 
 0.550 0.600   1.540   1.560     8.735e-02  7.792e-04   +9.705e-04   -1.393e-02 
 0.550 0.600   1.560   1.580     8.845e-02  1.093e-03   +1.498e-03   -1.334e-02 
 0.550 0.600   1.580   1.600     9.185e-02  1.223e-03   +1.013e-03   -1.483e-02 
 0.550 0.600   1.600   1.620     9.027e-02  7.243e-04   +1.188e-03   -1.587e-02 
 0.550 0.600   1.620   1.640     8.304e-02  9.228e-04   +9.565e-04   -1.392e-02 
 0.550 0.600   1.640   1.660     8.798e-02  7.741e-04   +1.075e-03   -1.629e-02 
 0.550 0.600   1.660   1.680     8.447e-02  1.010e-03   +1.749e-03   -1.469e-02 
 0.550 0.600   1.680   1.700     7.994e-02  1.088e-03   +9.869e-04   -1.590e-02 
 0.550 0.600   1.700   1.720     8.443e-02  7.019e-04   +1.295e-03   -1.674e-02 
 0.550 0.600   1.720   1.740     7.919e-02  1.184e-03   +1.479e-03   -1.626e-02 
 0.550 0.600   1.740   1.760     7.827e-02  1.550e-03   +1.280e-03   -1.552e-02 
 0.550 0.600   1.760   1.780     7.582e-02  9.942e-04   +1.017e-03   -1.377e-02 
 0.550 0.600   1.780   1.800     6.781e-02  9.508e-04   +1.510e-03   -1.314e-02 
 0.550 0.600   1.800   1.820     7.035e-02  1.221e-03   +2.116e-03   -1.252e-02 
 0.550 0.600   1.820   1.840     6.162e-02  9.615e-04   +1.395e-03   -1.094e-02 
 0.550 0.600   1.840   1.860     5.758e-02  1.087e-03   +9.432e-04   -8.654e-03 
 0.550 0.600   1.860   1.880     4.678e-02  8.978e-04   +1.079e-03   -7.233e-03 
 0.550 0.600   1.880   1.900     4.841e-02  6.950e-04   +1.538e-03   -6.829e-03 
 0.550 0.600   1.900   1.920     4.229e-02  7.061e-04   +1.683e-03   -6.538e-03 
 0.550 0.600   1.920   1.940     3.773e-02  6.177e-04   +1.377e-03   -4.828e-03 
 0.550 0.600   1.940   1.960     3.455e-02  6.613e-04   +7.421e-04   -4.543e-03 
 0.550 0.600   1.960   1.980     2.561e-02  4.667e-04   +1.023e-03   -2.359e-03 
 0.550 0.600   1.980   2.000     2.576e-02  5.675e-04   +1.398e-03   -3.116e-03 
 0.550 0.600   2.000   2.020     2.415e-02  5.816e-04   +1.174e-03   -2.434e-03 
 0.550 0.600   2.020   2.040     2.072e-02  4.145e-04   +8.663e-04   -2.221e-03 
 0.550 0.600   2.040   2.060     2.051e-02  4.971e-04   +8.594e-04   -2.534e-03 
 0.550 0.600   2.060   2.080     1.620e-02  4.659e-04   +9.661e-04   -2.002e-03 
 0.550 0.600   2.080   2.100     1.718e-02  4.805e-04   +1.809e-03   -2.017e-03 
 0.550 0.600   2.100   2.120     1.191e-02  4.293e-04   +8.963e-04   -1.409e-03 
 0.550 0.600   2.120   2.140     1.174e-02  2.818e-04   +9.741e-04   -1.383e-03 
 0.550 0.600   2.140   2.160     1.078e-02  3.204e-04   +1.292e-03   -1.368e-03 
 0.550 0.600   2.160   2.180     9.641e-03  2.069e-04   +1.094e-03   -1.207e-03 
 0.550 0.600   2.180   2.200     8.164e-03  3.780e-04   +1.299e-03   -1.320e-03 
 0.550 0.600   2.200   2.220     6.066e-03  3.514e-04   +1.142e-03   -7.281e-04 
 0.550 0.600   2.220   2.240     7.349e-03  1.809e-04   +1.086e-03   -1.254e-03 
 0.550 0.600   2.240   2.260     6.041e-03  3.570e-04   +1.029e-03   -9.977e-04 
 0.550 0.600   2.260   2.280     4.687e-03  2.337e-04   +7.950e-04   -9.575e-04 
 0.550 0.600   2.280   2.300     3.755e-03  1.594e-04   +8.795e-04   -8.047e-04 
 0.600 0.650   0.980   1.000     3.176e-02  5.490e-04   +2.234e-03   -1.411e-03 
 0.600 0.650   1.000   1.020     6.143e-02  4.299e-04   +3.266e-03   -2.104e-03 
 0.600 0.650   1.020   1.040     6.134e-02  5.125e-04   +2.616e-03   -3.511e-03 
 0.600 0.650   1.040   1.060     5.296e-02  6.952e-04   +2.215e-03   -1.987e-03 
 0.600 0.650   1.060   1.080     5.524e-02  5.795e-04   +2.705e-03   -3.202e-03 
 0.600 0.650   1.080   1.100     5.471e-02  4.193e-04   +2.918e-03   -2.172e-03 
 0.600 0.650   1.100   1.120     5.079e-02  4.994e-04   +2.989e-03   -2.225e-03 
 0.600 0.650   1.120   1.140     5.554e-02  6.819e-04   +2.841e-03   -3.243e-03 
 0.600 0.650   1.140   1.160     5.441e-02  5.621e-04   +2.047e-03   -2.217e-03 
 0.600 0.650   1.160   1.180     5.393e-02  6.387e-04   +2.491e-03   -1.849e-03 
 0.600 0.650   1.180   1.200     5.675e-02  6.395e-04   +2.707e-03   -2.244e-03 
 0.600 0.650   1.200   1.220     5.763e-02  7.331e-04   +1.877e-03   -2.332e-03 
 0.600 0.650   1.220   1.240     6.333e-02  8.111e-04   +3.222e-03   -2.628e-03 
 0.600 0.650   1.240   1.260     6.313e-02  6.215e-04   +2.473e-03   -3.478e-03 
 0.600 0.650   1.260   1.280     6.234e-02  5.086e-04   +2.245e-03   -3.592e-03 
 0.600 0.650   1.280   1.300     6.006e-02  7.273e-04   +2.335e-03   -2.419e-03 
 0.600 0.650   1.300   1.320     6.061e-02  7.023e-04   +1.600e-03   -3.467e-03 
 0.600 0.650   1.320   1.340     6.569e-02  9.016e-04   +1.629e-03   -3.552e-03 
 0.600 0.650   1.340   1.360     6.080e-02  8.508e-04   +1.470e-03   -3.002e-03 
 0.600 0.650   1.360   1.380     6.462e-02  5.341e-04   +7.200e-04   -3.378e-03 
 0.600 0.650   1.380   1.400     6.050e-02  7.086e-04   +6.446e-04   -4.250e-03 
 0.600 0.650   1.400   1.420     6.268e-02  6.487e-04   +1.045e-03   -5.267e-03 
 0.600 0.650   1.420   1.440     6.036e-02  8.786e-04   +1.219e-03   -5.718e-03 
 0.600 0.650   1.440   1.460     6.408e-02  7.556e-04   +7.560e-04   -4.984e-03 
 0.600 0.650   1.460   1.480     6.083e-02  8.794e-04   +7.738e-04   -6.651e-03 
 0.600 0.650   1.480   1.500     6.270e-02  7.037e-04   +7.562e-04   -7.043e-03 
 0.600 0.650   1.500   1.520     5.852e-02  9.520e-04   +1.000e-03   -6.585e-03 
 0.600 0.650   1.520   1.540     6.631e-02  6.012e-04   +8.444e-04   -8.968e-03 
 0.600 0.650   1.540   1.560     6.445e-02  9.789e-04   +1.012e-03   -8.451e-03 
 0.600 0.650   1.560   1.580     6.396e-02  9.225e-04   +8.386e-04   -9.185e-03 
 0.600 0.650   1.580   1.600     6.226e-02  8.284e-04   +1.538e-03   -9.248e-03 
 0.600 0.650   1.600   1.620     5.926e-02  8.055e-04   +9.141e-04   -9.470e-03 
 0.600 0.650   1.620   1.640     5.882e-02  8.536e-04   +9.887e-04   -9.644e-03 
 0.600 0.650   1.640   1.660     5.681e-02  1.177e-03   +1.862e-03   -9.093e-03 
 0.600 0.650   1.660   1.680     5.473e-02  1.172e-03   +7.819e-04   -9.008e-03 
 0.600 0.650   1.680   1.700     5.774e-02  8.739e-04   +1.075e-03   -1.003e-02 
 0.600 0.650   1.700   1.720     5.316e-02  6.540e-04   +8.043e-04   -1.087e-02 
 0.600 0.650   1.720   1.740     5.907e-02  7.040e-04   +8.562e-04   -1.131e-02 
 0.600 0.650   1.740   1.760     5.675e-02  8.290e-04   +8.922e-04   -1.102e-02 
 0.600 0.650   1.760   1.780     5.729e-02  8.533e-04   +1.271e-03   -1.249e-02 
 0.600 0.650   1.780   1.800     5.553e-02  9.108e-04   +1.400e-03   -1.139e-02 
 0.600 0.650   1.800   1.820     5.551e-02  1.204e-03   +1.001e-03   -1.205e-02 
 0.600 0.650   1.820   1.840     5.142e-02  1.263e-03   +9.688e-04   -1.102e-02 
 0.600 0.650   1.840   1.860     4.954e-02  8.799e-04   +1.052e-03   -1.005e-02 
 0.600 0.650   1.860   1.880     4.994e-02  1.018e-03   +1.242e-03   -8.276e-03 
 0.600 0.650   1.880   1.900     4.600e-02  1.159e-03   +9.814e-04   -8.352e-03 
 0.600 0.650   1.900   1.920     4.109e-02  8.618e-04   +9.008e-04   -7.509e-03 
 0.600 0.650   1.920   1.940     3.993e-02  8.620e-04   +8.642e-04   -6.652e-03 
 0.600 0.650   1.940   1.960     3.604e-02  8.293e-04   +1.598e-03   -5.604e-03 
 0.600 0.650   1.960   1.980     3.088e-02  7.187e-04   +8.095e-04   -4.172e-03 
 0.600 0.650   1.980   2.000     2.951e-02  5.807e-04   +1.491e-03   -4.593e-03 
 0.600 0.650   2.000   2.020     2.302e-02  7.135e-04   +1.027e-03   -3.071e-03 
 0.600 0.650   2.020   2.040     2.781e-02  6.017e-04   +1.359e-03   -3.008e-03 
 0.600 0.650   2.040   2.060     2.221e-02  6.260e-04   +6.788e-04   -2.618e-03 
 0.600 0.650   2.060   2.080     1.772e-02  5.619e-04   +7.605e-04   -2.309e-03 
 0.600 0.650   2.080   2.100     1.893e-02  3.216e-04   +1.042e-03   -2.610e-03 
 0.600 0.650   2.100   2.120     1.663e-02  4.430e-04   +7.783e-04   -2.339e-03 
 0.600 0.650   2.120   2.140     1.407e-02  4.932e-04   +8.767e-04   -1.882e-03 
 0.600 0.650   2.140   2.160     1.533e-02  4.816e-04   +1.119e-03   -1.848e-03 
 0.600 0.650   2.160   2.180     1.181e-02  3.857e-04   +8.440e-04   -1.415e-03 
 0.600 0.650   2.180   2.200     1.262e-02  4.493e-04   +1.214e-03   -1.486e-03 
 0.600 0.650   2.200   2.220     8.457e-03  3.032e-04   +1.174e-03   -8.751e-04 
 0.600 0.650   2.220   2.240     8.384e-03  3.575e-04   +7.113e-04   -1.114e-03 
 0.600 0.650   2.240   2.260     8.669e-03  2.246e-04   +1.034e-03   -1.287e-03 
 0.600 0.650   2.260   2.280     6.676e-03  2.621e-04   +9.848e-04   -8.242e-04 
 0.600 0.650   2.280   2.300     6.182e-03  2.675e-04   +1.079e-03   -1.124e-03 
 0.650 0.700   0.980   1.000     1.806e-02  3.575e-04   +1.391e-03   -1.562e-03 
 0.650 0.700   1.000   1.020     3.233e-02  5.701e-04   +1.498e-03   -2.143e-03 
 0.650 0.700   1.020   1.040     2.986e-02  5.337e-04   +2.139e-03   -9.920e-04 
 0.650 0.700   1.040   1.060     2.755e-02  3.850e-04   +1.550e-03   -1.860e-03 
 0.650 0.700   1.060   1.080     2.653e-02  4.550e-04   +1.540e-03   -1.399e-03 
 0.650 0.700   1.080   1.100     2.899e-02  5.610e-04   +1.393e-03   -1.929e-03 
 0.650 0.700   1.100   1.120     2.657e-02  3.700e-04   +1.422e-03   -1.108e-03 
 0.650 0.700   1.120   1.140     2.767e-02  3.960e-04   +1.226e-03   -1.512e-03 
 0.650 0.700   1.140   1.160     2.743e-02  5.827e-04   +1.446e-03   -1.719e-03 
 0.650 0.700   1.160   1.180     3.130e-02  6.272e-04   +1.622e-03   -2.000e-03 
 0.650 0.700   1.180   1.200     3.079e-02  5.196e-04   +1.327e-03   -1.507e-03 
 0.650 0.700   1.200   1.220     3.510e-02  3.764e-04   +1.783e-03   -1.987e-03 
 0.650 0.700   1.220   1.240     3.618e-02  4.820e-04   +1.687e-03   -1.667e-03 
 0.650 0.700   1.240   1.260     3.464e-02  4.305e-04   +1.723e-03   -1.867e-03 
 0.650 0.700   1.260   1.280     3.320e-02  5.504e-04   +1.666e-03   -1.492e-03 
 0.650 0.700   1.280   1.300     3.582e-02  6.380e-04   +1.472e-03   -2.036e-03 
 0.650 0.700   1.300   1.320     3.928e-02  6.810e-04   +1.625e-03   -2.312e-03 
 0.650 0.700   1.320   1.340     3.742e-02  5.318e-04   +1.351e-03   -2.010e-03 
 0.650 0.700   1.340   1.360     3.623e-02  5.036e-04   +1.254e-03   -1.770e-03 
 0.650 0.700   1.360   1.380     3.763e-02  6.165e-04   +1.269e-03   -2.164e-03 
 0.650 0.700   1.380   1.400     3.943e-02  5.097e-04   +1.355e-03   -2.492e-03 
 0.650 0.700   1.400   1.420     3.738e-02  5.213e-04   +1.171e-03   -2.484e-03 
 0.650 0.700   1.420   1.440     3.875e-02  5.785e-04   +9.098e-04   -3.276e-03 
 0.650 0.700   1.440   1.460     4.097e-02  6.236e-04   +8.201e-04   -3.304e-03 
 0.650 0.700   1.460   1.480     4.215e-02  8.274e-04   +9.371e-04   -3.254e-03 
 0.650 0.700   1.480   1.500     4.025e-02  5.964e-04   +7.639e-04   -3.395e-03 
 0.650 0.700   1.500   1.520     4.096e-02  6.559e-04   +6.464e-04   -3.994e-03 
 0.650 0.700   1.520   1.540     3.857e-02  4.220e-04   +6.855e-04   -4.349e-03 
 0.650 0.700   1.540   1.560     4.049e-02  7.946e-04   +1.102e-03   -4.354e-03 
 0.650 0.700   1.560   1.580     4.715e-02  6.550e-04   +8.270e-04   -6.595e-03 
 0.650 0.700   1.580   1.600     4.177e-02  7.606e-04   +8.441e-04   -5.841e-03 
 0.650 0.700   1.600   1.620     3.918e-02  7.238e-04   +6.132e-04   -5.160e-03 
 0.650 0.700   1.620   1.640     4.286e-02  6.272e-04   +6.844e-04   -6.614e-03 
 0.650 0.700   1.640   1.660     3.696e-02  9.550e-04   +1.364e-03   -5.591e-03 
 0.650 0.700   1.660   1.680     4.917e-02  6.135e-04   +1.231e-03   -8.431e-03 
 0.650 0.700   1.680   1.700     3.957e-02  7.698e-04   +1.027e-03   -5.754e-03 
 0.650 0.700   1.700   1.720     4.100e-02  9.465e-04   +9.890e-04   -7.104e-03 
 0.650 0.700   1.720   1.740     3.830e-02  1.010e-03   +8.334e-04   -6.803e-03 
 0.650 0.700   1.740   1.760     3.945e-02  6.867e-04   +8.145e-04   -6.598e-03 
 0.650 0.700   1.760   1.780     3.946e-02  6.849e-04   +1.420e-03   -8.243e-03 
 0.650 0.700   1.780   1.800     4.169e-02  1.009e-03   +1.493e-03   -7.474e-03 
 0.650 0.700   1.800   1.820     4.233e-02  1.141e-03   +1.190e-03   -7.602e-03 
 0.650 0.700   1.820   1.840     3.338e-02  8.980e-04   +1.156e-03   -5.909e-03 
 0.650 0.700   1.840   1.860     4.197e-02  1.001e-03   +1.087e-03   -9.485e-03 
 0.650 0.700   1.860   1.880     3.693e-02  7.543e-04   +1.124e-03   -8.629e-03 
 0.650 0.700   1.880   1.900     3.844e-02  9.630e-04   +1.016e-03   -8.458e-03 
 0.650 0.700   1.900   1.920     3.920e-02  1.089e-03   +1.094e-03   -9.082e-03 
 0.650 0.700   1.920   1.940     3.528e-02  7.344e-04   +1.250e-03   -8.646e-03 
 0.650 0.700   1.940   1.960     3.208e-02  8.252e-04   +1.323e-03   -5.705e-03 
 0.650 0.700   1.960   1.980     3.022e-02  9.489e-04   +1.466e-03   -6.032e-03 
 0.650 0.700   1.980   2.000     3.073e-02  8.089e-04   +8.954e-04   -5.780e-03 
 0.650 0.700   2.000   2.020     2.194e-02  5.587e-04   +1.082e-03   -3.945e-03 
 0.650 0.700   2.020   2.040     2.688e-02  6.500e-04   +7.756e-04   -3.836e-03 
 0.650 0.700   2.040   2.060     2.257e-02  6.771e-04   +1.128e-03   -3.073e-03 
 0.650 0.700   2.060   2.080     2.075e-02  6.528e-04   +7.752e-04   -3.512e-03 
 0.650 0.700   2.080   2.100     1.767e-02  5.352e-04   +8.697e-04   -2.566e-03 
 0.650 0.700   2.100   2.120     1.560e-02  5.607e-04   +9.626e-04   -1.760e-03 
 0.650 0.700   2.120   2.140     1.313e-02  4.237e-04   +1.190e-03   -1.666e-03 
 0.650 0.700   2.140   2.160     1.499e-02  3.958e-04   +1.211e-03   -1.459e-03 
 0.650 0.700   2.160   2.180     1.332e-02  3.174e-04   +1.104e-03   -1.405e-03 
 0.650 0.700   2.180   2.200     1.107e-02  4.314e-04   +1.233e-03   -8.185e-04 
 0.650 0.700   2.200   2.220     1.125e-02  4.608e-04   +1.236e-03   -1.583e-03 
 0.650 0.700   2.220   2.240     8.873e-03  3.480e-04   +9.804e-04   -1.199e-03 
 0.650 0.700   2.240   2.260     9.479e-03  2.979e-04   +6.349e-04   -1.587e-03 
 0.650 0.700   2.260   2.280     7.782e-03  3.480e-04   +1.094e-03   -1.326e-03 
 0.650 0.700   2.280   2.300     8.311e-03  2.938e-04   +8.226e-04   -1.363e-03 
 0.700 0.750   0.980   1.000     7.696e-03  2.815e-04   +8.131e-04   -8.103e-04 
 0.700 0.750   1.000   1.020     1.660e-02  3.372e-04   +1.454e-03   -7.567e-04 
 0.700 0.750   1.020   1.040     1.650e-02  3.524e-04   +1.008e-03   -1.263e-03 
 0.700 0.750   1.040   1.060     1.431e-02  3.913e-04   +1.084e-03   -1.092e-03 
 0.700 0.750   1.060   1.080     1.359e-02  2.830e-04   +8.518e-04   -7.801e-04 
 0.700 0.750   1.080   1.100     1.157e-02  2.697e-04   +8.330e-04   -5.598e-04 
 0.700 0.750   1.100   1.120     1.166e-02  3.165e-04   +7.477e-04   -8.061e-04 
 0.700 0.750   1.120   1.140     1.136e-02  2.139e-04   +7.348e-04   -8.176e-04 
 0.700 0.750   1.140   1.160     1.335e-02  2.858e-04   +8.853e-04   -9.320e-04 
 0.700 0.750   1.160   1.180     1.403e-02  2.332e-04   +9.008e-04   -6.903e-04 
 0.700 0.750   1.180   1.200     1.539e-02  3.742e-04   +1.034e-03   -1.058e-03 
 0.700 0.750   1.200   1.220     1.462e-02  3.670e-04   +6.807e-04   -7.726e-04 
 0.700 0.750   1.220   1.240     1.525e-02  2.842e-04   +9.675e-04   -5.948e-04 
 0.700 0.750   1.240   1.260     1.741e-02  3.586e-04   +1.454e-03   -8.355e-04 
 0.700 0.750   1.260   1.280     1.866e-02  4.413e-04   +8.294e-04   -1.464e-03 
 0.700 0.750   1.280   1.300     2.036e-02  2.280e-04   +1.241e-03   -7.970e-04 
 0.700 0.750   1.300   1.320     1.910e-02  3.389e-04   +1.039e-03   -1.005e-03 
 0.700 0.750   1.320   1.340     2.243e-02  4.814e-04   +1.175e-03   -1.239e-03 
 0.700 0.750   1.340   1.360     1.970e-02  4.020e-04   +8.735e-04   -1.512e-03 
 0.700 0.750   1.360   1.380     2.267e-02  4.440e-04   +1.178e-03   -1.164e-03 
 0.700 0.750   1.380   1.400     2.445e-02  5.514e-04   +1.224e-03   -1.417e-03 
 0.700 0.750   1.400   1.420     2.312e-02  4.711e-04   +6.516e-04   -1.403e-03 
 0.700 0.750   1.420   1.440     2.452e-02  5.201e-04   +1.032e-03   -1.702e-03 
 0.700 0.750   1.440   1.460     2.208e-02  4.599e-04   +8.319e-04   -1.787e-03 
 0.700 0.750   1.460   1.480     2.404e-02  3.473e-04   +8.223e-04   -1.867e-03 
 0.700 0.750   1.480   1.500     2.210e-02  5.096e-04   +5.242e-04   -2.049e-03 
 0.700 0.750   1.500   1.520     2.576e-02  5.835e-04   +8.787e-04   -2.403e-03 
 0.700 0.750   1.520   1.540     2.687e-02  5.589e-04   +8.783e-04   -2.975e-03 
 0.700 0.750   1.540   1.560     2.397e-02  4.889e-04   +5.807e-04   -3.081e-03 
 0.700 0.750   1.560   1.580     2.539e-02  6.551e-04   +8.587e-04   -3.083e-03 
 0.700 0.750   1.580   1.600     3.288e-02  7.847e-04   +7.145e-04   -3.872e-03 
 0.700 0.750   1.600   1.620     2.618e-02  6.672e-04   +6.006e-04   -3.292e-03 
 0.700 0.750   1.620   1.640     3.194e-02  5.982e-04   +9.264e-04   -3.837e-03 
 0.700 0.750   1.640   1.660     2.688e-02  6.867e-04   +7.665e-04   -3.934e-03 
 0.700 0.750   1.660   1.680     2.945e-02  6.488e-04   +1.142e-03   -4.281e-03 
 0.700 0.750   1.680   1.700     2.615e-02  6.123e-04   +6.504e-04   -3.912e-03 
 0.700 0.750   1.700   1.720     3.224e-02  7.165e-04   +8.126e-04   -5.599e-03 
 0.700 0.750   1.720   1.740     3.167e-02  6.523e-04   +8.629e-04   -6.478e-03 
 0.700 0.750   1.740   1.760     2.965e-02  8.669e-04   +8.474e-04   -5.269e-03 
 0.700 0.750   1.760   1.780     2.898e-02  6.242e-04   +1.008e-03   -6.114e-03 
 0.700 0.750   1.780   1.800     2.712e-02  7.667e-04   +8.002e-04   -5.291e-03 
 0.700 0.750   1.800   1.820     2.754e-02  6.174e-04   +8.901e-04   -5.017e-03 
 0.700 0.750   1.820   1.840     2.655e-02  6.639e-04   +1.143e-03   -4.697e-03 
 0.700 0.750   1.840   1.860     2.742e-02  7.004e-04   +1.495e-03   -5.204e-03 
 0.700 0.750   1.860   1.880     2.469e-02  5.662e-04   +9.262e-04   -5.165e-03 
 0.700 0.750   1.880   1.900     3.221e-02  8.296e-04   +1.393e-03   -6.986e-03 
 0.700 0.750   1.900   1.920     2.411e-02  6.316e-04   +7.899e-04   -5.011e-03 
 0.700 0.750   1.920   1.940     2.704e-02  7.548e-04   +1.525e-03   -6.152e-03 
 0.700 0.750   1.940   1.960     2.469e-02  6.656e-04   +1.673e-03   -5.150e-03 
 0.700 0.750   1.960   1.980     2.479e-02  6.145e-04   +1.247e-03   -4.613e-03 
 0.700 0.750   1.980   2.000     2.181e-02  7.501e-04   +9.885e-04   -4.364e-03 
 0.700 0.750   2.000   2.020     2.166e-02  7.073e-04   +9.361e-04   -5.081e-03 
 0.700 0.750   2.020   2.040     2.216e-02  9.869e-04   +1.769e-03   -5.162e-03 
 0.700 0.750   2.040   2.060     2.189e-02  7.047e-04   +1.598e-03   -3.599e-03 
 0.700 0.750   2.060   2.080     2.029e-02  7.072e-04   +8.841e-04   -3.667e-03 
 0.700 0.750   2.080   2.100     1.392e-02  5.492e-04   +6.450e-04   -3.077e-03 
 0.700 0.750   2.100   2.120     1.759e-02  5.945e-04   +1.167e-03   -3.172e-03 
 0.700 0.750   2.120   2.140     1.342e-02  5.765e-04   +1.171e-03   -2.037e-03 
 0.700 0.750   2.140   2.160     1.402e-02  4.635e-04   +9.647e-04   -2.183e-03 
 0.700 0.750   2.160   2.180     1.303e-02  5.783e-04   +6.387e-04   -2.112e-03 
 0.700 0.750   2.180   2.200     1.071e-02  4.283e-04   +7.444e-04   -1.401e-03 
 0.700 0.750   2.200   2.220     1.176e-02  4.333e-04   +7.910e-04   -1.948e-03 
 0.700 0.750   2.220   2.240     9.490e-03  3.421e-04   +1.098e-03   -1.280e-03 
 0.700 0.750   2.240   2.260     7.226e-03  3.735e-04   +8.758e-04   -9.188e-04 
 0.700 0.750   2.260   2.280     8.514e-03  3.774e-04   +7.680e-04   -1.332e-03 
 0.700 0.750   2.280   2.300     9.524e-03  2.782e-04   +1.196e-03   -1.578e-03 
 0.750 0.800   0.980   1.000     4.055e-03  1.722e-04   +8.060e-04   -6.200e-04 
 0.750 0.800   1.000   1.020     8.847e-03  2.860e-04   +1.118e-03   -7.119e-04 
 0.750 0.800   1.020   1.040     7.663e-03  1.822e-04   +5.790e-04   -7.879e-04 
 0.750 0.800   1.040   1.060     5.552e-03  2.451e-04   +5.995e-04   -3.835e-04 
 0.750 0.800   1.060   1.080     5.487e-03  1.783e-04   +3.914e-04   -3.633e-04 
 0.750 0.800   1.080   1.100     4.762e-03  1.880e-04   +4.014e-04   -3.942e-04 
 0.750 0.800   1.100   1.120     3.865e-03  1.613e-04   +2.753e-04   -3.085e-04 
 0.750 0.800   1.120   1.140     4.287e-03  1.289e-04   +3.462e-04   -3.010e-04 
 0.750 0.800   1.140   1.160     6.267e-03  2.493e-04   +3.689e-04   -6.508e-04 
 0.750 0.800   1.160   1.180     5.927e-03  2.262e-04   +4.660e-04   -4.477e-04 
 0.750 0.800   1.180   1.200     7.179e-03  2.387e-04   +4.004e-04   -9.752e-04 
 0.750 0.800   1.200   1.220     6.015e-03  1.984e-04   +4.729e-04   -5.682e-04 
 0.750 0.800   1.220   1.240     7.628e-03  2.602e-04   +4.895e-04   -6.847e-04 
 0.750 0.800   1.240   1.260     7.327e-03  1.996e-04   +5.883e-04   -4.046e-04 
 0.750 0.800   1.260   1.280     8.218e-03  2.406e-04   +7.693e-04   -5.310e-04 
 0.750 0.800   1.280   1.300     8.688e-03  2.451e-04   +8.117e-04   -5.462e-04 
 0.750 0.800   1.300   1.320     9.998e-03  2.163e-04   +8.342e-04   -7.539e-04 
 0.750 0.800   1.320   1.340     1.000e-02  1.521e-04   +7.491e-04   -6.825e-04 
 0.750 0.800   1.340   1.360     1.068e-02  3.384e-04   +6.200e-04   -9.816e-04 
 0.750 0.800   1.360   1.380     1.260e-02  3.301e-04   +1.158e-03   -7.734e-04 
 0.750 0.800   1.380   1.400     1.263e-02  4.115e-04   +9.176e-04   -8.274e-04 
 0.750 0.800   1.400   1.420     1.257e-02  3.185e-04   +8.118e-04   -1.045e-03 
 0.750 0.800   1.420   1.440     1.530e-02  3.258e-04   +7.123e-04   -1.844e-03 
 0.750 0.800   1.440   1.460     1.277e-02  2.430e-04   +7.777e-04   -6.395e-04 
 0.750 0.800   1.460   1.480     1.213e-02  3.385e-04   +9.104e-04   -1.004e-03 
 0.750 0.800   1.480   1.500     1.443e-02  4.175e-04   +9.839e-04   -1.339e-03 
 0.750 0.800   1.500   1.520     1.583e-02  3.808e-04   +9.573e-04   -1.938e-03 
 0.750 0.800   1.520   1.540     1.527e-02  4.831e-04   +8.997e-04   -1.700e-03 
 0.750 0.800   1.540   1.560     1.591e-02  4.121e-04   +5.770e-04   -2.139e-03 
 0.750 0.800   1.560   1.580     1.651e-02  4.638e-04   +9.398e-04   -1.806e-03 
 0.750 0.800   1.580   1.600     1.870e-02  3.678e-04   +5.624e-04   -2.400e-03 
 0.750 0.800   1.600   1.620     1.601e-02  4.623e-04   +1.028e-03   -1.631e-03 
 0.750 0.800   1.620   1.640     1.576e-02  3.743e-04   +7.151e-04   -1.795e-03 
 0.750 0.800   1.640   1.660     1.719e-02  5.569e-04   +8.146e-04   -2.385e-03 
 0.750 0.800   1.660   1.680     1.715e-02  4.086e-04   +6.008e-04   -2.252e-03 
 0.750 0.800   1.680   1.700     2.125e-02  4.751e-04   +7.178e-04   -3.552e-03 
 0.750 0.800   1.700   1.720     2.079e-02  5.242e-04   +8.848e-04   -2.900e-03 
 0.750 0.800   1.720   1.740     1.878e-02  6.343e-04   +6.352e-04   -3.511e-03 
 0.750 0.800   1.740   1.760     1.620e-02  4.685e-04   +1.123e-03   -2.276e-03 
 0.750 0.800   1.760   1.780     1.816e-02  4.351e-04   +1.228e-03   -3.297e-03 
 0.750 0.800   1.780   1.800     2.084e-02  5.850e-04   +1.037e-03   -2.831e-03 
 0.750 0.800   1.800   1.820     1.763e-02  5.775e-04   +1.127e-03   -3.407e-03 
 0.750 0.800   1.820   1.840     1.946e-02  6.194e-04   +7.471e-04   -3.378e-03 
 0.750 0.800   1.840   1.860     1.678e-02  6.494e-04   +1.390e-03   -2.668e-03 
 0.750 0.800   1.860   1.880     2.050e-02  6.494e-04   +1.280e-03   -4.240e-03 
 0.750 0.800   1.880   1.900     2.001e-02  5.400e-04   +2.098e-03   -3.889e-03 
 0.750 0.800   1.900   1.920     1.825e-02  5.644e-04   +1.347e-03   -4.158e-03 
 0.750 0.800   1.920   1.940     1.826e-02  7.064e-04   +9.177e-04   -4.198e-03 
 0.750 0.800   1.940   1.960     1.716e-02  6.492e-04   +1.058e-03   -3.743e-03 
 0.750 0.800   1.960   1.980     1.875e-02  5.975e-04   +1.361e-03   -3.970e-03 
 0.750 0.800   1.980   2.000     1.831e-02  7.216e-04   +1.151e-03   -4.267e-03 
 0.750 0.800   2.000   2.020     2.046e-02  4.785e-04   +8.780e-04   -5.242e-03 
 0.750 0.800   2.020   2.040     1.685e-02  7.831e-04   +1.519e-03   -3.947e-03 
 0.750 0.800   2.040   2.060     1.949e-02  8.467e-04   +1.553e-03   -4.223e-03 
 0.750 0.800   2.060   2.080     2.223e-02  7.572e-04   +1.151e-03   -4.623e-03 
 0.750 0.800   2.080   2.100     1.427e-02  5.608e-04   +9.390e-04   -2.898e-03 
 0.750 0.800   2.100   2.120     1.483e-02  7.847e-04   +8.830e-04   -3.203e-03 
 0.750 0.800   2.120   2.140     1.504e-02  5.802e-04   +2.051e-03   -3.060e-03 
 0.750 0.800   2.140   2.160     9.851e-03  5.447e-04   +1.004e-03   -1.939e-03 
 0.750 0.800   2.160   2.180     1.317e-02  5.130e-04   +1.365e-03   -2.090e-03 
 0.750 0.800   2.180   2.200     1.110e-02  5.768e-04   +8.146e-04   -1.997e-03 
 0.750 0.800   2.200   2.220     8.808e-03  5.561e-04   +8.285e-04   -1.264e-03 
 0.750 0.800   2.220   2.240     8.846e-03  3.503e-04   +7.672e-04   -1.399e-03 
 0.750 0.800   2.240   2.260     8.449e-03  4.841e-04   +8.492e-04   -1.306e-03 
 0.750 0.800   2.260   2.280     8.927e-03  4.282e-04   +9.358e-04   -1.504e-03 
 0.750 0.800   2.280   2.300     8.635e-03  4.385e-04   +5.951e-04   -1.691e-03 
 0.800 0.850   0.980   1.000     2.116e-03  1.442e-04   +6.074e-04   -5.047e-04 
 0.800 0.850   1.000   1.020     3.917e-03  1.944e-04   +5.067e-04   -8.667e-04 
 0.800 0.850   1.020   1.040     4.370e-03  1.441e-04   +5.675e-04   -6.294e-04 
 0.800 0.850   1.040   1.060     3.222e-03  1.935e-04   +4.308e-04   -4.740e-04 
 0.800 0.850   1.060   1.080     2.454e-03  1.848e-04   +3.348e-04   -3.579e-04 
 0.800 0.850   1.080   1.100     2.724e-03  1.651e-04   +3.858e-04   -2.235e-04 
 0.800 0.850   1.100   1.120     1.805e-03  1.445e-04   +2.361e-04   -2.895e-04 
 0.800 0.850   1.120   1.140     2.596e-03  1.386e-04   +1.903e-04   -3.951e-04 
 0.800 0.850   1.140   1.160     1.506e-03  1.125e-04   +1.637e-04   -1.857e-04 
 0.800 0.850   1.160   1.180     1.581e-03  1.183e-04   +2.017e-04   -1.784e-04 
 0.800 0.850   1.180   1.200     2.820e-03  1.860e-04   +3.026e-04   -4.161e-04 
 0.800 0.850   1.200   1.220     1.938e-03  1.679e-04   +2.095e-04   -2.756e-04 
 0.800 0.850   1.220   1.240     2.575e-03  1.471e-04   +3.392e-04   -3.492e-04 
 0.800 0.850   1.240   1.260     2.614e-03  1.658e-04   +2.552e-04   -3.430e-04 
 0.800 0.850   1.260   1.280     3.997e-03  2.014e-04   +5.345e-04   -6.504e-04 
 0.800 0.850   1.280   1.300     3.564e-03  1.659e-04   +3.519e-04   -3.554e-04 
 0.800 0.850   1.300   1.320     3.330e-03  2.421e-04   +3.440e-04   -4.304e-04 
 0.800 0.850   1.320   1.340     4.466e-03  1.934e-04   +6.158e-04   -4.095e-04 
 0.800 0.850   1.340   1.360     4.550e-03  2.656e-04   +5.472e-04   -6.223e-04 
 0.800 0.850   1.360   1.380     5.394e-03  2.212e-04   +5.021e-04   -9.298e-04 
 0.800 0.850   1.380   1.400     5.084e-03  1.971e-04   +5.183e-04   -4.418e-04 
 0.800 0.850   1.400   1.420     5.824e-03  3.081e-04   +6.397e-04   -7.051e-04 
 0.800 0.850   1.420   1.440     5.081e-03  2.360e-04   +6.413e-04   -4.880e-04 
 0.800 0.850   1.440   1.460     5.506e-03  2.287e-04   +5.871e-04   -8.865e-04 
 0.800 0.850   1.460   1.480     5.340e-03  2.324e-04   +4.901e-04   -8.249e-04 
 0.800 0.850   1.480   1.500     6.312e-03  3.275e-04   +6.661e-04   -8.423e-04 
 0.800 0.850   1.500   1.520     6.992e-03  2.684e-04   +8.216e-04   -8.943e-04 
 0.800 0.850   1.520   1.540     7.644e-03  3.236e-04   +8.107e-04   -7.485e-04 
 0.800 0.850   1.540   1.560     8.215e-03  4.409e-04   +7.990e-04   -1.179e-03 
 0.800 0.850   1.560   1.580     8.176e-03  3.960e-04   +6.843e-04   -1.158e-03 
 0.800 0.850   1.580   1.600     1.090e-02  3.002e-04   +8.251e-04   -1.637e-03 
 0.800 0.850   1.600   1.620     8.235e-03  4.154e-04   +7.529e-04   -1.128e-03 
 0.800 0.850   1.620   1.640     8.947e-03  4.221e-04   +8.271e-04   -1.213e-03 
 0.800 0.850   1.640   1.660     9.177e-03  3.212e-04   +9.931e-04   -1.504e-03 
 0.800 0.850   1.660   1.680     1.216e-02  3.117e-04   +7.302e-04   -2.089e-03 
 0.800 0.850   1.680   1.700     9.244e-03  3.735e-04   +6.322e-04   -1.783e-03 
 0.800 0.850   1.700   1.720     9.908e-03  3.388e-04   +7.916e-04   -1.763e-03 
 0.800 0.850   1.720   1.740     1.129e-02  5.382e-04   +7.682e-04   -2.102e-03 
 0.800 0.850   1.740   1.760     1.175e-02  8.061e-04   +9.795e-04   -2.246e-03 
 0.800 0.850   1.760   1.780     1.391e-02  4.984e-04   +1.280e-03   -2.581e-03 
 0.800 0.850   1.780   1.800     1.019e-02  3.566e-04   +1.021e-03   -2.072e-03 
 0.800 0.850   1.800   1.820     1.086e-02  5.583e-04   +1.249e-03   -2.086e-03 
 0.800 0.850   1.820   1.840     1.182e-02  5.016e-04   +1.336e-03   -2.394e-03 
 0.800 0.850   1.840   1.860     1.079e-02  5.387e-04   +1.061e-03   -2.179e-03 
 0.800 0.850   1.860   1.880     1.073e-02  4.273e-04   +1.144e-03   -2.319e-03 
 0.800 0.850   1.880   1.900     9.958e-03  5.420e-04   +1.019e-03   -2.271e-03 
 0.800 0.850   1.900   1.920     1.318e-02  5.484e-04   +9.699e-04   -3.031e-03 
 0.800 0.850   1.920   1.940     1.063e-02  5.594e-04   +1.114e-03   -1.939e-03 
 0.800 0.850   1.940   1.960     9.475e-03  6.423e-04   +1.144e-03   -1.722e-03 
 0.800 0.850   1.960   1.980     1.420e-02  6.622e-04   +1.011e-03   -3.612e-03 
 0.800 0.850   1.980   2.000     1.287e-02  6.367e-04   +1.805e-03   -2.819e-03 
 0.800 0.850   2.000   2.020     1.042e-02  6.344e-04   +8.429e-04   -2.528e-03 
 0.800 0.850   2.020   2.040     1.216e-02  7.774e-04   +1.691e-03   -2.912e-03 
 0.800 0.850   2.040   2.060     1.027e-02  6.343e-04   +1.173e-03   -2.419e-03 
 0.800 0.850   2.060   2.080     1.489e-02  4.431e-04   +2.525e-03   -3.347e-03 
 0.800 0.850   2.080   2.100     9.834e-03  4.544e-04   +1.346e-03   -2.613e-03 
 0.800 0.850   2.100   2.120     1.243e-02  4.501e-04   +1.455e-03   -3.229e-03 
 0.800 0.850   2.120   2.140     1.134e-02  4.244e-04   +1.085e-03   -3.188e-03 
 0.800 0.850   2.140   2.160     1.114e-02  5.572e-04   +8.799e-04   -3.095e-03 
 0.800 0.850   2.160   2.180     1.078e-02  5.975e-04   +1.094e-03   -2.528e-03 
 0.800 0.850   2.180   2.200     1.081e-02  6.151e-04   +1.727e-03   -2.453e-03 
 0.800 0.850   2.200   2.220     8.369e-03  4.602e-04   +1.239e-03   -1.689e-03 
 0.800 0.850   2.220   2.240     1.046e-02  6.728e-04   +1.494e-03   -2.252e-03 
 0.800 0.850   2.240   2.260     7.154e-03  6.073e-04   +8.525e-04   -1.740e-03 
 0.800 0.850   2.260   2.280     7.120e-03  3.501e-04   +7.566e-04   -1.718e-03 
 0.800 0.850   2.280   2.300     7.560e-03  5.031e-04   +1.496e-03   -1.295e-03 
 0.850 0.900   0.980   1.000     9.000e-04  1.255e-04   +6.580e-04   -5.377e-04 
 0.850 0.900   1.000   1.020     1.543e-03  1.174e-04   +5.281e-04   -3.598e-04 
 0.850 0.900   1.020   1.040     1.723e-03  1.393e-04   +5.459e-04   -4.493e-04 
 0.850 0.900   1.040   1.060     1.615e-03  1.122e-04   +3.856e-04   -4.336e-04 
 0.850 0.900   1.060   1.080     1.041e-03  1.246e-04   +3.489e-04   -2.138e-04 
 0.850 0.900   1.080   1.100     8.884e-04  9.283e-05   +2.303e-04   -1.822e-04 
 0.850 0.900   1.100   1.120     1.280e-03  1.068e-04   +2.795e-04   -3.003e-04 
 0.850 0.900   1.120   1.140     5.050e-04  9.308e-05   +1.123e-04   -8.678e-05 
 0.850 0.900   1.140   1.160     6.139e-04  8.835e-05   +1.484e-04   -1.102e-04 
 0.850 0.900   1.200   1.220     1.108e-03  7.533e-05   +2.128e-04   -2.632e-04 
 0.850 0.900   1.220   1.240     1.400e-03  1.425e-04   +2.797e-04   -3.414e-04 
 0.850 0.900   1.240   1.260     1.481e-03  1.281e-04   +2.858e-04   -4.815e-04 
 0.850 0.900   1.260   1.280     8.443e-04  7.759e-05   +1.746e-04   -1.913e-04 
 0.850 0.900   1.280   1.300     1.855e-03  1.329e-04   +3.367e-04   -2.916e-04 
 0.850 0.900   1.300   1.320     8.553e-04  1.249e-04   +1.895e-04   -2.139e-04 
 0.850 0.900   1.320   1.340     1.596e-03  1.372e-04   +3.299e-04   -2.139e-04 
 0.850 0.900   1.340   1.360     1.491e-03  1.575e-04   +3.044e-04   -3.096e-04 
 0.850 0.900   1.360   1.380     1.044e-03  1.135e-04   +2.537e-04   -2.196e-04 
 0.850 0.900   1.380   1.400     1.669e-03  1.474e-04   +3.192e-04   -3.260e-04 
 0.850 0.900   1.400   1.420     1.811e-03  1.326e-04   +2.999e-04   -3.011e-04 
 0.850 0.900   1.420   1.440     1.715e-03  1.211e-04   +3.394e-04   -2.860e-04 
 0.850 0.900   1.440   1.460     2.779e-03  1.412e-04   +5.351e-04   -3.188e-04 
 0.850 0.900   1.460   1.480     2.445e-03  1.445e-04   +4.394e-04   -5.165e-04 
 0.850 0.900   1.480   1.500     1.617e-03  1.608e-04   +2.723e-04   -2.876e-04 
 0.850 0.900   1.500   1.520     3.005e-03  1.655e-04   +4.345e-04   -5.671e-04 
 0.850 0.900   1.520   1.540     3.201e-03  2.024e-04   +4.504e-04   -6.272e-04 
 0.850 0.900   1.540   1.560     3.433e-03  1.585e-04   +8.175e-04   -5.307e-04 
 0.850 0.900   1.560   1.580     3.849e-03  2.141e-04   +7.652e-04   -7.356e-04 
 0.850 0.900   1.580   1.600     4.328e-03  3.094e-04   +7.917e-04   -1.016e-03 
 0.850 0.900   1.600   1.620     4.816e-03  2.871e-04   +1.001e-03   -8.860e-04 
 0.850 0.900   1.620   1.640     1.788e-03  1.878e-04   +5.242e-04   -3.452e-04 
 0.850 0.900   1.640   1.660     4.043e-03  3.270e-04   +6.530e-04   -9.877e-04 
 0.850 0.900   1.660   1.680     3.825e-03  3.318e-04   +7.180e-04   -7.495e-04 
 0.850 0.900   1.680   1.700     4.488e-03  2.988e-04   +7.036e-04   -9.604e-04 
 0.850 0.900   1.700   1.720     2.599e-03  2.416e-04   +6.963e-04   -5.368e-04 
 0.850 0.900   1.720   1.740     4.186e-03  3.600e-04   +6.787e-04   -1.032e-03 
 0.850 0.900   1.740   1.760     4.924e-03  4.958e-04   +1.673e-03   -1.051e-03 
 0.850 0.900   1.760   1.780     4.064e-03  3.596e-04   +7.379e-04   -1.004e-03 
 0.850 0.900   1.780   1.800     3.543e-03  2.315e-04   +7.388e-04   -8.181e-04 
 0.850 0.900   1.800   1.820     6.008e-03  3.737e-04   +9.412e-04   -1.407e-03 
 0.850 0.900   1.820   1.840     4.300e-03  4.357e-04   +1.026e-03   -1.136e-03 
 0.850 0.900   1.840   1.860     6.461e-03  4.006e-04   +1.278e-03   -1.884e-03 
 0.850 0.900   1.860   1.880     3.916e-03  4.359e-04   +1.277e-03   -1.005e-03 
 0.850 0.900   1.880   1.900     6.727e-03  4.321e-04   +1.303e-03   -1.839e-03 
 0.850 0.900   1.900   1.920     4.531e-03  3.528e-04   +1.161e-03   -1.222e-03 
 0.850 0.900   1.920   1.940     7.685e-03  4.492e-04   +9.454e-04   -2.629e-03 
 0.850 0.900   1.940   1.960     5.376e-03  4.167e-04   +1.228e-03   -1.484e-03 
 0.850 0.900   1.960   1.980     6.648e-03  3.750e-04   +1.071e-03   -1.886e-03 
 0.850 0.900   1.980   2.000     7.083e-03  5.158e-04   +1.026e-03   -1.905e-03 
 0.850 0.900   2.000   2.020     6.952e-03  4.449e-04   +1.184e-03   -1.525e-03 
 0.850 0.900   2.020   2.040     5.743e-03  4.429e-04   +1.177e-03   -1.411e-03 
 0.850 0.900   2.040   2.060     8.047e-03  6.561e-04   +1.220e-03   -2.647e-03 
 0.850 0.900   2.060   2.080     5.461e-03  5.522e-04   +9.759e-04   -1.661e-03 
 0.850 0.900   2.080   2.100     9.523e-03  5.271e-04   +1.797e-03   -3.042e-03 
 0.850 0.900   2.100   2.120     6.944e-03  5.767e-04   +1.294e-03   -2.163e-03 
 0.850 0.900   2.120   2.140     6.953e-03  7.057e-04   +1.084e-03   -2.052e-03 
 0.850 0.900   2.140   2.160     8.104e-03  5.940e-04   +2.098e-03   -2.653e-03 
 0.850 0.900   2.160   2.180     5.901e-03  5.593e-04   +1.031e-03   -1.788e-03 
 0.850 0.900   2.180   2.200     5.610e-03  3.668e-04   +1.187e-03   -1.487e-03 
 0.850 0.900   2.200   2.220     3.699e-03  4.738e-04   +6.926e-04   -1.219e-03 
 0.850 0.900   2.220   2.240     5.283e-03  3.606e-04   +1.915e-03   -1.259e-03 
 0.850 0.900   2.240   2.260     6.130e-03  3.011e-04   +7.951e-04   -2.247e-03 
 0.850 0.900   2.260   2.280     3.631e-03  2.722e-04   +1.209e-03   -1.195e-03 
 0.850 0.900   2.280   2.300     5.160e-03  2.938e-04   +9.258e-04   -1.292e-03 
 0.900 0.950   0.980   1.000     1.941e-04  5.320e-05   +9.662e-04   -1.660e-04 
 0.900 0.950   1.000   1.020     1.165e-03  1.970e-04   +1.798e-03   -1.015e-03 
 0.900 0.950   1.020   1.040     7.994e-04  1.127e-04   +6.808e-04   -3.927e-04 
 0.900 0.950   1.040   1.060     5.347e-04  4.102e-05   +3.592e-04   -2.633e-04 
 0.900 0.950   1.060   1.080     4.812e-04  1.157e-04   +3.444e-04   -2.712e-04 
 0.900 0.950   1.080   1.100     7.295e-04  1.034e-04   +5.020e-04   -5.445e-04 
 0.900 0.950   1.120   1.140     3.775e-04  8.719e-05   +2.345e-04   -4.125e-04 
 0.900 0.950   1.140   1.160     4.807e-04  5.619e-05   +2.521e-04   -1.801e-04 
 0.900 0.950   1.160   1.180     6.178e-04  7.101e-05   +3.610e-04   -2.614e-04 
 0.900 0.950   1.180   1.200     7.725e-04  5.638e-05   +3.909e-04   -4.042e-04 
 0.900 0.950   1.200   1.220     1.191e-04  3.713e-05   +9.872e-05   -5.738e-05 
 0.900 0.950   1.220   1.240     2.797e-04  5.490e-05   +4.413e-04   -1.389e-04 
 0.900 0.950   1.240   1.260     4.661e-04  5.644e-05   +7.476e-04   -2.538e-04 
 0.900 0.950   1.280   1.300     4.420e-04  9.458e-05   +4.397e-04   -2.963e-04 
 0.900 0.950   1.320   1.340     1.480e-04  7.283e-05   +1.437e-04   -1.190e-04 
 0.900 0.950   1.340   1.360     3.946e-04  5.798e-05   +1.898e-04   -1.545e-04 
 0.900 0.950   1.360   1.380     7.642e-04  9.910e-05   +3.750e-04   -3.475e-04 
 0.900 0.950   1.380   1.400     4.614e-04  8.049e-05   +2.725e-04   -1.712e-04 
 0.900 0.950   1.400   1.420     4.155e-04  4.515e-05   +2.727e-04   -1.763e-04 
 0.900 0.950   1.440   1.460     3.783e-04  4.726e-05   +1.501e-04   -2.459e-04 
 0.900 0.950   1.460   1.480     1.202e-04  6.754e-05   +2.400e-04   -1.506e-04 
 0.900 0.950   1.480   1.500     4.740e-04  6.827e-05   +3.102e-04   -2.073e-04 
 0.900 0.950   1.500   1.520     2.990e-04  6.319e-05   +1.358e-04   -1.257e-04 
 0.900 0.950   1.520   1.540     4.289e-04  9.185e-05   +2.948e-04   -1.422e-04 
 0.900 0.950   1.540   1.560     5.577e-04  8.380e-05   +3.356e-04   -1.652e-04 
 0.900 0.950   1.560   1.580     7.660e-04  9.253e-05   +2.965e-04   -2.511e-04 
 0.900 0.950   1.580   1.600     8.882e-04  1.309e-04   +3.746e-04   -3.092e-04 
 0.900 0.950   1.600   1.620     1.377e-04  8.463e-05   +1.772e-04   -1.356e-04 
 0.900 0.950   1.620   1.640     6.876e-04  9.117e-05   +3.433e-04   -2.421e-04 
 0.900 0.950   1.640   1.660     1.306e-03  1.190e-04   +5.787e-04   -4.423e-04 
 0.900 0.950   1.660   1.680     7.844e-04  1.198e-04   +4.494e-04   -3.270e-04 
 0.900 0.950   1.680   1.700     8.992e-04  1.252e-04   +4.035e-04   -3.090e-04 
 0.900 0.950   1.700   1.720     1.279e-03  2.164e-04   +5.825e-04   -4.785e-04 
 0.900 0.950   1.720   1.740     1.475e-03  1.754e-04   +5.346e-04   -7.167e-04 
 0.900 0.950   1.740   1.760     6.751e-04  9.338e-05   +3.884e-04   -2.726e-04 
 0.900 0.950   1.780   1.800     4.653e-04  1.129e-04   +4.784e-04   -2.940e-04 
 0.900 0.950   1.800   1.820     9.397e-04  1.461e-04   +4.690e-04   -3.490e-04 
 0.900 0.950   1.820   1.840     2.161e-03  2.595e-04   +9.669e-04   -6.563e-04 
 0.900 0.950   1.840   1.860     1.814e-03  2.645e-04   +5.941e-04   -6.111e-04 
 0.900 0.950   1.860   1.880     1.410e-03  2.125e-04   +6.330e-04   -4.140e-04 
 0.900 0.950   1.880   1.900     1.595e-03  2.425e-04   +6.804e-04   -5.420e-04 
 0.900 0.950   1.900   1.920     2.519e-03  2.318e-04   +8.417e-04   -1.177e-03 
 0.900 0.950   1.920   1.940     1.813e-03  2.781e-04   +7.489e-04   -6.002e-04 
 0.900 0.950   1.940   1.960     2.135e-03  2.525e-04   +7.281e-04   -9.251e-04 
 0.900 0.950   1.960   1.980     2.343e-03  4.598e-04   +7.689e-04   -1.716e-03 
 0.900 0.950   1.980   2.000     3.394e-03  3.068e-04   +1.681e-03   -1.102e-03 
 0.900 0.950   2.000   2.020     1.019e-03  2.523e-04   +8.193e-04   -5.088e-04 
 0.900 0.950   2.020   2.040     2.958e-03  4.161e-04   +1.612e-03   -1.318e-03 
 0.900 0.950   2.040   2.060     2.198e-03  3.251e-04   +9.101e-04   -7.318e-04 
 0.900 0.950   2.060   2.080     1.876e-03  2.253e-04   +8.066e-04   -6.682e-04 
 0.900 0.950   2.080   2.100     1.980e-03  3.115e-04   +6.706e-04   -7.707e-04 
 0.900 0.950   2.100   2.120     1.967e-03  2.620e-04   +6.174e-04   -7.657e-04 
 0.900 0.950   2.120   2.140     1.885e-03  2.463e-04   +9.042e-04   -7.453e-04 
 0.900 0.950   2.140   2.160     2.345e-03  2.353e-04   +1.110e-03   -7.385e-04 
 0.900 0.950   2.160   2.180     3.624e-03  4.969e-04   +1.216e-03   -1.579e-03 
 0.900 0.950   2.180   2.200     3.363e-03  3.859e-04   +1.303e-03   -1.366e-03 
 0.900 0.950   2.200   2.220     3.016e-03  4.078e-04   +1.799e-03   -1.150e-03 
 0.900 0.950   2.220   2.240     2.851e-03  2.807e-04   +1.090e-03   -1.309e-03 
 0.900 0.950   2.240   2.260     2.227e-03  2.415e-04   +9.882e-04   -8.266e-04 
 0.900 0.950   2.260   2.280     3.500e-03  2.909e-04   +1.558e-03   -1.104e-03 
 0.900 0.950   2.280   2.300     3.035e-03  2.312e-04   +8.670e-04   -9.026e-04 
 0.950 1.000   1.360   1.380     4.555e-04  8.977e-05   +9.879e-04   -6.721e-04 
 0.950 1.000   1.420   1.440     1.036e-04  3.103e-05   +3.813e-04   -8.828e-05 
 0.950 1.000   1.480   1.500     2.279e-04  5.591e-05   +9.861e-04   -1.928e-04 
 0.950 1.000   1.500   1.520     1.205e-04  1.070e-04   +4.048e-04   -2.232e-04 
 0.950 1.000   1.520   1.540     5.275e-04  1.595e-04   +1.448e-03   -4.198e-04 
 0.950 1.000   1.560   1.580     2.364e-04  4.962e-05   +6.760e-04   -2.225e-04 
 0.950 1.000   1.580   1.600     2.735e-04  1.473e-04   +3.750e-04   -3.626e-04 
 0.950 1.000   1.660   1.680     1.947e-04  8.328e-05   +5.170e-04   -2.512e-04 
 0.950 1.000   1.680   1.700     2.211e-04  5.871e-05   +3.509e-04   -2.066e-04 
 0.950 1.000   1.740   1.760     5.188e-04  1.436e-04   +1.225e-03   -4.107e-04 
 0.950 1.000   1.780   1.800     8.377e-04  1.789e-04   +1.843e-03   -8.711e-04 
 0.950 1.000   1.800   1.820     3.219e-04  9.673e-05   +6.763e-04   -2.164e-04 
 0.950 1.000   1.820   1.840     2.999e-04  1.064e-04   +6.320e-04   -1.887e-04 
 0.950 1.000   1.860   1.880     6.282e-04  1.384e-04   +1.819e-03   -4.580e-04 
 0.950 1.000   1.880   1.900     5.791e-04  2.177e-04   +2.056e-03   -6.625e-04 
 0.950 1.000   1.940   1.960     7.050e-04  1.372e-04   +1.167e-03   -4.372e-04 
 0.950 1.000   1.960   1.980     3.938e-04  1.561e-04   +1.206e-03   -4.041e-04 
 0.950 1.000   2.000   2.020     2.813e-04  9.780e-05   +6.826e-04   -2.444e-04 
 0.950 1.000   2.040   2.060     1.372e-03  2.673e-04   +2.331e-03   -1.094e-03 
 0.950 1.000   2.080   2.100     2.187e-04  6.510e-05   +3.909e-04   -2.369e-04 
 0.950 1.000   2.120   2.140     1.249e-03  1.546e-04   +3.923e-03   -1.070e-03 
 0.950 1.000   2.160   2.180     2.819e-04  7.323e-05   +1.965e-04   -2.813e-04 
 0.950 1.000   2.180   2.200     1.077e-04  2.327e-04   +1.022e-03   -7.181e-04 
 0.950 1.000   2.200   2.220     2.813e-04  9.794e-05   +5.480e-04   -3.723e-04 
 0.950 1.000   2.240   2.260     4.348e-04  1.530e-04   +9.934e-04   -5.213e-04 
 0.950 1.000   2.260   2.280     1.369e-03  2.630e-04   +5.922e-03   -1.060e-03 
 0.950 1.000   2.280   2.300     2.819e-04  1.419e-04   +6.434e-04   -3.954e-04 


==> db/finalxsecs_KpKp_strong.dat <==
#Final weak decays subtracted cross sections d2sigma / dz dm  in microb/GeV for the K+ K+ + c.c. data.
#zbin  range #massbin  range   xsec[microb/GeV]    stat        systematic errors
 0.200 0.250   0.980   1.000     1.547e-01  2.211e-03   +1.297e-02   -1.374e-02 
 0.200 0.250   1.000   1.020     3.418e-01  3.428e-03   +2.370e-02   -2.860e-02 
 0.200 0.250   1.020   1.040     3.492e-01  6.569e-03   +2.156e-02   -2.689e-02 
 0.200 0.250   1.040   1.060     3.448e-01  8.772e-03   +2.567e-02   -2.878e-02 
 0.200 0.250   1.060   1.080     3.043e-01  9.035e-03   +2.133e-02   -2.509e-02 
 0.200 0.250   1.080   1.100     2.285e-01  7.278e-03   +1.496e-02   -2.500e-02 
 0.200 0.250   1.100   1.120     1.974e-01  5.718e-03   +1.284e-02   -1.925e-02 
 0.200 0.250   1.120   1.140     1.373e-01  7.564e-03   +1.068e-02   -9.279e-03 
 0.200 0.250   1.140   1.160     1.127e-01  6.084e-03   +1.097e-02   -1.124e-02 
 0.200 0.250   1.160   1.180     7.675e-02  5.175e-03   +1.088e-02   -5.083e-03 
 0.200 0.250   1.180   1.200     5.071e-02  3.558e-03   +6.118e-03   -3.622e-03 
 0.200 0.250   1.200   1.220     3.093e-02  1.867e-03   +3.346e-03   -4.241e-03 
 0.200 0.250   1.220   1.240     1.586e-02  1.209e-03   +3.613e-03   -1.587e-03 
 0.200 0.250   1.240   1.260     7.460e-03  1.064e-03   +1.736e-03   -1.379e-03 
 0.200 0.250   1.260   1.280     3.422e-03  5.772e-04   +1.555e-03   -1.228e-03 
 0.200 0.250   1.280   1.300     1.031e-03  4.030e-04   +1.045e-03   -8.196e-04 
 0.250 0.300   0.980   1.000     9.996e-02  5.305e-04   +1.059e-02   -5.040e-03 
 0.250 0.300   1.000   1.020     2.375e-01  1.160e-03   +2.143e-02   -1.011e-02 
 0.250 0.300   1.020   1.040     3.104e-01  1.541e-03   +2.220e-02   -1.449e-02 
 0.250 0.300   1.040   1.060     3.503e-01  1.764e-03   +2.356e-02   -1.893e-02 
 0.250 0.300   1.060   1.080     3.699e-01  1.234e-03   +2.046e-02   -2.519e-02 
 0.250 0.300   1.080   1.100     3.740e-01  1.753e-03   +2.034e-02   -2.727e-02 
 0.250 0.300   1.100   1.120     3.569e-01  2.608e-03   +1.727e-02   -2.606e-02 
 0.250 0.300   1.120   1.140     3.419e-01  2.032e-03   +1.584e-02   -2.327e-02 
 0.250 0.300   1.140   1.160     3.245e-01  2.262e-03   +1.282e-02   -2.603e-02 
 0.250 0.300   1.160   1.180     2.955e-01  2.270e-03   +1.158e-02   -2.439e-02 
 0.250 0.300   1.180   1.200     2.682e-01  2.670e-03   +8.996e-03   -2.458e-02 
 0.250 0.300   1.200   1.220     2.352e-01  2.267e-03   +7.874e-03   -1.727e-02 
 0.250 0.300   1.220   1.240     2.021e-01  1.993e-03   +5.660e-03   -1.402e-02 
 0.250 0.300   1.240   1.260     1.698e-01  1.644e-03   +4.227e-03   -1.297e-02 
 0.250 0.300   1.260   1.280     1.313e-01  2.139e-03   +3.827e-03   -8.498e-03 
 0.250 0.300   1.280   1.300     1.032e-01  1.486e-03   +2.394e-03   -7.076e-03 
 0.250 0.300   1.300   1.320     7.534e-02  1.047e-03   +1.526e-03   -4.536e-03 
 0.250 0.300   1.320   1.340     5.330e-02  9.001e-04   +1.886e-03   -2.873e-03 
 0.250 0.300   1.340   1.360     3.690e-02  8.446e-04   +1.533e-03   -2.424e-03 
 0.250 0.300   1.360   1.380     2.591e-02  6.308e-04   +1.378e-03   -2.094e-03 
 0.250 0.300   1.380   1.400     1.613e-02  5.172e-04   +9.042e-04   -1.027e-03 
 0.250 0.300   1.400   1.420     1.212e-02  3.952e-04   +1.271e-03   -8.498e-04 
 0.250 0.300   1.420   1.440     7.254e-03  2.998e-04   +9.085e-04   -5.035e-04 
 0.250 0.300   1.440   1.460     4.216e-03  2.520e-04   +6.734e-04   -4.380e-04 
 0.250 0.300   1.460   1.480     2.025e-03  1.855e-04   +4.665e-04   -2.717e-04 
 0.250 0.300   1.480   1.500     1.119e-03  1.093e-04   +2.760e-04   -1.683e-04 
 0.250 0.300   1.500   1.520     6.834e-04  9.677e-05   +1.859e-04   -1.530e-04 
 0.250 0.300   1.520   1.540     1.261e-04  4.332e-05   +9.415e-05   -4.884e-05 
 0.300 0.350   0.980   1.000     9.964e-02  5.126e-04   +9.970e-03   -8.812e-03 
 0.300 0.350   1.000   1.020     1.879e-01  6.111e-04   +1.752e-02   -9.294e-03 
 0.300 0.350   1.020   1.040     2.311e-01  7.337e-04   +2.028e-02   -1.122e-02 
 0.300 0.350   1.040   1.060     2.578e-01  6.857e-04   +2.076e-02   -1.127e-02 
 0.300 0.350   1.060   1.080     2.802e-01  9.855e-04   +2.072e-02   -1.280e-02 
 0.300 0.350   1.080   1.100     2.943e-01  1.013e-03   +2.042e-02   -1.486e-02 
 0.300 0.350   1.100   1.120     3.076e-01  1.352e-03   +2.079e-02   -1.910e-02 
 0.300 0.350   1.120   1.140     3.160e-01  1.388e-03   +1.937e-02   -2.346e-02 
 0.300 0.350   1.140   1.160     3.145e-01  1.305e-03   +1.791e-02   -2.675e-02 
 0.300 0.350   1.160   1.180     3.045e-01  1.762e-03   +1.515e-02   -2.763e-02 
 0.300 0.350   1.180   1.200     2.970e-01  1.458e-03   +1.526e-02   -3.007e-02 
 0.300 0.350   1.200   1.220     2.808e-01  1.730e-03   +1.336e-02   -3.041e-02 
 0.300 0.350   1.220   1.240     2.739e-01  2.375e-03   +1.208e-02   -3.191e-02 
 0.300 0.350   1.240   1.260     2.691e-01  1.551e-03   +1.156e-02   -3.196e-02 
 0.300 0.350   1.260   1.280     2.420e-01  2.062e-03   +1.068e-02   -2.760e-02 
 0.300 0.350   1.280   1.300     2.295e-01  1.580e-03   +9.063e-03   -3.054e-02 
 0.300 0.350   1.300   1.320     2.114e-01  1.028e-03   +8.119e-03   -2.555e-02 
 0.300 0.350   1.320   1.340     1.810e-01  1.267e-03   +7.049e-03   -2.263e-02 
 0.300 0.350   1.340   1.360     1.598e-01  9.818e-04   +4.910e-03   -1.788e-02 
 0.300 0.350   1.360   1.380     1.405e-01  1.322e-03   +3.896e-03   -1.580e-02 
 0.300 0.350   1.380   1.400     1.122e-01  1.168e-03   +2.855e-03   -1.043e-02 
 0.300 0.350   1.400   1.420     9.083e-02  1.293e-03   +1.898e-03   -8.390e-03 
 0.300 0.350   1.420   1.440     7.604e-02  1.160e-03   +1.293e-03   -6.445e-03 
 0.300 0.350   1.440   1.460     5.901e-02  8.121e-04   +8.936e-04   -4.320e-03 
 0.300 0.350   1.460   1.480     4.679e-02  6.028e-04   +7.520e-04   -3.160e-03 
 0.300 0.350   1.480   1.500     3.488e-02  5.629e-04   +1.176e-03   -2.719e-03 
 0.300 0.350   1.500   1.520     2.583e-02  4.543e-04   +7.455e-04   -2.056e-03 
 0.300 0.350   1.520   1.540     2.033e-02  5.957e-04   +8.588e-04   -1.412e-03 
 0.300 0.350   1.540   1.560     1.356e-02  3.963e-04   +6.160e-04   -1.106e-03 
 0.300 0.350   1.560   1.580     1.081e-02  3.320e-04   +5.911e-04   -1.042e-03 
 0.300 0.350   1.580   1.600     7.324e-03  2.898e-04   +5.835e-04   -7.155e-04 
 0.300 0.350   1.600   1.620     3.682e-03  1.751e-04   +3.402e-04   -3.288e-04 
 0.300 0.350   1.620   1.640     3.842e-03  1.865e-04   +3.587e-04   -6.021e-04 
 0.300 0.350   1.640   1.660     1.836e-03  1.285e-04   +3.683e-04   -1.891e-04 
 0.300 0.350   1.660   1.680     1.500e-03  1.187e-04   +1.909e-04   -2.766e-04 
 0.300 0.350   1.680   1.700     6.936e-04  5.215e-05   +2.509e-04   -1.703e-04 
 0.300 0.350   1.700   1.720     6.527e-04  5.490e-05   +1.945e-04   -2.553e-04 
 0.300 0.350   1.720   1.740     2.021e-04  4.023e-05   +1.104e-04   -8.614e-05 
 0.300 0.350   1.760   1.780     1.805e-04  6.995e-05   +1.193e-04   -2.189e-04 
 0.350 0.400   0.980   1.000     1.005e-01  5.136e-04   +1.222e-02   -1.444e-02 
 0.350 0.400   1.000   1.020     1.831e-01  6.185e-04   +1.917e-02   -9.510e-03 
 0.350 0.400   1.020   1.040     2.024e-01  8.293e-04   +1.852e-02   -9.703e-03 
 0.350 0.400   1.040   1.060     2.096e-01  6.948e-04   +1.914e-02   -9.207e-03 
 0.350 0.400   1.060   1.080     2.240e-01  7.933e-04   +1.914e-02   -9.304e-03 
 0.350 0.400   1.080   1.100     2.356e-01  7.380e-04   +1.812e-02   -9.133e-03 
 0.350 0.400   1.100   1.120     2.408e-01  8.207e-04   +1.746e-02   -1.033e-02 
 0.350 0.400   1.120   1.140     2.488e-01  8.845e-04   +1.678e-02   -1.150e-02 
 0.350 0.400   1.140   1.160     2.488e-01  1.165e-03   +1.563e-02   -1.461e-02 
 0.350 0.400   1.160   1.180     2.452e-01  1.133e-03   +1.436e-02   -1.835e-02 
 0.350 0.400   1.180   1.200     2.562e-01  1.025e-03   +1.450e-02   -2.184e-02 
 0.350 0.400   1.200   1.220     2.563e-01  9.828e-04   +1.357e-02   -2.738e-02 
 0.350 0.400   1.220   1.240     2.558e-01  9.695e-04   +1.268e-02   -2.862e-02 
 0.350 0.400   1.240   1.260     2.461e-01  1.111e-03   +1.147e-02   -2.997e-02 
 0.350 0.400   1.260   1.280     2.334e-01  1.042e-03   +1.067e-02   -3.072e-02 
 0.350 0.400   1.280   1.300     2.203e-01  1.274e-03   +9.840e-03   -2.992e-02 
 0.350 0.400   1.300   1.320     2.139e-01  1.514e-03   +8.759e-03   -3.096e-02 
 0.350 0.400   1.320   1.340     2.089e-01  1.254e-03   +8.801e-03   -2.932e-02 
 0.350 0.400   1.340   1.360     2.052e-01  8.505e-04   +9.575e-03   -3.100e-02 
 0.350 0.400   1.360   1.380     1.870e-01  1.380e-03   +8.214e-03   -2.920e-02 
 0.350 0.400   1.380   1.400     1.829e-01  1.262e-03   +7.789e-03   -2.914e-02 
 0.350 0.400   1.400   1.420     1.674e-01  1.237e-03   +7.113e-03   -2.688e-02 
 0.350 0.400   1.420   1.440     1.521e-01  9.596e-04   +6.491e-03   -2.438e-02 
 0.350 0.400   1.440   1.460     1.391e-01  1.181e-03   +6.093e-03   -2.044e-02 
 0.350 0.400   1.460   1.480     1.192e-01  1.157e-03   +5.127e-03   -1.605e-02 
 0.350 0.400   1.480   1.500     1.073e-01  1.020e-03   +4.404e-03   -1.358e-02 
 0.350 0.400   1.500   1.520     8.794e-02  6.711e-04   +3.489e-03   -1.143e-02 
 0.350 0.400   1.520   1.540     7.705e-02  7.085e-04   +2.347e-03   -8.260e-03 
 0.350 0.400   1.540   1.560     6.047e-02  8.607e-04   +2.313e-03   -6.046e-03 
 0.350 0.400   1.560   1.580     5.004e-02  9.070e-04   +2.289e-03   -4.871e-03 
 0.350 0.400   1.580   1.600     4.237e-02  5.219e-04   +1.725e-03   -3.513e-03 
 0.350 0.400   1.600   1.620     3.243e-02  5.084e-04   +1.721e-03   -2.755e-03 
 0.350 0.400   1.620   1.640     2.561e-02  3.154e-04   +1.363e-03   -2.038e-03 
 0.350 0.400   1.640   1.660     2.159e-02  3.918e-04   +1.186e-03   -1.572e-03 
 0.350 0.400   1.660   1.680     1.705e-02  2.618e-04   +1.119e-03   -1.475e-03 
 0.350 0.400   1.680   1.700     1.326e-02  3.097e-04   +6.442e-04   -1.265e-03 
 0.350 0.400   1.700   1.720     1.041e-02  2.596e-04   +8.683e-04   -1.174e-03 
 0.350 0.400   1.720   1.740     7.798e-03  2.833e-04   +4.696e-04   -7.759e-04 
 0.350 0.400   1.740   1.760     5.311e-03  1.647e-04   +7.382e-04   -6.491e-04 
 0.350 0.400   1.760   1.780     4.247e-03  1.745e-04   +4.879e-04   -7.376e-04 
 0.350 0.400   1.780   1.800     3.282e-03  2.060e-04   +5.629e-04   -5.945e-04 
 0.350 0.400   1.800   1.820     2.007e-03  1.459e-04   +2.785e-04   -2.898e-04 
 0.350 0.400   1.820   1.840     1.405e-03  9.303e-05   +2.437e-04   -3.001e-04 
 0.350 0.400   1.840   1.860     5.532e-04  5.921e-05   +1.461e-04   -1.663e-04 
 0.350 0.400   1.860   1.880     9.530e-04  7.797e-05   +2.463e-04   -3.323e-04 
 0.350 0.400   1.880   1.900     2.273e-04  4.995e-05   +7.820e-05   -1.228e-04 
 0.350 0.400   1.900   1.920     3.158e-04  4.632e-05   +1.127e-04   -1.306e-04 
 0.350 0.400   1.920   1.940     2.169e-04  3.352e-05   +8.565e-05   -1.283e-04 
 0.400 0.450   0.980   1.000     8.946e-02  5.116e-04   +1.338e-02   -4.537e-03 
 0.400 0.450   1.000   1.020     1.659e-01  6.672e-04   +2.269e-02   -8.303e-03 
 0.400 0.450   1.020   1.040     1.764e-01  8.166e-04   +1.990e-02   -7.856e-03 
 0.400 0.450   1.040   1.060     1.756e-01  6.927e-04   +1.848e-02   -6.918e-03 
 0.400 0.450   1.060   1.080     1.771e-01  5.756e-04   +1.669e-02   -7.743e-03 
 0.400 0.450   1.080   1.100     1.794e-01  7.052e-04   +1.557e-02   -6.786e-03 
 0.400 0.450   1.100   1.120     1.837e-01  8.937e-04   +1.487e-02   -5.746e-03 
 0.400 0.450   1.120   1.140     1.832e-01  8.370e-04   +1.351e-02   -1.368e-02 
 0.400 0.450   1.140   1.160     1.852e-01  9.302e-04   +1.285e-02   -7.467e-03 
 0.400 0.450   1.160   1.180     1.863e-01  8.297e-04   +1.181e-02   -7.940e-03 
 0.400 0.450   1.180   1.200     1.911e-01  6.960e-04   +1.038e-02   -1.109e-02 
 0.400 0.450   1.200   1.220     1.882e-01  8.674e-04   +9.642e-03   -1.231e-02 
 0.400 0.450   1.220   1.240     1.902e-01  9.648e-04   +8.743e-03   -1.500e-02 
 0.400 0.450   1.240   1.260     1.940e-01  1.123e-03   +7.483e-03   -1.879e-02 
 0.400 0.450   1.260   1.280     1.900e-01  1.254e-03   +7.209e-03   -1.915e-02 
 0.400 0.450   1.280   1.300     1.849e-01  1.041e-03   +6.877e-03   -2.327e-02 
 0.400 0.450   1.300   1.320     1.875e-01  1.065e-03   +7.386e-03   -2.385e-02 
 0.400 0.450   1.320   1.340     1.782e-01  9.430e-04   +6.299e-03   -2.514e-02 
 0.400 0.450   1.340   1.360     1.669e-01  1.200e-03   +5.535e-03   -2.334e-02 
 0.400 0.450   1.360   1.380     1.618e-01  1.023e-03   +4.929e-03   -2.335e-02 
 0.400 0.450   1.380   1.400     1.615e-01  1.375e-03   +5.389e-03   -2.592e-02 
 0.400 0.450   1.400   1.420     1.560e-01  1.031e-03   +5.486e-03   -2.507e-02 
 0.400 0.450   1.420   1.440     1.499e-01  1.261e-03   +4.698e-03   -2.461e-02 
 0.400 0.450   1.440   1.460     1.439e-01  1.385e-03   +4.571e-03   -2.515e-02 
 0.400 0.450   1.460   1.480     1.471e-01  1.213e-03   +4.507e-03   -2.719e-02 
 0.400 0.450   1.480   1.500     1.337e-01  1.427e-03   +4.746e-03   -2.322e-02 
 0.400 0.450   1.500   1.520     1.249e-01  1.298e-03   +3.701e-03   -2.234e-02 
 0.400 0.450   1.520   1.540     1.194e-01  8.962e-04   +4.270e-03   -2.004e-02 
 0.400 0.450   1.540   1.560     1.044e-01  1.326e-03   +4.140e-03   -1.683e-02 
 0.400 0.450   1.560   1.580     9.424e-02  9.418e-04   +3.442e-03   -1.526e-02 
 0.400 0.450   1.580   1.600     8.172e-02  9.475e-04   +3.557e-03   -1.081e-02 
 0.400 0.450   1.600   1.620     7.084e-02  5.493e-04   +2.931e-03   -9.638e-03 
 0.400 0.450   1.620   1.640     6.192e-02  7.881e-04   +2.641e-03   -7.741e-03 
 0.400 0.450   1.640   1.660     5.594e-02  6.657e-04   +2.467e-03   -6.557e-03 
 0.400 0.450   1.660   1.680     4.389e-02  5.607e-04   +1.992e-03   -4.495e-03 
 0.400 0.450   1.680   1.700     4.125e-02  6.120e-04   +1.728e-03   -3.833e-03 
 0.400 0.450   1.700   1.720     3.179e-02  4.465e-04   +1.878e-03   -3.349e-03 
 0.400 0.450   1.720   1.740     2.737e-02  5.429e-04   +1.684e-03   -2.343e-03 
 0.400 0.450   1.740   1.760     2.293e-02  3.474e-04   +1.455e-03   -2.517e-03 
 0.400 0.450   1.760   1.780     1.962e-02  4.320e-04   +1.178e-03   -2.154e-03 
 0.400 0.450   1.780   1.800     1.536e-02  3.298e-04   +1.262e-03   -1.250e-03 
 0.400 0.450   1.800   1.820     1.189e-02  3.515e-04   +1.063e-03   -1.555e-03 
 0.400 0.450   1.820   1.840     1.014e-02  2.565e-04   +8.345e-04   -1.076e-03 
 0.400 0.450   1.840   1.860     8.047e-03  2.173e-04   +7.155e-04   -9.886e-04 
 0.400 0.450   1.860   1.880     6.224e-03  1.450e-04   +6.821e-04   -7.853e-04 
 0.400 0.450   1.880   1.900     4.792e-03  1.882e-04   +7.783e-04   -6.266e-04 
 0.400 0.450   1.900   1.920     3.681e-03  1.420e-04   +4.332e-04   -7.091e-04 
 0.400 0.450   1.920   1.940     3.663e-03  1.788e-04   +6.048e-04   -7.302e-04 
 0.400 0.450   1.940   1.960     2.109e-03  1.180e-04   +4.774e-04   -4.153e-04 
 0.400 0.450   1.960   1.980     1.872e-03  1.298e-04   +3.314e-04   -2.907e-04 
 0.400 0.450   1.980   2.000     1.705e-03  1.172e-04   +2.762e-04   -4.748e-04 
 0.400 0.450   2.000   2.020     8.433e-04  5.719e-05   +2.886e-04   -2.600e-04 
 0.400 0.450   2.020   2.040     5.775e-04  7.576e-05   +1.234e-04   -2.362e-04 
 0.400 0.450   2.040   2.060     4.486e-04  5.969e-05   +2.472e-04   -1.604e-04 
 0.400 0.450   2.060   2.080     4.362e-04  5.494e-05   +2.376e-04   -1.776e-04 
 0.400 0.450   2.080   2.100     1.365e-04  3.162e-05   +1.002e-04   -7.875e-05 
 0.400 0.450   2.100   2.120     1.134e-04  2.511e-05   +8.666e-05   -6.291e-05 
 0.450 0.500   0.980   1.000     6.895e-02  5.598e-04   +1.525e-02   -3.678e-03 
 0.450 0.500   1.000   1.020     1.297e-01  5.887e-04   +2.330e-02   -5.463e-03 
 0.450 0.500   1.020   1.040     1.367e-01  6.164e-04   +1.927e-02   -5.644e-03 
 0.450 0.500   1.040   1.060     1.327e-01  7.137e-04   +1.821e-02   -5.654e-03 
 0.450 0.500   1.060   1.080     1.318e-01  9.496e-04   +1.497e-02   -6.176e-03 
 0.450 0.500   1.080   1.100     1.315e-01  5.662e-04   +1.369e-02   -6.602e-03 
 0.450 0.500   1.100   1.120     1.376e-01  5.755e-04   +1.298e-02   -6.586e-03 
 0.450 0.500   1.120   1.140     1.353e-01  8.672e-04   +1.135e-02   -5.960e-03 
 0.450 0.500   1.140   1.160     1.312e-01  6.952e-04   +9.738e-03   -5.031e-03 
 0.450 0.500   1.160   1.180     1.340e-01  6.056e-04   +8.742e-03   -4.635e-03 
 0.450 0.500   1.180   1.200     1.368e-01  9.097e-04   +7.650e-03   -5.425e-03 
 0.450 0.500   1.200   1.220     1.387e-01  8.678e-04   +6.700e-03   -5.010e-03 
 0.450 0.500   1.220   1.240     1.382e-01  7.414e-04   +6.201e-03   -6.799e-03 
 0.450 0.500   1.240   1.260     1.362e-01  1.007e-03   +5.495e-03   -7.709e-03 
 0.450 0.500   1.260   1.280     1.358e-01  1.016e-03   +4.314e-03   -9.886e-03 
 0.450 0.500   1.280   1.300     1.329e-01  8.398e-04   +3.445e-03   -1.101e-02 
 0.450 0.500   1.300   1.320     1.331e-01  1.003e-03   +3.611e-03   -1.290e-02 
 0.450 0.500   1.320   1.340     1.348e-01  9.184e-04   +3.161e-03   -1.444e-02 
 0.450 0.500   1.340   1.360     1.326e-01  1.056e-03   +3.446e-03   -1.622e-02 
 0.450 0.500   1.360   1.380     1.278e-01  1.054e-03   +2.126e-03   -1.779e-02 
 0.450 0.500   1.380   1.400     1.259e-01  7.436e-04   +2.286e-03   -1.785e-02 
 0.450 0.500   1.400   1.420     1.197e-01  1.294e-03   +2.070e-03   -1.770e-02 
 0.450 0.500   1.420   1.440     1.177e-01  1.067e-03   +1.815e-03   -1.700e-02 
 0.450 0.500   1.440   1.460     1.139e-01  1.171e-03   +1.797e-03   -1.762e-02 
 0.450 0.500   1.460   1.480     1.132e-01  1.073e-03   +1.681e-03   -1.812e-02 
 0.450 0.500   1.480   1.500     1.129e-01  1.001e-03   +1.706e-03   -1.828e-02 
 0.450 0.500   1.500   1.520     1.120e-01  1.050e-03   +2.035e-03   -2.028e-02 
 0.450 0.500   1.520   1.540     1.058e-01  8.602e-04   +2.059e-03   -1.898e-02 
 0.450 0.500   1.540   1.560     1.022e-01  1.094e-03   +1.949e-03   -1.888e-02 
 0.450 0.500   1.560   1.580     1.042e-01  1.187e-03   +2.429e-03   -1.966e-02 
 0.450 0.500   1.580   1.600     9.152e-02  1.220e-03   +2.724e-03   -1.720e-02 
 0.450 0.500   1.600   1.620     9.071e-02  6.984e-04   +1.440e-03   -1.669e-02 
 0.450 0.500   1.620   1.640     8.112e-02  5.531e-04   +1.882e-03   -1.406e-02 
 0.450 0.500   1.640   1.660     7.553e-02  7.320e-04   +2.281e-03   -1.270e-02 
 0.450 0.500   1.660   1.680     6.765e-02  8.400e-04   +2.070e-03   -1.128e-02 
 0.450 0.500   1.680   1.700     6.092e-02  9.304e-04   +2.092e-03   -8.500e-03 
 0.450 0.500   1.700   1.720     5.104e-02  5.106e-04   +1.562e-03   -6.534e-03 
 0.450 0.500   1.720   1.740     4.912e-02  6.990e-04   +1.685e-03   -6.097e-03 
 0.450 0.500   1.740   1.760     4.273e-02  6.208e-04   +1.354e-03   -5.240e-03 
 0.450 0.500   1.760   1.780     3.631e-02  4.108e-04   +1.718e-03   -4.655e-03 
 0.450 0.500   1.780   1.800     2.989e-02  5.580e-04   +1.716e-03   -3.001e-03 
 0.450 0.500   1.800   1.820     3.023e-02  4.310e-04   +1.702e-03   -3.290e-03 
 0.450 0.500   1.820   1.840     2.369e-02  4.382e-04   +1.295e-03   -2.288e-03 
 0.450 0.500   1.840   1.860     2.057e-02  3.375e-04   +1.353e-03   -1.676e-03 
 0.450 0.500   1.860   1.880     1.790e-02  3.347e-04   +1.312e-03   -1.872e-03 
 0.450 0.500   1.880   1.900     1.560e-02  3.142e-04   +1.428e-03   -1.494e-03 
 0.450 0.500   1.900   1.920     1.282e-02  2.670e-04   +1.235e-03   -1.454e-03 
 0.450 0.500   1.920   1.940     1.045e-02  2.329e-04   +1.136e-03   -9.657e-04 
 0.450 0.500   1.940   1.960     8.078e-03  2.540e-04   +1.018e-03   -1.031e-03 
 0.450 0.500   1.960   1.980     7.314e-03  2.087e-04   +1.329e-03   -7.370e-04 
 0.450 0.500   1.980   2.000     6.152e-03  2.267e-04   +1.078e-03   -1.053e-03 
 0.450 0.500   2.000   2.020     4.577e-03  1.972e-04   +9.573e-04   -7.040e-04 
 0.450 0.500   2.020   2.040     3.906e-03  2.169e-04   +7.479e-04   -7.477e-04 
 0.450 0.500   2.040   2.060     3.341e-03  1.480e-04   +6.758e-04   -4.911e-04 
 0.450 0.500   2.060   2.080     2.582e-03  1.294e-04   +6.253e-04   -4.635e-04 
 0.450 0.500   2.080   2.100     1.798e-03  8.874e-05   +5.296e-04   -3.643e-04 
 0.450 0.500   2.100   2.120     1.521e-03  1.064e-04   +4.532e-04   -3.691e-04 
 0.450 0.500   2.120   2.140     8.694e-04  9.404e-05   +3.123e-04   -2.033e-04 
 0.450 0.500   2.140   2.160     8.182e-04  8.069e-05   +3.735e-04   -2.550e-04 
 0.450 0.500   2.160   2.180     7.266e-04  8.422e-05   +2.449e-04   -2.499e-04 
 0.450 0.500   2.180   2.200     4.533e-04  4.208e-05   +1.974e-04   -1.657e-04 
 0.450 0.500   2.200   2.220     4.796e-04  6.490e-05   +2.095e-04   -2.693e-04 
 0.450 0.500   2.220   2.240     2.533e-04  5.049e-05   +1.834e-04   -1.259e-04 
 0.450 0.500   2.240   2.260     1.933e-04  3.723e-05   +1.813e-04   -1.802e-04 
 0.450 0.500   2.260   2.280     1.097e-04  1.059e-04   +1.787e-04   -1.454e-04 
 0.500 0.550   0.980   1.000     4.876e-02  3.743e-04   +1.255e-02   -2.329e-03 
 0.500 0.550   1.000   1.020     9.141e-02  6.136e-04   +1.889e-02   -4.175e-03 
 0.500 0.550   1.020   1.040     9.501e-02  4.825e-04   +1.581e-02   -4.247e-03 
 0.500 0.550   1.040   1.060     9.166e-02  5.921e-04   +1.386e-02   -3.469e-03 
 0.500 0.550   1.060   1.080     9.555e-02  5.447e-04   +1.256e-02   -4.257e-03 
 0.500 0.550   1.080   1.100     9.434e-02  4.881e-04   +1.106e-02   -4.260e-03 
 0.500 0.550   1.100   1.120     8.956e-02  4.410e-04   +9.117e-03   -9.100e-03 
 0.500 0.550   1.120   1.140     9.537e-02  5.858e-04   +8.857e-03   -4.891e-03 
 0.500 0.550   1.140   1.160     9.351e-02  4.949e-04   +8.327e-03   -3.677e-03 
 0.500 0.550   1.160   1.180     9.423e-02  5.649e-04   +6.955e-03   -4.624e-03 
 0.500 0.550   1.180   1.200     9.639e-02  6.506e-04   +6.156e-03   -4.690e-03 
 0.500 0.550   1.200   1.220     9.708e-02  5.814e-04   +5.065e-03   -4.630e-03 
 0.500 0.550   1.220   1.240     9.549e-02  7.404e-04   +4.610e-03   -5.059e-03 
 0.500 0.550   1.240   1.260     9.422e-02  7.156e-04   +3.185e-03   -4.477e-03 
 0.500 0.550   1.260   1.280     9.768e-02  5.045e-04   +3.051e-03   -5.188e-03 
 0.500 0.550   1.280   1.300     9.436e-02  7.585e-04   +1.998e-03   -5.413e-03 
 0.500 0.550   1.300   1.320     9.313e-02  8.977e-04   +2.061e-03   -5.485e-03 
 0.500 0.550   1.320   1.340     9.730e-02  7.850e-04   +1.752e-03   -7.131e-03 
 0.500 0.550   1.340   1.360     9.120e-02  6.255e-04   +1.351e-03   -7.816e-03 
 0.500 0.550   1.360   1.380     9.304e-02  8.105e-04   +8.224e-04   -1.021e-02 
 0.500 0.550   1.380   1.400     9.234e-02  9.224e-04   +8.867e-04   -1.011e-02 
 0.500 0.550   1.400   1.420     9.063e-02  9.126e-04   +9.430e-04   -1.157e-02 
 0.500 0.550   1.420   1.440     9.331e-02  7.987e-04   +8.212e-04   -1.205e-02 
 0.500 0.550   1.440   1.460     8.956e-02  9.116e-04   +6.570e-04   -1.205e-02 
 0.500 0.550   1.460   1.480     8.522e-02  7.344e-04   +6.821e-04   -1.248e-02 
 0.500 0.550   1.480   1.500     8.639e-02  9.163e-04   +7.046e-04   -1.348e-02 
 0.500 0.550   1.500   1.520     7.861e-02  8.453e-04   +7.696e-04   -1.242e-02 
 0.500 0.550   1.520   1.540     8.293e-02  6.052e-04   +7.774e-04   -1.253e-02 
 0.500 0.550   1.540   1.560     7.780e-02  9.199e-04   +8.268e-04   -1.173e-02 
 0.500 0.550   1.560   1.580     8.261e-02  6.249e-04   +8.224e-04   -1.438e-02 
 0.500 0.550   1.580   1.600     7.536e-02  8.642e-04   +1.024e-03   -1.367e-02 
 0.500 0.550   1.600   1.620     7.733e-02  7.306e-04   +7.503e-04   -1.323e-02 
 0.500 0.550   1.620   1.640     7.163e-02  9.235e-04   +8.368e-04   -1.421e-02 
 0.500 0.550   1.640   1.660     7.086e-02  8.120e-04   +9.400e-04   -1.372e-02 
 0.500 0.550   1.660   1.680     6.899e-02  7.706e-04   +1.132e-03   -1.321e-02 
 0.500 0.550   1.680   1.700     6.654e-02  7.693e-04   +8.590e-04   -1.338e-02 
 0.500 0.550   1.700   1.720     6.250e-02  9.469e-04   +8.218e-04   -1.139e-02 
 0.500 0.550   1.720   1.740     5.948e-02  7.391e-04   +1.063e-03   -1.012e-02 
 0.500 0.550   1.740   1.760     5.241e-02  5.152e-04   +1.073e-03   -8.510e-03 
 0.500 0.550   1.760   1.780     4.550e-02  6.904e-04   +1.254e-03   -6.469e-03 
 0.500 0.550   1.780   1.800     4.255e-02  6.100e-04   +7.715e-04   -5.619e-03 
 0.500 0.550   1.800   1.820     3.870e-02  6.709e-04   +8.978e-04   -5.472e-03 
 0.500 0.550   1.820   1.840     3.432e-02  5.031e-04   +1.188e-03   -4.161e-03 
 0.500 0.550   1.840   1.860     3.009e-02  4.906e-04   +1.289e-03   -3.430e-03 
 0.500 0.550   1.860   1.880     2.635e-02  3.335e-04   +9.851e-04   -2.601e-03 
 0.500 0.550   1.880   1.900     2.495e-02  4.455e-04   +9.391e-04   -2.460e-03 
 0.500 0.550   1.900   1.920     2.072e-02  3.652e-04   +1.060e-03   -2.004e-03 
 0.500 0.550   1.920   1.940     1.882e-02  3.673e-04   +1.143e-03   -2.075e-03 
 0.500 0.550   1.940   1.960     1.543e-02  3.291e-04   +1.080e-03   -1.423e-03 
 0.500 0.550   1.960   1.980     1.445e-02  3.054e-04   +1.411e-03   -1.426e-03 
 0.500 0.550   1.980   2.000     1.244e-02  2.685e-04   +1.048e-03   -1.464e-03 
 0.500 0.550   2.000   2.020     1.071e-02  2.935e-04   +9.306e-04   -1.308e-03 
 0.500 0.550   2.020   2.040     9.117e-03  2.269e-04   +1.011e-03   -1.041e-03 
 0.500 0.550   2.040   2.060     7.718e-03  2.851e-04   +8.148e-04   -9.184e-04 
 0.500 0.550   2.060   2.080     6.680e-03  2.272e-04   +8.178e-04   -8.441e-04 
 0.500 0.550   2.080   2.100     5.874e-03  2.265e-04   +8.575e-04   -1.005e-03 
 0.500 0.550   2.100   2.120     5.000e-03  1.522e-04   +1.094e-03   -6.843e-04 
 0.500 0.550   2.120   2.140     4.643e-03  2.228e-04   +1.117e-03   -7.454e-04 
 0.500 0.550   2.140   2.160     3.253e-03  2.084e-04   +6.406e-04   -4.949e-04 
 0.500 0.550   2.160   2.180     3.294e-03  1.325e-04   +9.029e-04   -6.536e-04 
 0.500 0.550   2.180   2.200     2.472e-03  1.154e-04   +5.058e-04   -6.500e-04 
 0.500 0.550   2.200   2.220     2.006e-03  1.285e-04   +4.855e-04   -4.175e-04 
 0.500 0.550   2.220   2.240     1.649e-03  1.032e-04   +5.474e-04   -3.174e-04 
 0.500 0.550   2.240   2.260     1.014e-03  1.029e-04   +3.057e-04   -2.661e-04 
 0.500 0.550   2.260   2.280     1.566e-03  9.027e-05   +4.450e-04   -4.786e-04 
 0.500 0.550   2.280   2.300     7.450e-04  7.608e-05   +3.288e-04   -2.788e-04 
 0.550 0.600   0.980   1.000     3.005e-02  2.929e-04   +9.441e-03   -2.254e-03 
 0.550 0.600   1.000   1.020     5.956e-02  4.004e-04   +1.443e-02   -3.054e-03 
 0.550 0.600   1.020   1.040     6.330e-02  4.778e-04   +1.070e-02   -2.400e-03 
 0.550 0.600   1.040   1.060     6.342e-02  4.014e-04   +9.877e-03   -2.159e-03 
 0.550 0.600   1.060   1.080     6.027e-02  4.618e-04   +7.930e-03   -1.848e-03 
 0.550 0.600   1.080   1.100     6.173e-02  3.384e-04   +7.074e-03   -3.298e-03 
 0.550 0.600   1.100   1.120     6.478e-02  4.264e-04   +6.644e-03   -3.121e-03 
 0.550 0.600   1.120   1.140     6.145e-02  4.555e-04   +6.006e-03   -3.193e-03 
 0.550 0.600   1.140   1.160     6.488e-02  5.781e-04   +5.633e-03   -2.840e-03 
 0.550 0.600   1.160   1.180     6.451e-02  3.358e-04   +5.603e-03   -2.766e-03 
 0.550 0.600   1.180   1.200     6.223e-02  5.523e-04   +4.002e-03   -2.346e-03 
 0.550 0.600   1.200   1.220     6.905e-02  4.593e-04   +4.189e-03   -3.826e-03 
 0.550 0.600   1.220   1.240     6.797e-02  5.400e-04   +3.580e-03   -3.037e-03 
 0.550 0.600   1.240   1.260     6.565e-02  5.810e-04   +2.979e-03   -2.934e-03 
 0.550 0.600   1.260   1.280     6.500e-02  5.060e-04   +2.091e-03   -2.981e-03 
 0.550 0.600   1.280   1.300     6.748e-02  5.120e-04   +2.088e-03   -3.708e-03 
 0.550 0.600   1.300   1.320     6.398e-02  5.406e-04   +1.924e-03   -2.321e-03 
 0.550 0.600   1.320   1.340     6.021e-02  4.837e-04   +1.039e-03   -3.355e-03 
 0.550 0.600   1.340   1.360     6.640e-02  5.815e-04   +7.466e-04   -4.992e-03 
 0.550 0.600   1.360   1.380     6.290e-02  5.786e-04   +7.483e-04   -3.618e-03 
 0.550 0.600   1.380   1.400     6.334e-02  6.021e-04   +5.124e-04   -5.329e-03 
 0.550 0.600   1.400   1.420     6.312e-02  4.762e-04   +1.485e-03   -5.452e-03 
 0.550 0.600   1.420   1.440     6.164e-02  5.682e-04   +1.001e-03   -5.772e-03 
 0.550 0.600   1.440   1.460     5.996e-02  6.458e-04   +5.124e-04   -6.203e-03 
 0.550 0.600   1.460   1.480     6.034e-02  5.113e-04   +5.785e-04   -7.262e-03 
 0.550 0.600   1.480   1.500     5.926e-02  5.957e-04   +9.556e-04   -8.148e-03 
 0.550 0.600   1.500   1.520     6.283e-02  6.629e-04   +1.102e-03   -8.144e-03 
 0.550 0.600   1.520   1.540     6.035e-02  8.737e-04   +6.218e-04   -9.150e-03 
 0.550 0.600   1.540   1.560     5.769e-02  5.142e-04   +6.409e-04   -9.258e-03 
 0.550 0.600   1.560   1.580     5.802e-02  7.169e-04   +9.827e-04   -8.803e-03 
 0.550 0.600   1.580   1.600     6.086e-02  8.101e-04   +6.710e-04   -9.976e-03 
 0.550 0.600   1.600   1.620     5.951e-02  4.777e-04   +7.834e-04   -1.056e-02 
 0.550 0.600   1.620   1.640     5.443e-02  6.045e-04   +6.268e-04   -9.204e-03 
 0.550 0.600   1.640   1.660     5.799e-02  5.103e-04   +7.083e-04   -1.086e-02 
 0.550 0.600   1.660   1.680     5.533e-02  6.617e-04   +1.144e-03   -9.710e-03 
 0.550 0.600   1.680   1.700     5.221e-02  7.113e-04   +6.445e-04   -1.043e-02 
 0.550 0.600   1.700   1.720     5.553e-02  4.614e-04   +8.530e-04   -1.109e-02 
 0.550 0.600   1.720   1.740     5.187e-02  7.752e-04   +9.689e-04   -1.068e-02 
 0.550 0.600   1.740   1.760     5.145e-02  1.019e-03   +8.416e-04   -1.024e-02 
 0.550 0.600   1.760   1.780     4.958e-02  6.493e-04   +6.655e-04   -9.029e-03 
 0.550 0.600   1.780   1.800     4.423e-02  6.218e-04   +9.867e-04   -8.580e-03 
 0.550 0.600   1.800   1.820     4.579e-02  7.949e-04   +1.382e-03   -8.156e-03 
 0.550 0.600   1.820   1.840     3.995e-02  6.235e-04   +9.049e-04   -7.091e-03 
 0.550 0.600   1.840   1.860     3.754e-02  7.095e-04   +6.150e-04   -5.651e-03 
 0.550 0.600   1.860   1.880     3.051e-02  5.856e-04   +7.035e-04   -4.723e-03 
 0.550 0.600   1.880   1.900     3.128e-02  4.492e-04   +1.014e-03   -4.414e-03 
 0.550 0.600   1.900   1.920     2.730e-02  4.570e-04   +1.205e-03   -4.236e-03 
 0.550 0.600   1.920   1.940     2.463e-02  4.029e-04   +8.975e-04   -3.155e-03 
 0.550 0.600   1.940   1.960     2.252e-02  4.309e-04   +4.837e-04   -2.961e-03 
 0.550 0.600   1.960   1.980     1.646e-02  2.999e-04   +7.349e-04   -1.516e-03 
 0.550 0.600   1.980   2.000     1.663e-02  3.663e-04   +9.236e-04   -2.012e-03 
 0.550 0.600   2.000   2.020     1.557e-02  3.750e-04   +7.835e-04   -1.569e-03 
 0.550 0.600   2.020   2.040     1.326e-02  2.654e-04   +6.637e-04   -1.422e-03 
 0.550 0.600   2.040   2.060     1.325e-02  3.201e-04   +6.219e-04   -1.634e-03 
 0.550 0.600   2.060   2.080     1.028e-02  2.957e-04   +7.571e-04   -1.271e-03 
 0.550 0.600   2.080   2.100     1.114e-02  3.117e-04   +1.198e-03   -1.309e-03 
 0.550 0.600   2.100   2.120     7.548e-03  2.712e-04   +6.826e-04   -8.919e-04 
 0.550 0.600   2.120   2.140     7.446e-03  1.775e-04   +7.526e-04   -8.795e-04 
 0.550 0.600   2.140   2.160     6.787e-03  2.024e-04   +9.215e-04   -8.620e-04 
 0.550 0.600   2.160   2.180     6.034e-03  1.295e-04   +8.223e-04   -7.563e-04 
 0.550 0.600   2.180   2.200     5.185e-03  2.408e-04   +8.989e-04   -8.399e-04 
 0.550 0.600   2.200   2.220     3.861e-03  2.237e-04   +7.728e-04   -4.635e-04 
 0.550 0.600   2.220   2.240     4.638e-03  1.142e-04   +7.807e-04   -7.935e-04 
 0.550 0.600   2.240   2.260     3.721e-03  2.193e-04   +7.417e-04   -6.137e-04 
 0.550 0.600   2.260   2.280     2.949e-03  1.459e-04   +5.727e-04   -6.023e-04 
 0.550 0.600   2.280   2.300     2.345e-03  9.926e-05   +5.982e-04   -5.043e-04 
 0.600 0.650   0.980   1.000     1.807e-02  3.127e-04   +5.587e-03   -8.013e-04 
 0.600 0.650   1.000   1.020     3.729e-02  2.609e-04   +9.311e-03   -1.279e-03 
 0.600 0.650   1.020   1.040     4.053e-02  3.388e-04   +6.845e-03   -2.321e-03 
 0.600 0.650   1.040   1.060     3.570e-02  4.687e-04   +5.351e-03   -1.340e-03 
 0.600 0.650   1.060   1.080     3.854e-02  4.046e-04   +4.598e-03   -2.234e-03 
 0.600 0.650   1.080   1.100     3.877e-02  2.974e-04   +4.085e-03   -1.539e-03 
 0.600 0.650   1.100   1.120     3.651e-02  3.592e-04   +3.353e-03   -1.598e-03 
 0.600 0.650   1.120   1.140     3.973e-02  4.876e-04   +3.436e-03   -2.323e-03 
 0.600 0.650   1.140   1.160     3.911e-02  4.041e-04   +2.633e-03   -1.595e-03 
 0.600 0.650   1.160   1.180     3.878e-02  4.589e-04   +2.707e-03   -1.329e-03 
 0.600 0.650   1.180   1.200     4.122e-02  4.643e-04   +2.448e-03   -1.631e-03 
 0.600 0.650   1.200   1.220     4.187e-02  5.330e-04   +1.789e-03   -1.692e-03 
 0.600 0.650   1.220   1.240     4.595e-02  5.886e-04   +2.557e-03   -1.907e-03 
 0.600 0.650   1.240   1.260     4.606e-02  4.532e-04   +1.853e-03   -2.538e-03 
 0.600 0.650   1.260   1.280     4.493e-02  3.667e-04   +1.788e-03   -2.590e-03 
 0.600 0.650   1.280   1.300     4.325e-02  5.238e-04   +1.749e-03   -1.742e-03 
 0.600 0.650   1.300   1.320     4.370e-02  5.063e-04   +1.163e-03   -2.499e-03 
 0.600 0.650   1.320   1.340     4.698e-02  6.447e-04   +1.170e-03   -2.540e-03 
 0.600 0.650   1.340   1.360     4.336e-02  6.072e-04   +1.052e-03   -2.142e-03 
 0.600 0.650   1.360   1.380     4.578e-02  3.786e-04   +5.297e-04   -2.394e-03 
 0.600 0.650   1.380   1.400     4.284e-02  5.011e-04   +4.568e-04   -3.013e-03 
 0.600 0.650   1.400   1.420     4.439e-02  4.593e-04   +7.400e-04   -3.765e-03 
 0.600 0.650   1.420   1.440     4.253e-02  6.219e-04   +8.575e-04   -4.059e-03 
 0.600 0.650   1.440   1.460     4.518e-02  5.353e-04   +5.330e-04   -3.580e-03 
 0.600 0.650   1.460   1.480     4.274e-02  6.183e-04   +5.440e-04   -4.707e-03 
 0.600 0.650   1.480   1.500     4.447e-02  4.990e-04   +5.363e-04   -5.127e-03 
 0.600 0.650   1.500   1.520     4.119e-02  6.704e-04   +7.042e-04   -4.727e-03 
 0.600 0.650   1.520   1.540     4.639e-02  4.202e-04   +5.908e-04   -6.352e-03 
 0.600 0.650   1.540   1.560     4.535e-02  6.889e-04   +7.117e-04   -6.097e-03 
 0.600 0.650   1.560   1.580     4.509e-02  6.506e-04   +5.913e-04   -6.655e-03 
 0.600 0.650   1.580   1.600     4.345e-02  5.774e-04   +1.071e-03   -6.577e-03 
 0.600 0.650   1.600   1.620     4.132e-02  5.615e-04   +6.374e-04   -6.723e-03 
 0.600 0.650   1.620   1.640     4.057e-02  5.883e-04   +6.817e-04   -6.737e-03 
 0.600 0.650   1.640   1.660     3.969e-02  8.202e-04   +1.299e-03   -6.518e-03 
 0.600 0.650   1.660   1.680     3.797e-02  8.131e-04   +5.425e-04   -6.389e-03 
 0.600 0.650   1.680   1.700     3.982e-02  6.028e-04   +7.415e-04   -7.038e-03 
 0.600 0.650   1.700   1.720     3.663e-02  4.499e-04   +5.539e-04   -7.590e-03 
 0.600 0.650   1.720   1.740     4.066e-02  4.853e-04   +5.895e-04   -7.904e-03 
 0.600 0.650   1.740   1.760     3.910e-02  5.710e-04   +6.147e-04   -7.709e-03 
 0.600 0.650   1.760   1.780     3.940e-02  5.870e-04   +8.742e-04   -8.690e-03 
 0.600 0.650   1.780   1.800     3.845e-02  6.304e-04   +9.696e-04   -8.028e-03 
 0.600 0.650   1.800   1.820     3.809e-02  8.249e-04   +6.865e-04   -8.345e-03 
 0.600 0.650   1.820   1.840     3.516e-02  8.655e-04   +6.628e-04   -7.572e-03 
 0.600 0.650   1.840   1.860     3.406e-02  6.062e-04   +7.240e-04   -6.961e-03 
 0.600 0.650   1.860   1.880     3.431e-02  6.995e-04   +8.530e-04   -5.735e-03 
 0.600 0.650   1.880   1.900     3.148e-02  7.954e-04   +6.709e-04   -5.761e-03 
 0.600 0.650   1.900   1.920     2.813e-02  5.899e-04   +6.167e-04   -5.168e-03 
 0.600 0.650   1.920   1.940     2.686e-02  5.779e-04   +5.837e-04   -4.481e-03 
 0.600 0.650   1.940   1.960     2.451e-02  5.641e-04   +1.087e-03   -3.820e-03 
 0.600 0.650   1.960   1.980     2.125e-02  4.928e-04   +5.562e-04   -2.920e-03 
 0.600 0.650   1.980   2.000     2.007e-02  3.946e-04   +1.012e-03   -3.141e-03 
 0.600 0.650   2.000   2.020     1.540e-02  4.758e-04   +7.196e-04   -2.053e-03 
 0.600 0.650   2.020   2.040     1.876e-02  4.057e-04   +9.252e-04   -2.029e-03 
 0.600 0.650   2.040   2.060     1.491e-02  4.211e-04   +5.107e-04   -1.755e-03 
 0.600 0.650   2.060   2.080     1.185e-02  3.752e-04   +5.435e-04   -1.544e-03 
 0.600 0.650   2.080   2.100     1.259e-02  2.147e-04   +8.157e-04   -1.734e-03 
 0.600 0.650   2.100   2.120     1.130e-02  3.020e-04   +5.703e-04   -1.593e-03 
 0.600 0.650   2.120   2.140     9.472e-03  3.321e-04   +6.150e-04   -1.267e-03 
 0.600 0.650   2.140   2.160     1.024e-02  3.227e-04   +8.170e-04   -1.236e-03 
 0.600 0.650   2.160   2.180     7.801e-03  2.522e-04   +6.654e-04   -9.319e-04 
 0.600 0.650   2.180   2.200     8.480e-03  3.011e-04   +8.740e-04   -9.966e-04 
 0.600 0.650   2.200   2.220     5.684e-03  2.028e-04   +8.302e-04   -5.880e-04 
 0.600 0.650   2.220   2.240     5.669e-03  2.419e-04   +5.137e-04   -7.535e-04 
 0.600 0.650   2.240   2.260     5.829e-03  1.522e-04   +7.756e-04   -8.677e-04 
 0.600 0.650   2.260   2.280     4.507e-03  1.775e-04   +6.921e-04   -5.570e-04 
 0.600 0.650   2.280   2.300     4.130e-03  1.790e-04   +7.519e-04   -7.519e-04 
 0.650 0.700   0.980   1.000     1.199e-02  2.375e-04   +2.996e-03   -1.036e-03 
 0.650 0.700   1.000   1.020     2.218e-02  3.908e-04   +4.397e-03   -1.470e-03 
 0.650 0.700   1.020   1.040     2.145e-02  3.836e-04   +3.407e-03   -7.109e-04 
 0.650 0.700   1.040   1.060     2.010e-02  2.810e-04   +2.587e-03   -1.360e-03 
 0.650 0.700   1.060   1.080     1.973e-02  3.377e-04   +2.167e-03   -1.043e-03 
 0.650 0.700   1.080   1.100     2.180e-02  4.225e-04   +1.920e-03   -1.447e-03 
 0.650 0.700   1.100   1.120     2.032e-02  2.827e-04   +1.462e-03   -8.474e-04 
 0.650 0.700   1.120   1.140     2.113e-02  3.023e-04   +1.308e-03   -1.155e-03 
 0.650 0.700   1.140   1.160     2.086e-02  4.436e-04   +1.433e-03   -1.308e-03 
 0.650 0.700   1.160   1.180     2.396e-02  4.805e-04   +1.441e-03   -1.532e-03 
 0.650 0.700   1.180   1.200     2.359e-02  3.977e-04   +1.183e-03   -1.155e-03 
 0.650 0.700   1.200   1.220     2.694e-02  2.885e-04   +1.451e-03   -1.525e-03 
 0.650 0.700   1.220   1.240     2.782e-02  3.705e-04   +1.331e-03   -1.283e-03 
 0.650 0.700   1.240   1.260     2.663e-02  3.309e-04   +1.339e-03   -1.435e-03 
 0.650 0.700   1.260   1.280     2.537e-02  4.204e-04   +1.287e-03   -1.140e-03 
 0.650 0.700   1.280   1.300     2.754e-02  4.903e-04   +1.131e-03   -1.568e-03 
 0.650 0.700   1.300   1.320     3.019e-02  5.242e-04   +1.249e-03   -1.806e-03 
 0.650 0.700   1.320   1.340     2.856e-02  4.060e-04   +1.032e-03   -1.541e-03 
 0.650 0.700   1.340   1.360     2.749e-02  3.828e-04   +9.513e-04   -1.357e-03 
 0.650 0.700   1.360   1.380     2.866e-02  4.703e-04   +9.660e-04   -1.666e-03 
 0.650 0.700   1.380   1.400     2.999e-02  3.881e-04   +1.030e-03   -1.939e-03 
 0.650 0.700   1.400   1.420     2.839e-02  3.960e-04   +8.896e-04   -1.935e-03 
 0.650 0.700   1.420   1.440     2.943e-02  4.381e-04   +6.892e-04   -2.558e-03 
 0.650 0.700   1.440   1.460     3.098e-02  4.706e-04   +6.204e-04   -2.549e-03 
 0.650 0.700   1.460   1.480     3.193e-02  6.274e-04   +7.094e-04   -2.572e-03 
 0.650 0.700   1.480   1.500     3.041e-02  4.497e-04   +5.776e-04   -2.664e-03 
 0.650 0.700   1.500   1.520     3.072e-02  4.917e-04   +4.848e-04   -3.051e-03 
 0.650 0.700   1.520   1.540     2.884e-02  3.166e-04   +5.127e-04   -3.303e-03 
 0.650 0.700   1.540   1.560     3.044e-02  5.975e-04   +8.292e-04   -3.368e-03 
 0.650 0.700   1.560   1.580     3.551e-02  4.929e-04   +6.227e-04   -5.120e-03 
 0.650 0.700   1.580   1.600     3.116e-02  5.676e-04   +6.297e-04   -4.443e-03 
 0.650 0.700   1.600   1.620     2.928e-02  5.405e-04   +4.584e-04   -3.992e-03 
 0.650 0.700   1.620   1.640     3.163e-02  4.629e-04   +5.050e-04   -4.945e-03 
 0.650 0.700   1.640   1.660     2.758e-02  7.126e-04   +1.017e-03   -4.324e-03 
 0.650 0.700   1.660   1.680     3.644e-02  4.546e-04   +9.118e-04   -6.368e-03 
 0.650 0.700   1.680   1.700     2.940e-02  5.717e-04   +7.633e-04   -4.429e-03 
 0.650 0.700   1.700   1.720     3.044e-02  7.034e-04   +7.340e-04   -5.448e-03 
 0.650 0.700   1.720   1.740     2.821e-02  7.445e-04   +6.140e-04   -5.144e-03 
 0.650 0.700   1.740   1.760     2.901e-02  5.047e-04   +5.989e-04   -5.002e-03 
 0.650 0.700   1.760   1.780     2.889e-02  5.016e-04   +1.040e-03   -6.120e-03 
 0.650 0.700   1.780   1.800     3.074e-02  7.442e-04   +1.103e-03   -5.686e-03 
 0.650 0.700   1.800   1.820     3.081e-02  8.319e-04   +8.652e-04   -5.657e-03 
 0.650 0.700   1.820   1.840     2.441e-02  6.565e-04   +8.449e-04   -4.419e-03 
 0.650 0.700   1.840   1.860     3.069e-02  7.313e-04   +7.945e-04   -7.034e-03 
 0.650 0.700   1.860   1.880     2.684e-02  5.471e-04   +8.179e-04   -6.332e-03 
 0.650 0.700   1.880   1.900     2.815e-02  7.049e-04   +7.433e-04   -6.302e-03 
 0.650 0.700   1.900   1.920     2.830e-02  7.872e-04   +7.901e-04   -6.599e-03 
 0.650 0.700   1.920   1.940     2.547e-02  5.301e-04   +9.027e-04   -6.285e-03 
 0.650 0.700   1.940   1.960     2.324e-02  5.979e-04   +9.586e-04   -4.181e-03 
 0.650 0.700   1.960   1.980     2.182e-02  6.852e-04   +1.060e-03   -4.392e-03 
 0.650 0.700   1.980   2.000     2.216e-02  5.826e-04   +6.453e-04   -4.208e-03 
 0.650 0.700   2.000   2.020     1.591e-02  4.040e-04   +7.858e-04   -2.915e-03 
 0.650 0.700   2.020   2.040     1.916e-02  4.634e-04   +5.530e-04   -2.739e-03 
 0.650 0.700   2.040   2.060     1.606e-02  4.841e-04   +8.087e-04   -2.205e-03 
 0.650 0.700   2.060   2.080     1.474e-02  4.642e-04   +5.507e-04   -2.497e-03 
 0.650 0.700   2.080   2.100     1.254e-02  3.799e-04   +6.174e-04   -1.824e-03 
 0.650 0.700   2.100   2.120     1.113e-02  4.023e-04   +6.852e-04   -1.265e-03 
 0.650 0.700   2.120   2.140     9.488e-03  3.061e-04   +8.612e-04   -1.213e-03 
 0.650 0.700   2.140   2.160     1.051e-02  2.772e-04   +8.546e-04   -1.023e-03 
 0.650 0.700   2.160   2.180     9.478e-03  2.256e-04   +7.869e-04   -1.002e-03 
 0.650 0.700   2.180   2.200     7.772e-03  3.033e-04   +8.824e-04   -5.748e-04 
 0.650 0.700   2.200   2.220     7.839e-03  3.207e-04   +8.778e-04   -1.103e-03 
 0.650 0.700   2.220   2.240     6.127e-03  2.404e-04   +7.050e-04   -8.283e-04 
 0.650 0.700   2.240   2.260     6.598e-03  2.074e-04   +5.053e-04   -1.105e-03 
 0.650 0.700   2.260   2.280     5.398e-03  2.413e-04   +7.959e-04   -9.180e-04 
 0.650 0.700   2.280   2.300     5.794e-03  2.049e-04   +6.185e-04   -9.504e-04 
 0.700 0.750   0.980   1.000     5.657e-03  2.092e-04   +1.201e-03   -5.953e-04 
 0.700 0.750   1.000   1.020     1.269e-02  2.566e-04   +1.955e-03   -5.805e-04 
 0.700 0.750   1.020   1.040     1.287e-02  2.749e-04   +1.454e-03   -9.853e-04 
 0.700 0.750   1.040   1.060     1.121e-02  3.067e-04   +1.251e-03   -8.532e-04 
 0.700 0.750   1.060   1.080     1.085e-02  2.259e-04   +8.954e-04   -6.221e-04 
 0.700 0.750   1.080   1.100     9.280e-03  2.163e-04   +7.611e-04   -4.491e-04 
 0.700 0.750   1.100   1.120     9.334e-03  2.525e-04   +6.971e-04   -6.439e-04 
 0.700 0.750   1.120   1.140     9.076e-03  1.709e-04   +6.607e-04   -6.534e-04 
 0.700 0.750   1.140   1.160     1.078e-02  2.306e-04   +7.434e-04   -7.520e-04 
 0.700 0.750   1.160   1.180     1.120e-02  1.868e-04   +7.737e-04   -5.518e-04 
 0.700 0.750   1.180   1.200     1.243e-02  3.024e-04   +8.464e-04   -8.545e-04 
 0.700 0.750   1.200   1.220     1.175e-02  2.951e-04   +5.583e-04   -6.212e-04 
 0.700 0.750   1.220   1.240     1.228e-02  2.292e-04   +7.856e-04   -4.787e-04 
 0.700 0.750   1.240   1.260     1.406e-02  2.884e-04   +1.176e-03   -6.778e-04 
 0.700 0.750   1.260   1.280     1.516e-02  3.587e-04   +6.739e-04   -1.194e-03 
 0.700 0.750   1.280   1.300     1.648e-02  1.848e-04   +1.004e-03   -6.545e-04 
 0.700 0.750   1.300   1.320     1.561e-02  2.768e-04   +8.498e-04   -8.609e-04 
 0.700 0.750   1.320   1.340     1.806e-02  3.857e-04   +9.470e-04   -1.007e-03 
 0.700 0.750   1.340   1.360     1.608e-02  3.278e-04   +7.128e-04   -1.257e-03 
 0.700 0.750   1.360   1.380     1.847e-02  3.619e-04   +9.604e-04   -9.838e-04 
 0.700 0.750   1.380   1.400     1.990e-02  4.482e-04   +9.952e-04   -1.201e-03 
 0.700 0.750   1.400   1.420     1.874e-02  3.814e-04   +5.282e-04   -1.172e-03 
 0.700 0.750   1.420   1.440     1.992e-02  4.227e-04   +8.385e-04   -1.447e-03 
 0.700 0.750   1.440   1.460     1.800e-02  3.745e-04   +6.774e-04   -1.518e-03 
 0.700 0.750   1.460   1.480     1.942e-02  2.807e-04   +6.649e-04   -1.548e-03 
 0.700 0.750   1.480   1.500     1.794e-02  4.138e-04   +4.256e-04   -1.705e-03 
 0.700 0.750   1.500   1.520     2.081e-02  4.724e-04   +7.085e-04   -1.985e-03 
 0.700 0.750   1.520   1.540     2.157e-02  4.496e-04   +7.058e-04   -2.415e-03 
 0.700 0.750   1.540   1.560     1.947e-02  3.972e-04   +4.718e-04   -2.574e-03 
 0.700 0.750   1.560   1.580     2.041e-02  5.272e-04   +6.902e-04   -2.542e-03 
 0.700 0.750   1.580   1.600     2.640e-02  6.270e-04   +5.736e-04   -3.190e-03 
 0.700 0.750   1.600   1.620     2.124e-02  5.430e-04   +4.870e-04   -2.798e-03 
 0.700 0.750   1.620   1.640     2.570e-02  4.803e-04   +7.441e-04   -3.191e-03 
 0.700 0.750   1.640   1.660     2.188e-02  5.586e-04   +6.236e-04   -3.354e-03 
 0.700 0.750   1.660   1.680     2.379e-02  5.220e-04   +9.247e-04   -3.605e-03 
 0.700 0.750   1.680   1.700     2.105e-02  4.934e-04   +5.236e-04   -3.261e-03 
 0.700 0.750   1.700   1.720     2.568e-02  5.706e-04   +6.475e-04   -4.543e-03 
 0.700 0.750   1.720   1.740     2.525e-02  5.202e-04   +6.881e-04   -5.244e-03 
 0.700 0.750   1.740   1.760     2.352e-02  6.872e-04   +6.722e-04   -4.279e-03 
 0.700 0.750   1.760   1.780     2.307e-02  4.961e-04   +8.019e-04   -4.966e-03 
 0.700 0.750   1.780   1.800     2.171e-02  6.121e-04   +6.405e-04   -4.372e-03 
 0.700 0.750   1.800   1.820     2.168e-02  4.860e-04   +7.006e-04   -4.028e-03 
 0.700 0.750   1.820   1.840     2.105e-02  5.263e-04   +9.069e-04   -3.812e-03 
 0.700 0.750   1.840   1.860     2.183e-02  5.568e-04   +1.190e-03   -4.292e-03 
 0.700 0.750   1.860   1.880     1.940e-02  4.449e-04   +7.277e-04   -4.111e-03 
 0.700 0.750   1.880   1.900     2.527e-02  6.507e-04   +1.093e-03   -5.550e-03 
 0.700 0.750   1.900   1.920     1.907e-02  4.997e-04   +6.249e-04   -4.058e-03 
 0.700 0.750   1.920   1.940     2.131e-02  5.948e-04   +1.200e-03   -4.937e-03 
 0.700 0.750   1.940   1.960     1.943e-02  5.248e-04   +1.315e-03   -4.141e-03 
 0.700 0.750   1.960   1.980     1.938e-02  4.811e-04   +9.724e-04   -3.666e-03 
 0.700 0.750   1.980   2.000     1.692e-02  5.821e-04   +7.671e-04   -3.416e-03 
 0.700 0.750   2.000   2.020     1.673e-02  5.464e-04   +7.236e-04   -3.951e-03 
 0.700 0.750   2.020   2.040     1.716e-02  7.645e-04   +1.371e-03   -4.026e-03 
 0.700 0.750   2.040   2.060     1.670e-02  5.381e-04   +1.220e-03   -2.764e-03 
 0.700 0.750   2.060   2.080     1.561e-02  5.438e-04   +6.801e-04   -2.850e-03 
 0.700 0.750   2.080   2.100     1.050e-02  4.140e-04   +4.865e-04   -2.321e-03 
 0.700 0.750   2.100   2.120     1.345e-02  4.543e-04   +8.923e-04   -2.436e-03 
 0.700 0.750   2.120   2.140     1.016e-02  4.364e-04   +8.844e-04   -1.548e-03 
 0.700 0.750   2.140   2.160     1.071e-02  3.546e-04   +7.358e-04   -1.684e-03 
 0.700 0.750   2.160   2.180     9.748e-03  4.349e-04   +4.830e-04   -1.579e-03 
 0.700 0.750   2.180   2.200     8.164e-03  3.266e-04   +5.677e-04   -1.078e-03 
 0.700 0.750   2.200   2.220     8.762e-03  3.232e-04   +5.968e-04   -1.453e-03 
 0.700 0.750   2.220   2.240     7.117e-03  2.566e-04   +8.232e-04   -9.636e-04 
 0.700 0.750   2.240   2.260     5.348e-03  2.761e-04   +6.610e-04   -6.820e-04 
 0.700 0.750   2.260   2.280     6.291e-03  2.788e-04   +5.928e-04   -9.843e-04 
 0.700 0.750   2.280   2.300     7.063e-03  2.071e-04   +8.895e-04   -1.177e-03 
 0.750 0.800   0.980   1.000     3.428e-03  1.456e-04   +7.242e-04   -5.247e-04 
 0.750 0.800   1.000   1.020     7.267e-03  2.350e-04   +1.118e-03   -5.844e-04 
 0.750 0.800   1.020   1.040     6.407e-03  1.522e-04   +6.348e-04   -6.586e-04 
 0.750 0.800   1.040   1.060     4.647e-03  2.053e-04   +5.550e-04   -3.220e-04 
 0.750 0.800   1.060   1.080     4.493e-03  1.459e-04   +4.204e-04   -2.975e-04 
 0.750 0.800   1.080   1.100     3.944e-03  1.557e-04   +3.864e-04   -3.264e-04 
 0.750 0.800   1.100   1.120     3.239e-03  1.351e-04   +2.455e-04   -2.585e-04 
 0.750 0.800   1.120   1.140     3.547e-03  1.066e-04   +3.102e-04   -2.487e-04 
 0.750 0.800   1.140   1.160     5.264e-03  2.096e-04   +3.192e-04   -5.470e-04 
 0.750 0.800   1.160   1.180     4.972e-03  1.898e-04   +3.970e-04   -3.756e-04 
 0.750 0.800   1.180   1.200     5.980e-03  1.987e-04   +3.539e-04   -8.125e-04 
 0.750 0.800   1.200   1.220     5.067e-03  1.671e-04   +3.991e-04   -4.785e-04 
 0.750 0.800   1.220   1.240     6.458e-03  2.199e-04   +4.143e-04   -5.812e-04 
 0.750 0.800   1.240   1.260     6.182e-03  1.679e-04   +5.022e-04   -3.458e-04 
 0.750 0.800   1.260   1.280     6.975e-03  2.041e-04   +6.531e-04   -4.513e-04 
 0.750 0.800   1.280   1.300     7.464e-03  2.105e-04   +6.973e-04   -4.773e-04 
 0.750 0.800   1.300   1.320     8.489e-03  1.836e-04   +7.082e-04   -6.408e-04 
 0.750 0.800   1.320   1.340     8.604e-03  1.308e-04   +6.446e-04   -6.022e-04 
 0.750 0.800   1.340   1.360     9.207e-03  2.915e-04   +5.346e-04   -8.609e-04 
 0.750 0.800   1.360   1.380     1.090e-02  2.857e-04   +1.002e-03   -7.062e-04 
 0.750 0.800   1.380   1.400     1.091e-02  3.556e-04   +7.941e-04   -7.490e-04 
 0.750 0.800   1.400   1.420     1.090e-02  2.760e-04   +7.044e-04   -9.374e-04 
 0.750 0.800   1.420   1.440     1.316e-02  2.799e-04   +6.126e-04   -1.592e-03 
 0.750 0.800   1.440   1.460     1.114e-02  2.118e-04   +6.784e-04   -6.160e-04 
 0.750 0.800   1.460   1.480     1.064e-02  2.968e-04   +7.981e-04   -9.411e-04 
 0.750 0.800   1.480   1.500     1.251e-02  3.616e-04   +8.528e-04   -1.188e-03 
 0.750 0.800   1.500   1.520     1.380e-02  3.315e-04   +8.342e-04   -1.720e-03 
 0.750 0.800   1.520   1.540     1.335e-02  4.225e-04   +7.868e-04   -1.532e-03 
 0.750 0.800   1.540   1.560     1.389e-02  3.599e-04   +5.039e-04   -1.906e-03 
 0.750 0.800   1.560   1.580     1.447e-02  4.063e-04   +8.234e-04   -1.660e-03 
 0.750 0.800   1.580   1.600     1.620e-02  3.187e-04   +4.873e-04   -2.117e-03 
 0.750 0.800   1.600   1.620     1.391e-02  4.020e-04   +8.936e-04   -1.480e-03 
 0.750 0.800   1.620   1.640     1.374e-02  3.264e-04   +6.237e-04   -1.642e-03 
 0.750 0.800   1.640   1.660     1.488e-02  4.836e-04   +7.050e-04   -2.117e-03 
 0.750 0.800   1.660   1.680     1.493e-02  3.558e-04   +5.229e-04   -2.022e-03 
 0.750 0.800   1.680   1.700     1.847e-02  4.129e-04   +6.240e-04   -3.176e-03 
 0.750 0.800   1.700   1.720     1.797e-02  4.526e-04   +7.652e-04   -2.579e-03 
 0.750 0.800   1.720   1.740     1.620e-02  5.482e-04   +5.479e-04   -3.065e-03 
 0.750 0.800   1.740   1.760     1.390e-02  4.024e-04   +9.640e-04   -1.993e-03 
 0.750 0.800   1.760   1.780     1.562e-02  3.742e-04   +1.055e-03   -2.887e-03 
 0.750 0.800   1.780   1.800     1.798e-02  5.050e-04   +8.954e-04   -2.555e-03 
 0.750 0.800   1.800   1.820     1.514e-02  4.964e-04   +9.655e-04   -2.974e-03 
 0.750 0.800   1.820   1.840     1.680e-02  5.361e-04   +6.457e-04   -3.012e-03 
 0.750 0.800   1.840   1.860     1.450e-02  5.587e-04   +1.202e-03   -2.398e-03 
 0.750 0.800   1.860   1.880     1.752e-02  5.544e-04   +1.093e-03   -3.689e-03 
 0.750 0.800   1.880   1.900     1.727e-02  4.644e-04   +1.813e-03   -3.448e-03 
 0.750 0.800   1.900   1.920     1.545e-02  4.783e-04   +1.142e-03   -3.553e-03 
 0.750 0.800   1.920   1.940     1.565e-02  6.062e-04   +7.869e-04   -3.661e-03 
 0.750 0.800   1.940   1.960     1.458e-02  5.530e-04   +8.989e-04   -3.222e-03 
 0.750 0.800   1.960   1.980     1.588e-02  5.058e-04   +1.152e-03   -3.388e-03 
 0.750 0.800   1.980   2.000     1.545e-02  6.094e-04   +9.706e-04   -3.640e-03 
 0.750 0.800   2.000   2.020     1.744e-02  4.079e-04   +7.483e-04   -4.524e-03 
 0.750 0.800   2.020   2.040     1.409e-02  6.594e-04   +1.266e-03   -3.312e-03 
 0.750 0.800   2.040   2.060     1.652e-02  7.174e-04   +1.316e-03   -3.634e-03 
 0.750 0.800   2.060   2.080     1.854e-02  6.314e-04   +9.598e-04   -3.888e-03 
 0.750 0.800   2.080   2.100     1.187e-02  4.664e-04   +7.814e-04   -2.426e-03 
 0.750 0.800   2.100   2.120     1.233e-02  6.522e-04   +7.341e-04   -2.673e-03 
 0.750 0.800   2.120   2.140     1.254e-02  4.835e-04   +1.712e-03   -2.580e-03 
 0.750 0.800   2.140   2.160     8.092e-03  4.481e-04   +8.239e-04   -1.596e-03 
 0.750 0.800   2.160   2.180     1.083e-02  4.223e-04   +1.124e-03   -1.728e-03 
 0.750 0.800   2.180   2.200     9.080e-03  4.707e-04   +6.661e-04   -1.643e-03 
 0.750 0.800   2.200   2.220     7.189e-03  4.536e-04   +6.758e-04   -1.036e-03 
 0.750 0.800   2.220   2.240     7.216e-03  2.858e-04   +6.251e-04   -1.149e-03 
 0.750 0.800   2.240   2.260     6.863e-03  3.929e-04   +6.893e-04   -1.063e-03 
 0.750 0.800   2.260   2.280     7.076e-03  3.384e-04   +7.409e-04   -1.191e-03 
 0.750 0.800   2.280   2.300     7.098e-03  3.631e-04   +4.891e-04   -1.408e-03 
 0.800 0.850   0.980   1.000     1.880e-03  1.277e-04   +5.519e-04   -4.482e-04 
 0.800 0.850   1.000   1.020     3.472e-03  1.716e-04   +4.817e-04   -7.729e-04 
 0.800 0.850   1.020   1.040     3.830e-03  1.263e-04   +5.388e-04   -5.525e-04 
 0.800 0.850   1.040   1.060     2.860e-03  1.716e-04   +3.902e-04   -4.207e-04 
 0.800 0.850   1.060   1.080     2.161e-03  1.635e-04   +3.051e-04   -3.144e-04 
 0.800 0.850   1.080   1.100     2.392e-03  1.445e-04   +3.457e-04   -1.966e-04 
 0.800 0.850   1.100   1.120     1.592e-03  1.274e-04   +2.112e-04   -2.556e-04 
 0.800 0.850   1.120   1.140     2.254e-03  1.211e-04   +1.783e-04   -3.431e-04 
 0.800 0.850   1.140   1.160     1.317e-03  9.842e-05   +1.474e-04   -1.624e-04 
 0.800 0.850   1.160   1.180     1.390e-03  1.041e-04   +1.783e-04   -1.569e-04 
 0.800 0.850   1.180   1.200     2.478e-03  1.636e-04   +2.669e-04   -3.653e-04 
 0.800 0.850   1.200   1.220     1.726e-03  1.493e-04   +1.867e-04   -2.451e-04 
 0.800 0.850   1.220   1.240     2.271e-03  1.289e-04   +3.002e-04   -3.083e-04 
 0.800 0.850   1.240   1.260     2.338e-03  1.482e-04   +2.282e-04   -3.071e-04 
 0.800 0.850   1.260   1.280     3.590e-03  1.809e-04   +4.799e-04   -5.860e-04 
 0.800 0.850   1.280   1.300     3.213e-03  1.498e-04   +3.176e-04   -3.228e-04 
 0.800 0.850   1.300   1.320     2.989e-03  2.172e-04   +3.086e-04   -3.865e-04 
 0.800 0.850   1.320   1.340     4.060e-03  1.757e-04   +5.614e-04   -3.811e-04 
 0.800 0.850   1.340   1.360     4.117e-03  2.403e-04   +4.952e-04   -5.655e-04 
 0.800 0.850   1.360   1.380     4.824e-03  1.981e-04   +4.504e-04   -8.310e-04 
 0.800 0.850   1.380   1.400     4.638e-03  1.799e-04   +4.728e-04   -4.140e-04 
 0.800 0.850   1.400   1.420     5.314e-03  2.809e-04   +5.837e-04   -6.486e-04 
 0.800 0.850   1.420   1.440     4.625e-03  2.148e-04   +5.838e-04   -4.471e-04 
 0.800 0.850   1.440   1.460     5.033e-03  2.088e-04   +5.361e-04   -8.146e-04 
 0.800 0.850   1.460   1.480     4.923e-03  2.141e-04   +4.526e-04   -7.708e-04 
 0.800 0.850   1.480   1.500     5.790e-03  3.003e-04   +6.123e-04   -7.811e-04 
 0.800 0.850   1.500   1.520     6.395e-03  2.451e-04   +7.526e-04   -8.249e-04 
 0.800 0.850   1.520   1.540     7.009e-03  2.974e-04   +7.429e-04   -6.941e-04 
 0.800 0.850   1.540   1.560     7.595e-03  4.070e-04   +7.390e-04   -1.103e-03 
 0.800 0.850   1.560   1.580     7.541e-03  3.652e-04   +6.309e-04   -1.077e-03 
 0.800 0.850   1.580   1.600     9.981e-03  2.751e-04   +7.565e-04   -1.509e-03 
 0.800 0.850   1.600   1.620     7.635e-03  3.848e-04   +6.969e-04   -1.066e-03 
 0.800 0.850   1.620   1.640     8.303e-03  3.921e-04   +7.669e-04   -1.152e-03 
 0.800 0.850   1.640   1.660     8.492e-03  2.972e-04   +9.189e-04   -1.411e-03 
 0.800 0.850   1.660   1.680     1.128e-02  2.892e-04   +6.777e-04   -1.969e-03 
 0.800 0.850   1.680   1.700     8.523e-03  3.443e-04   +5.830e-04   -1.657e-03 
 0.800 0.850   1.700   1.720     9.163e-03  3.129e-04   +7.322e-04   -1.647e-03 
 0.800 0.850   1.720   1.740     1.040e-02  4.966e-04   +7.071e-04   -1.951e-03 
 0.800 0.850   1.740   1.760     1.085e-02  7.436e-04   +9.040e-04   -2.096e-03 
 0.800 0.850   1.760   1.780     1.288e-02  4.610e-04   +1.187e-03   -2.418e-03 
 0.800 0.850   1.780   1.800     9.421e-03  3.296e-04   +9.436e-04   -1.940e-03 
 0.800 0.850   1.800   1.820     1.002e-02  5.150e-04   +1.149e-03   -1.949e-03 
 0.800 0.850   1.820   1.840     1.091e-02  4.626e-04   +1.232e-03   -2.233e-03 
 0.800 0.850   1.840   1.860     9.930e-03  4.960e-04   +9.782e-04   -2.027e-03 
 0.800 0.850   1.860   1.880     9.862e-03  3.929e-04   +1.052e-03   -2.155e-03 
 0.800 0.850   1.880   1.900     9.202e-03  5.011e-04   +9.413e-04   -2.126e-03 
 0.800 0.850   1.900   1.920     1.211e-02  5.038e-04   +8.914e-04   -2.811e-03 
 0.800 0.850   1.920   1.940     9.795e-03  5.152e-04   +1.026e-03   -1.816e-03 
 0.800 0.850   1.940   1.960     8.735e-03  5.917e-04   +1.054e-03   -1.617e-03 
 0.800 0.850   1.960   1.980     1.300e-02  6.070e-04   +9.253e-04   -3.326e-03 
 0.800 0.850   1.980   2.000     1.170e-02  5.785e-04   +1.639e-03   -2.580e-03 
 0.800 0.850   2.000   2.020     9.504e-03  5.787e-04   +7.691e-04   -2.327e-03 
 0.800 0.850   2.020   2.040     1.099e-02  7.011e-04   +1.526e-03   -2.646e-03 
 0.800 0.850   2.040   2.060     9.372e-03  5.785e-04   +1.070e-03   -2.233e-03 
 0.800 0.850   2.060   2.080     1.344e-02  4.014e-04   +2.280e-03   -3.038e-03 
 0.800 0.850   2.080   2.100     8.950e-03  4.137e-04   +1.225e-03   -2.392e-03 
 0.800 0.850   2.100   2.120     1.118e-02  4.051e-04   +1.310e-03   -2.919e-03 
 0.800 0.850   2.120   2.140     1.019e-02  3.810e-04   +9.739e-04   -2.873e-03 
 0.800 0.850   2.140   2.160     9.998e-03  4.999e-04   +7.893e-04   -2.784e-03 
 0.800 0.850   2.160   2.180     9.566e-03  5.301e-04   +9.721e-04   -2.247e-03 
 0.800 0.850   2.180   2.200     9.723e-03  5.532e-04   +1.553e-03   -2.218e-03 
 0.800 0.850   2.200   2.220     7.423e-03  4.081e-04   +1.098e-03   -1.501e-03 
 0.800 0.850   2.220   2.240     9.277e-03  5.971e-04   +1.325e-03   -2.001e-03 
 0.800 0.850   2.240   2.260     6.340e-03  5.372e-04   +7.544e-04   -1.548e-03 
 0.800 0.850   2.260   2.280     6.184e-03  3.043e-04   +6.570e-04   -1.492e-03 
 0.800 0.850   2.280   2.300     6.577e-03  4.377e-04   +1.302e-03   -1.127e-03 
 0.850 0.900   0.980   1.000     8.703e-04  1.226e-04   +6.336e-04   -5.225e-04 
 0.850 0.900   1.000   1.020     1.456e-03  1.111e-04   +4.982e-04   -3.402e-04 
 0.850 0.900   1.020   1.040     1.611e-03  1.284e-04   +5.180e-04   -4.164e-04 
 0.850 0.900   1.040   1.060     1.499e-03  1.041e-04   +3.627e-04   -4.025e-04 
 0.850 0.900   1.060   1.080     9.760e-04  1.162e-04   +3.280e-04   -2.003e-04 
 0.850 0.900   1.080   1.100     8.011e-04  8.423e-05   +2.113e-04   -1.648e-04 
 0.850 0.900   1.100   1.120     1.227e-03  1.022e-04   +2.682e-04   -2.884e-04 
 0.850 0.900   1.120   1.140     4.854e-04  8.950e-05   +1.076e-04   -8.439e-05 
 0.850 0.900   1.140   1.160     5.704e-04  8.182e-05   +1.383e-04   -1.022e-04 
 0.850 0.900   1.200   1.220     1.041e-03  7.078e-05   +2.001e-04   -2.475e-04 
 0.850 0.900   1.220   1.240     1.320e-03  1.345e-04   +2.637e-04   -3.221e-04 
 0.850 0.900   1.240   1.260     1.414e-03  1.224e-04   +2.729e-04   -4.608e-04 
 0.850 0.900   1.260   1.280     7.887e-04  7.254e-05   +1.632e-04   -1.787e-04 
 0.850 0.900   1.280   1.300     1.734e-03  1.241e-04   +3.160e-04   -2.726e-04 
 0.850 0.900   1.300   1.320     8.162e-04  1.195e-04   +1.808e-04   -2.050e-04 
 0.850 0.900   1.320   1.340     1.504e-03  1.294e-04   +3.109e-04   -2.019e-04 
 0.850 0.900   1.340   1.360     1.405e-03  1.489e-04   +2.871e-04   -2.926e-04 
 0.850 0.900   1.360   1.380     9.716e-04  1.058e-04   +2.370e-04   -2.050e-04 
 0.850 0.900   1.380   1.400     1.576e-03  1.392e-04   +3.014e-04   -3.085e-04 
 0.850 0.900   1.400   1.420     1.727e-03  1.264e-04   +2.858e-04   -2.876e-04 
 0.850 0.900   1.420   1.440     1.637e-03  1.157e-04   +3.245e-04   -2.743e-04 
 0.850 0.900   1.440   1.460     2.648e-03  1.348e-04   +5.100e-04   -3.059e-04 
 0.850 0.900   1.460   1.480     2.328e-03  1.376e-04   +4.187e-04   -4.919e-04 
 0.850 0.900   1.480   1.500     1.551e-03  1.540e-04   +2.612e-04   -2.778e-04 
 0.850 0.900   1.500   1.520     2.869e-03  1.580e-04   +4.148e-04   -5.426e-04 
 0.850 0.900   1.520   1.540     3.068e-03  1.942e-04   +4.318e-04   -6.017e-04 
 0.850 0.900   1.540   1.560     3.317e-03  1.532e-04   +7.899e-04   -5.156e-04 
 0.850 0.900   1.560   1.580     3.708e-03  2.071e-04   +7.361e-04   -7.138e-04 
 0.850 0.900   1.580   1.600     4.104e-03  2.934e-04   +7.510e-04   -9.634e-04 
 0.850 0.900   1.600   1.620     4.591e-03  2.737e-04   +9.522e-04   -8.445e-04 
 0.850 0.900   1.620   1.640     1.720e-03  1.803e-04   +5.029e-04   -3.329e-04 
 0.850 0.900   1.640   1.660     3.893e-03  3.151e-04   +6.287e-04   -9.532e-04 
 0.850 0.900   1.660   1.680     3.701e-03  3.212e-04   +6.952e-04   -7.289e-04 
 0.850 0.900   1.680   1.700     4.355e-03  2.900e-04   +6.842e-04   -9.375e-04 
 0.850 0.900   1.700   1.720     2.504e-03  2.320e-04   +6.727e-04   -5.191e-04 
 0.850 0.900   1.720   1.740     4.054e-03  3.486e-04   +6.563e-04   -1.002e-03 
 0.850 0.900   1.740   1.760     4.748e-03  4.782e-04   +1.613e-03   -1.018e-03 
 0.850 0.900   1.760   1.780     3.935e-03  3.486e-04   +7.143e-04   -9.755e-04 
 0.850 0.900   1.780   1.800     3.440e-03  2.244e-04   +7.177e-04   -7.980e-04 
 0.850 0.900   1.800   1.820     5.840e-03  3.627e-04   +9.149e-04   -1.375e-03 
 0.850 0.900   1.820   1.840     4.197e-03  4.244e-04   +1.001e-03   -1.115e-03 
 0.850 0.900   1.840   1.860     6.227e-03  3.862e-04   +1.232e-03   -1.819e-03 
 0.850 0.900   1.860   1.880     3.785e-03  4.214e-04   +1.233e-03   -9.744e-04 
 0.850 0.900   1.880   1.900     6.451e-03  4.143e-04   +1.245e-03   -1.764e-03 
 0.850 0.900   1.900   1.920     4.349e-03  3.387e-04   +1.114e-03   -1.175e-03 
 0.850 0.900   1.920   1.940     7.419e-03  4.337e-04   +9.126e-04   -2.544e-03 
 0.850 0.900   1.940   1.960     5.175e-03  3.996e-04   +1.179e-03   -1.431e-03 
 0.850 0.900   1.960   1.980     6.363e-03  3.594e-04   +1.026e-03   -1.807e-03 
 0.850 0.900   1.980   2.000     6.794e-03  4.927e-04   +9.844e-04   -1.829e-03 
 0.850 0.900   2.000   2.020     6.671e-03  4.270e-04   +1.135e-03   -1.470e-03 
 0.850 0.900   2.020   2.040     5.525e-03  4.265e-04   +1.132e-03   -1.360e-03 
 0.850 0.900   2.040   2.060     7.710e-03  6.279e-04   +1.169e-03   -2.540e-03 
 0.850 0.900   2.060   2.080     5.201e-03  5.269e-04   +9.293e-04   -1.583e-03 
 0.850 0.900   2.080   2.100     9.058e-03  5.013e-04   +1.711e-03   -2.897e-03 
 0.850 0.900   2.100   2.120     6.676e-03  5.545e-04   +1.244e-03   -2.086e-03 
 0.850 0.900   2.120   2.140     6.628e-03  6.727e-04   +1.033e-03   -1.960e-03 
 0.850 0.900   2.140   2.160     7.733e-03  5.675e-04   +2.004e-03   -2.535e-03 
 0.850 0.900   2.160   2.180     5.585e-03  5.298e-04   +9.750e-04   -1.693e-03 
 0.850 0.900   2.180   2.200     5.323e-03  3.476e-04   +1.125e-03   -1.410e-03 
 0.850 0.900   2.200   2.220     3.454e-03  4.423e-04   +6.476e-04   -1.139e-03 
 0.850 0.900   2.220   2.240     5.008e-03  3.398e-04   +1.818e-03   -1.197e-03 
 0.850 0.900   2.240   2.260     5.770e-03  2.838e-04   +7.487e-04   -2.116e-03 
 0.850 0.900   2.260   2.280     3.421e-03  2.564e-04   +1.139e-03   -1.127e-03 
 0.850 0.900   2.280   2.300     4.823e-03  2.747e-04   +8.647e-04   -1.208e-03 
 0.900 0.950   0.980   1.000     1.941e-04  5.320e-05   +9.662e-04   -1.660e-04 
 0.900 0.950   1.000   1.020     1.143e-03  1.930e-04   +1.772e-03   -9.962e-04 
 0.900 0.950   1.020   1.040     7.920e-04  1.115e-04   +6.757e-04   -3.893e-04 
 0.900 0.950   1.040   1.060     5.168e-04  3.965e-05   +3.476e-04   -2.544e-04 
 0.900 0.950   1.060   1.080     4.800e-04  1.155e-04   +3.435e-04   -2.705e-04 
 0.900 0.950   1.080   1.100     7.232e-04  1.025e-04   +4.965e-04   -5.412e-04 
 0.900 0.950   1.120   1.140     3.684e-04  8.511e-05   +2.284e-04   -4.025e-04 
 0.900 0.950   1.140   1.160     4.759e-04  5.563e-05   +2.496e-04   -1.783e-04 
 0.900 0.950   1.160   1.180     5.942e-04  6.818e-05   +3.466e-04   -2.513e-04 
 0.900 0.950   1.180   1.200     7.629e-04  5.544e-05   +3.858e-04   -3.994e-04 
 0.900 0.950   1.200   1.220     1.149e-04  3.587e-05   +9.533e-05   -5.547e-05 
 0.900 0.950   1.220   1.240     2.752e-04  5.393e-05   +4.354e-04   -1.365e-04 
 0.900 0.950   1.240   1.260     4.634e-04  5.616e-05   +7.421e-04   -2.521e-04 
 0.900 0.950   1.280   1.300     4.369e-04  9.321e-05   +4.329e-04   -2.914e-04 
 0.900 0.950   1.320   1.340     1.465e-04  7.169e-05   +1.415e-04   -1.171e-04 
 0.900 0.950   1.340   1.360     3.852e-04  5.660e-05   +1.852e-04   -1.508e-04 
 0.900 0.950   1.360   1.380     7.372e-04  9.540e-05   +3.618e-04   -3.351e-04 
 0.900 0.950   1.380   1.400     4.544e-04  7.958e-05   +2.678e-04   -1.688e-04 
 0.900 0.950   1.400   1.420     4.096e-04  4.449e-05   +2.689e-04   -1.739e-04 
 0.900 0.950   1.440   1.460     3.694e-04  4.595e-05   +1.465e-04   -2.404e-04 
 0.900 0.950   1.460   1.480     1.145e-04  6.612e-05   +2.350e-04   -1.476e-04 
 0.900 0.950   1.480   1.500     4.652e-04  6.707e-05   +3.045e-04   -2.036e-04 
 0.900 0.950   1.500   1.520     2.950e-04  6.252e-05   +1.339e-04   -1.234e-04 
 0.900 0.950   1.520   1.540     4.242e-04  9.083e-05   +2.913e-04   -1.407e-04 
 0.900 0.950   1.540   1.560     5.506e-04  8.275e-05   +3.313e-04   -1.631e-04 
 0.900 0.950   1.560   1.580     7.423e-04  8.965e-05   +2.877e-04   -2.435e-04 
 0.900 0.950   1.580   1.600     8.677e-04  1.278e-04   +3.661e-04   -3.022e-04 
 0.900 0.950   1.600   1.620     1.353e-04  8.295e-05   +1.741e-04   -1.330e-04 
 0.900 0.950   1.620   1.640     6.760e-04  8.961e-05   +3.373e-04   -2.379e-04 
 0.900 0.950   1.640   1.660     1.286e-03  1.172e-04   +5.695e-04   -4.359e-04 
 0.900 0.950   1.660   1.680     7.689e-04  1.174e-04   +4.404e-04   -3.203e-04 
 0.900 0.950   1.680   1.700     8.874e-04  1.236e-04   +3.983e-04   -3.050e-04 
 0.900 0.950   1.700   1.720     1.258e-03  2.128e-04   +5.729e-04   -4.707e-04 
 0.900 0.950   1.720   1.740     1.459e-03  1.735e-04   +5.288e-04   -7.089e-04 
 0.900 0.950   1.740   1.760     6.668e-04  9.213e-05   +3.835e-04   -2.690e-04 
 0.900 0.950   1.780   1.800     4.579e-04  1.120e-04   +4.738e-04   -2.920e-04 
 0.900 0.950   1.800   1.820     9.274e-04  1.441e-04   +4.630e-04   -3.444e-04 
 0.900 0.950   1.820   1.840     2.128e-03  2.555e-04   +9.529e-04   -6.465e-04 
 0.900 0.950   1.840   1.860     1.814e-03  2.645e-04   +5.941e-04   -6.125e-04 
 0.900 0.950   1.860   1.880     1.396e-03  2.104e-04   +6.268e-04   -4.103e-04 
 0.900 0.950   1.880   1.900     1.574e-03  2.389e-04   +6.719e-04   -5.344e-04 
 0.900 0.950   1.900   1.920     2.494e-03  2.295e-04   +8.327e-04   -1.165e-03 
 0.900 0.950   1.920   1.940     1.796e-03  2.751e-04   +7.412e-04   -5.947e-04 
 0.900 0.950   1.940   1.960     2.111e-03  2.497e-04   +7.201e-04   -9.149e-04 
 0.900 0.950   1.960   1.980     2.333e-03  4.562e-04   +7.609e-04   -1.701e-03 
 0.900 0.950   1.980   2.000     3.375e-03  3.049e-04   +1.671e-03   -1.097e-03 
 0.900 0.950   2.000   2.020     1.006e-03  2.492e-04   +8.097e-04   -5.027e-04 
 0.900 0.950   2.020   2.040     2.916e-03  4.097e-04   +1.588e-03   -1.300e-03 
 0.900 0.950   2.040   2.060     2.177e-03  3.223e-04   +9.007e-04   -7.258e-04 
 0.900 0.950   2.060   2.080     1.858e-03  2.233e-04   +7.984e-04   -6.625e-04 
 0.900 0.950   2.080   2.100     1.956e-03  3.077e-04   +6.628e-04   -7.618e-04 
 0.900 0.950   2.100   2.120     1.940e-03  2.579e-04   +6.095e-04   -7.549e-04 
 0.900 0.950   2.120   2.140     1.867e-03  2.442e-04   +8.964e-04   -7.392e-04 
 0.900 0.950   2.140   2.160     2.316e-03  2.328e-04   +1.097e-03   -7.304e-04 
 0.900 0.950   2.160   2.180     3.556e-03  4.869e-04   +1.194e-03   -1.548e-03 
 0.900 0.950   2.180   2.200     3.296e-03  3.785e-04   +1.276e-03   -1.339e-03 
 0.900 0.950   2.200   2.220     2.970e-03  4.022e-04   +1.769e-03   -1.133e-03 
 0.900 0.950   2.220   2.240     2.822e-03  2.770e-04   +1.075e-03   -1.299e-03 
 0.900 0.950   2.240   2.260     2.187e-03  2.370e-04   +9.723e-04   -8.118e-04 
 0.900 0.950   2.260   2.280     3.446e-03  2.864e-04   +1.534e-03   -1.087e-03 
 0.900 0.950   2.280   2.300     2.966e-03  2.258e-04   +8.474e-04   -8.824e-04 
 0.950 1.000   1.360   1.380     4.280e-04  8.434e-05   +9.285e-04   -6.314e-04 
 0.950 1.000   1.420   1.440     1.036e-04  3.103e-05   +3.813e-04   -8.828e-05 
 0.950 1.000   1.480   1.500     2.246e-04  5.506e-05   +9.786e-04   -1.894e-04 
 0.950 1.000   1.500   1.520     1.149e-04  1.041e-04   +4.000e-04   -2.168e-04 
 0.950 1.000   1.520   1.540     5.275e-04  1.595e-04   +1.448e-03   -4.198e-04 
 0.950 1.000   1.560   1.580     2.330e-04  4.869e-05   +6.672e-04   -2.197e-04 
 0.950 1.000   1.580   1.600     2.735e-04  1.473e-04   +3.750e-04   -3.626e-04 
 0.950 1.000   1.660   1.680     1.947e-04  8.328e-05   +5.170e-04   -2.512e-04 
 0.950 1.000   1.680   1.700     2.185e-04  5.792e-05   +3.468e-04   -2.040e-04 
 0.950 1.000   1.740   1.760     5.188e-04  1.436e-04   +1.225e-03   -4.108e-04 
 0.950 1.000   1.780   1.800     8.377e-04  1.789e-04   +1.843e-03   -8.712e-04 
 0.950 1.000   1.800   1.820     3.219e-04  9.673e-05   +6.763e-04   -2.164e-04 
 0.950 1.000   1.820   1.840     2.999e-04  1.064e-04   +6.320e-04   -1.887e-04 
 0.950 1.000   1.860   1.880     6.282e-04  1.384e-04   +1.819e-03   -4.580e-04 
 0.950 1.000   1.880   1.900     5.791e-04  2.177e-04   +2.056e-03   -6.625e-04 
 0.950 1.000   1.940   1.960     7.050e-04  1.372e-04   +1.167e-03   -4.372e-04 
 0.950 1.000   1.960   1.980     3.938e-04  1.561e-04   +1.206e-03   -4.041e-04 
 0.950 1.000   2.000   2.020     2.813e-04  9.780e-05   +6.826e-04   -2.444e-04 
 0.950 1.000   2.040   2.060     1.372e-03  2.673e-04   +2.331e-03   -1.094e-03 
 0.950 1.000   2.080   2.100     2.175e-04  6.487e-05   +3.889e-04   -2.360e-04 
 0.950 1.000   2.120   2.140     1.245e-03  1.544e-04   +3.911e-03   -1.065e-03 
 0.950 1.000   2.160   2.180     2.825e-04  7.318e-05   +1.954e-04   -2.802e-04 
 0.950 1.000   2.180   2.200     1.077e-04  2.327e-04   +1.022e-03   -7.181e-04 
 0.950 1.000   2.200   2.220     2.796e-04  9.736e-05   +5.446e-04   -3.700e-04 
 0.950 1.000   2.240   2.260     4.348e-04  1.530e-04   +9.934e-04   -5.213e-04 
 0.950 1.000   2.260   2.280     1.362e-03  2.617e-04   +5.892e-03   -1.055e-03 
 0.950 1.000   2.280   2.300     2.804e-04  1.411e-04   +6.399e-04   -3.932e-04 


==> db/finalxsecs_pipKm.dat <==
#Final  cross sections d2sigma / dz dm  in microb/GeV for the pi+ K- + c.c. data.
#zbin  range #massbin  range   xsec[microb/GeV]    stat        systematic errors
 0.200 0.250   0.720   0.740     5.678e-01  2.240e-03   +6.349e-01   -6.371e-01 
 0.200 0.250   0.740   0.760     1.611e+00  4.349e-03   +8.132e-01   -8.171e-01 
 0.200 0.250   0.760   0.780     3.122e+00  6.272e-03   +4.954e-01   -5.116e-01 
 0.200 0.250   0.780   0.800     4.400e+00  1.109e-02   +4.749e-01   -5.472e-01 
 0.200 0.250   0.800   0.820     5.229e+00  1.789e-02   +5.690e-01   -6.546e-01 
 0.200 0.250   0.820   0.840     5.838e+00  1.453e-02   +3.885e-01   -5.434e-01 
 0.200 0.250   0.840   0.860     6.527e+00  1.525e-02   +3.966e-01   -5.511e-01 
 0.200 0.250   0.860   0.880     7.759e+00  1.833e-02   +4.323e-01   -6.133e-01 
 0.200 0.250   0.880   0.900     9.324e+00  2.173e-02   +4.950e-01   -6.628e-01 
 0.200 0.250   0.900   0.920     7.514e+00  1.742e-02   +3.844e-01   -5.701e-01 
 0.200 0.250   0.920   0.940     5.404e+00  1.882e-02   +3.303e-01   -4.766e-01 
 0.200 0.250   0.940   0.960     4.399e+00  1.525e-02   +3.021e-01   -4.184e-01 
 0.200 0.250   0.960   0.980     3.663e+00  1.494e-02   +3.026e-01   -4.013e-01 
 0.200 0.250   0.980   1.000     2.999e+00  1.216e-02   +4.672e-01   -5.581e-01 
 0.200 0.250   1.000   1.020     2.539e+00  9.443e-03   +1.898e-01   -2.556e-01 
 0.200 0.250   1.020   1.040     2.103e+00  1.100e-02   +2.168e-01   -2.541e-01 
 0.200 0.250   1.040   1.060     1.614e+00  9.819e-03   +1.889e-01   -2.088e-01 
 0.200 0.250   1.060   1.080     1.293e+00  5.862e-03   +1.113e-01   -1.339e-01 
 0.200 0.250   1.080   1.100     9.358e-01  6.210e-03   +1.177e-01   -1.239e-01 
 0.200 0.250   1.100   1.120     7.333e-01  7.363e-03   +1.103e-01   -1.159e-01 
 0.200 0.250   1.120   1.140     5.108e-01  4.093e-03   +6.331e-02   -6.379e-02 
 0.200 0.250   1.140   1.160     3.604e-01  3.235e-03   +3.896e-02   -3.738e-02 
 0.200 0.250   1.160   1.180     2.300e-01  2.848e-03   +3.509e-02   -3.551e-02 
 0.200 0.250   1.180   1.200     1.560e-01  1.899e-03   +2.297e-02   -2.301e-02 
 0.200 0.250   1.200   1.220     9.057e-02  1.548e-03   +1.945e-02   -1.905e-02 
 0.200 0.250   1.220   1.240     4.884e-02  1.207e-03   +1.215e-02   -1.162e-02 
 0.200 0.250   1.240   1.260     2.796e-02  9.745e-04   +8.866e-03   -8.032e-03 
 0.200 0.250   1.260   1.280     1.052e-02  4.155e-04   +2.626e-03   -2.308e-03 
 0.200 0.250   1.280   1.300     2.992e-03  2.189e-04   +1.682e-03   -1.510e-03 
 0.200 0.250   1.300   1.320     2.993e-04  9.374e-05   +4.148e-04   -2.878e-04 
 0.250 0.300   0.660   0.680     9.254e-02  1.013e-03   +9.984e-01   -9.989e-01 
 0.250 0.300   0.680   0.700     1.848e+00  3.808e-03   +5.015e-01   -5.115e-01 
 0.250 0.300   0.700   0.720     3.579e+00  4.121e-03   +2.650e-01   -3.048e-01 
 0.250 0.300   0.720   0.740     4.833e+00  6.069e-03   +2.585e-01   -3.123e-01 
 0.250 0.300   0.740   0.760     5.818e+00  5.719e-03   +2.429e-01   -3.083e-01 
 0.250 0.300   0.760   0.780     6.569e+00  6.236e-03   +2.704e-01   -3.468e-01 
 0.250 0.300   0.780   0.800     7.209e+00  8.820e-03   +2.660e-01   -3.471e-01 
 0.250 0.300   0.800   0.820     7.866e+00  8.447e-03   +2.718e-01   -3.722e-01 
 0.250 0.300   0.820   0.840     7.938e+00  9.747e-03   +1.200e+00   -1.238e+00 
 0.250 0.300   0.840   0.860     9.673e+00  9.842e-03   +2.861e-01   -4.178e-01 
 0.250 0.300   0.860   0.880     1.207e+01  1.064e-02   +2.717e-01   -4.598e-01 
 0.250 0.300   0.880   0.900     1.561e+01  1.666e-02   +5.014e-01   -6.724e-01 
 0.250 0.300   0.900   0.920     1.338e+01  1.369e-02   +2.694e-01   -5.336e-01 
 0.250 0.300   0.920   0.940     1.026e+01  1.382e-02   +2.283e-01   -4.868e-01 
 0.250 0.300   0.940   0.960     8.843e+00  1.215e-02   +1.879e-01   -4.670e-01 
 0.250 0.300   0.960   0.980     7.977e+00  1.163e-02   +1.763e-01   -4.368e-01 
 0.250 0.300   0.980   1.000     7.260e+00  9.879e-03   +1.382e-01   -4.381e-01 
 0.250 0.300   1.000   1.020     6.642e+00  9.699e-03   +1.231e-01   -4.048e-01 
 0.250 0.300   1.020   1.040     6.073e+00  9.311e-03   +1.158e-01   -3.977e-01 
 0.250 0.300   1.040   1.060     5.553e+00  9.800e-03   +1.013e-01   -3.788e-01 
 0.250 0.300   1.060   1.080     4.979e+00  1.044e-02   +1.387e-01   -3.648e-01 
 0.250 0.300   1.080   1.100     4.487e+00  1.028e-02   +1.279e-01   -3.338e-01 
 0.250 0.300   1.100   1.120     4.014e+00  9.276e-03   +1.045e-01   -2.888e-01 
 0.250 0.300   1.120   1.140     3.490e+00  7.314e-03   +9.315e-02   -2.505e-01 
 0.250 0.300   1.140   1.160     2.982e+00  8.892e-03   +9.256e-02   -2.130e-01 
 0.250 0.300   1.160   1.180     2.575e+00  7.241e-03   +7.818e-02   -1.686e-01 
 0.250 0.300   1.180   1.200     2.122e+00  4.971e-03   +1.300e-01   -2.142e-01 
 0.250 0.300   1.200   1.220     1.759e+00  4.817e-03   +4.558e-02   -9.327e-02 
 0.250 0.300   1.220   1.240     1.415e+00  4.895e-03   +4.615e-02   -7.817e-02 
 0.250 0.300   1.240   1.260     1.143e+00  5.014e-03   +3.801e-02   -6.270e-02 
 0.250 0.300   1.260   1.280     8.928e-01  4.150e-03   +3.497e-02   -4.826e-02 
 0.250 0.300   1.280   1.300     6.772e-01  2.748e-03   +2.270e-02   -3.123e-02 
 0.250 0.300   1.300   1.320     5.289e-01  2.808e-03   +2.028e-02   -2.512e-02 
 0.250 0.300   1.320   1.340     3.886e-01  2.283e-03   +1.826e-02   -2.094e-02 
 0.250 0.300   1.340   1.360     2.968e-01  1.824e-03   +1.399e-02   -1.479e-02 
 0.250 0.300   1.360   1.380     2.177e-01  1.890e-03   +1.127e-02   -1.251e-02 
 0.250 0.300   1.380   1.400     1.721e-01  1.350e-03   +7.140e-03   -8.169e-03 
 0.250 0.300   1.400   1.420     1.227e-01  1.560e-03   +7.463e-03   -6.635e-03 
 0.250 0.300   1.420   1.440     8.855e-02  1.455e-03   +8.294e-03   -7.251e-03 
 0.250 0.300   1.440   1.460     5.026e-02  1.095e-03   +3.864e-03   -3.633e-03 
 0.250 0.300   1.460   1.480     2.596e-02  6.321e-04   +1.954e-03   -2.470e-03 
 0.250 0.300   1.480   1.500     1.247e-02  4.414e-04   +1.477e-03   -1.494e-03 
 0.250 0.300   1.500   1.520     6.504e-03  2.791e-04   +1.412e-03   -1.036e-03 
 0.250 0.300   1.520   1.540     2.056e-03  2.118e-04   +5.324e-04   -5.534e-04 
 0.250 0.300   1.540   1.560     9.162e-04  1.002e-04   +6.261e-04   -5.249e-04 
 0.300 0.350   0.640   0.660     5.249e-01  1.984e-03   +8.548e-02   -9.230e-02 
 0.300 0.350   0.660   0.680     2.403e+00  4.425e-03   +1.652e-01   -1.986e-01 
 0.300 0.350   0.680   0.700     3.837e+00  5.449e-03   +1.428e-01   -2.021e-01 
 0.300 0.350   0.700   0.720     4.892e+00  4.983e-03   +1.687e-01   -2.453e-01 
 0.300 0.350   0.720   0.740     5.683e+00  4.516e-03   +2.189e-01   -2.991e-01 
 0.300 0.350   0.740   0.760     6.248e+00  6.566e-03   +2.505e-01   -3.298e-01 
 0.300 0.350   0.760   0.780     6.735e+00  5.766e-03   +2.392e-01   -3.188e-01 
 0.300 0.350   0.780   0.800     7.091e+00  6.888e-03   +3.009e-01   -3.856e-01 
 0.300 0.350   0.800   0.820     7.434e+00  6.004e-03   +2.530e-01   -3.451e-01 
 0.300 0.350   0.820   0.840     7.994e+00  7.717e-03   +2.695e-01   -3.634e-01 
 0.300 0.350   0.840   0.860     9.043e+00  9.226e-03   +2.872e-01   -3.912e-01 
 0.300 0.350   0.860   0.880     1.147e+01  8.752e-03   +3.505e-01   -4.612e-01 
 0.300 0.350   0.880   0.900     1.501e+01  1.245e-02   +4.818e-01   -6.001e-01 
 0.300 0.350   0.900   0.920     1.282e+01  1.051e-02   +3.701e-01   -5.262e-01 
 0.300 0.350   0.920   0.940     9.947e+00  7.308e-03   +2.267e-01   -3.945e-01 
 0.300 0.350   0.940   0.960     8.674e+00  9.318e-03   +1.667e-01   -3.335e-01 
 0.300 0.350   0.960   0.980     8.103e+00  8.317e-03   +2.063e-01   -3.840e-01 
 0.300 0.350   0.980   1.000     7.619e+00  1.011e-02   +1.005e-01   -3.255e-01 
 0.300 0.350   1.000   1.020     7.229e+00  1.058e-02   +1.660e-01   -3.971e-01 
 0.300 0.350   1.020   1.040     6.851e+00  7.832e-03   +7.600e-02   -3.551e-01 
 0.300 0.350   1.040   1.060     6.477e+00  8.683e-03   +1.386e-01   -3.874e-01 
 0.300 0.350   1.060   1.080     6.101e+00  7.050e-03   +6.295e-02   -3.522e-01 
 0.300 0.350   1.080   1.100     5.676e+00  8.779e-03   +6.066e-02   -3.413e-01 
 0.300 0.350   1.100   1.120     5.257e+00  8.197e-03   +6.374e-02   -3.424e-01 
 0.300 0.350   1.120   1.140     4.906e+00  7.799e-03   +6.127e-02   -3.213e-01 
 0.300 0.350   1.140   1.160     4.610e+00  1.044e-02   +7.211e-02   -3.236e-01 
 0.300 0.350   1.160   1.180     4.243e+00  8.405e-03   +6.149e-02   -3.111e-01 
 0.300 0.350   1.180   1.200     3.922e+00  8.033e-03   +7.663e-02   -3.104e-01 
 0.300 0.350   1.200   1.220     3.550e+00  5.845e-03   +4.294e-02   -2.705e-01 
 0.300 0.350   1.220   1.240     3.222e+00  5.371e-03   +3.828e-02   -2.506e-01 
 0.300 0.350   1.240   1.260     2.827e+00  7.344e-03   +1.383e-01   -2.910e-01 
 0.300 0.350   1.260   1.280     2.534e+00  6.326e-03   +3.815e-02   -1.928e-01 
 0.300 0.350   1.280   1.300     2.181e+00  5.497e-03   +3.824e-02   -1.677e-01 
 0.300 0.350   1.300   1.320     1.920e+00  4.510e-03   +3.020e-02   -1.346e-01 
 0.300 0.350   1.320   1.340     1.629e+00  4.356e-03   +2.171e-02   -1.026e-01 
 0.300 0.350   1.340   1.360     1.375e+00  3.321e-03   +2.928e-02   -8.164e-02 
 0.300 0.350   1.360   1.380     1.174e+00  3.408e-03   +2.681e-02   -6.330e-02 
 0.300 0.350   1.380   1.400     1.024e+00  2.915e-03   +2.786e-02   -5.434e-02 
 0.300 0.350   1.400   1.420     8.774e-01  3.946e-03   +3.554e-02   -4.719e-02 
 0.300 0.350   1.420   1.440     7.365e-01  2.332e-03   +2.648e-02   -3.616e-02 
 0.300 0.350   1.440   1.460     5.814e-01  2.652e-03   +2.744e-02   -3.083e-02 
 0.300 0.350   1.460   1.480     4.338e-01  2.144e-03   +1.768e-02   -2.372e-02 
 0.300 0.350   1.480   1.500     3.292e-01  2.331e-03   +1.452e-02   -1.663e-02 
 0.300 0.350   1.500   1.520     2.436e-01  2.034e-03   +1.968e-02   -1.539e-02 
 0.300 0.350   1.520   1.540     1.838e-01  1.185e-03   +1.307e-02   -1.299e-02 
 0.300 0.350   1.540   1.560     1.357e-01  1.593e-03   +1.028e-02   -9.472e-03 
 0.300 0.350   1.560   1.580     9.836e-02  1.181e-03   +9.255e-03   -8.508e-03 
 0.300 0.350   1.580   1.600     6.887e-02  9.693e-04   +6.132e-03   -7.110e-03 
 0.300 0.350   1.600   1.620     4.643e-02  6.736e-04   +6.128e-03   -4.700e-03 
 0.300 0.350   1.620   1.640     2.945e-02  5.898e-04   +4.723e-03   -3.771e-03 
 0.300 0.350   1.640   1.660     2.071e-02  5.076e-04   +3.368e-03   -2.992e-03 
 0.300 0.350   1.660   1.680     1.361e-02  4.094e-04   +2.185e-03   -2.260e-03 
 0.300 0.350   1.680   1.700     7.828e-03  2.512e-04   +1.595e-03   -1.212e-03 
 0.300 0.350   1.700   1.720     4.862e-03  2.666e-04   +1.202e-03   -1.004e-03 
 0.300 0.350   1.720   1.740     2.439e-03  2.352e-04   +7.112e-04   -6.822e-04 
 0.300 0.350   1.740   1.760     9.932e-04  1.538e-04   +3.834e-04   -2.898e-04 
 0.300 0.350   1.760   1.780     8.656e-04  1.388e-04   +5.099e-04   -3.565e-04 
 0.300 0.350   1.780   1.800     2.380e-04  6.713e-05   +7.242e-04   -1.462e-04 
 0.350 0.400   0.620   0.640     2.273e-02  3.991e-04   +1.155e-02   -1.190e-02 
 0.350 0.400   0.640   0.660     1.394e+00  3.056e-03   +2.601e-01   -2.679e-01 
 0.350 0.400   0.660   0.680     2.727e+00  4.983e-03   +8.540e-02   -1.450e-01 
 0.350 0.400   0.680   0.700     3.711e+00  4.193e-03   +9.963e-02   -1.902e-01 
 0.350 0.400   0.700   0.720     4.468e+00  3.780e-03   +1.245e-01   -2.084e-01 
 0.350 0.400   0.720   0.740     5.005e+00  5.683e-03   +1.610e-01   -2.494e-01 
 0.350 0.400   0.740   0.760     5.432e+00  6.079e-03   +1.685e-01   -2.644e-01 
 0.350 0.400   0.760   0.780     5.707e+00  6.670e-03   +1.834e-01   -2.781e-01 
 0.350 0.400   0.780   0.800     5.898e+00  7.096e-03   +2.288e-01   -3.277e-01 
 0.350 0.400   0.800   0.820     6.225e+00  6.015e-03   +2.054e-01   -2.976e-01 
 0.350 0.400   0.820   0.840     6.653e+00  6.332e-03   +2.313e-01   -3.263e-01 
 0.350 0.400   0.840   0.860     7.568e+00  5.694e-03   +2.522e-01   -3.564e-01 
 0.350 0.400   0.860   0.880     9.738e+00  8.588e-03   +3.205e-01   -4.236e-01 
 0.350 0.400   0.880   0.900     1.293e+01  7.266e-03   +4.578e-01   -5.725e-01 
 0.350 0.400   0.900   0.920     1.099e+01  6.143e-03   +3.409e-01   -4.972e-01 
 0.350 0.400   0.920   0.940     8.409e+00  6.144e-03   +2.513e-01   -3.671e-01 
 0.350 0.400   0.940   0.960     7.355e+00  8.896e-03   +1.934e-01   -3.148e-01 
 0.350 0.400   0.960   0.980     6.893e+00  5.500e-03   +1.512e-01   -2.800e-01 
 0.350 0.400   0.980   1.000     6.552e+00  5.998e-03   +1.505e-01   -2.665e-01 
 0.350 0.400   1.000   1.020     6.346e+00  6.771e-03   +9.667e-02   -2.427e-01 
 0.350 0.400   1.020   1.040     6.106e+00  6.867e-03   +8.706e-02   -2.416e-01 
 0.350 0.400   1.040   1.060     5.901e+00  7.221e-03   +6.759e-02   -2.335e-01 
 0.350 0.400   1.060   1.080     5.631e+00  7.742e-03   +5.681e-02   -2.456e-01 
 0.350 0.400   1.080   1.100     5.386e+00  7.500e-03   +1.560e-01   -3.099e-01 
 0.350 0.400   1.100   1.120     5.099e+00  7.354e-03   +4.633e-02   -2.533e-01 
 0.350 0.400   1.120   1.140     4.825e+00  6.918e-03   +4.332e-02   -2.604e-01 
 0.350 0.400   1.140   1.160     4.579e+00  7.539e-03   +5.169e-02   -2.491e-01 
 0.350 0.400   1.160   1.180     4.346e+00  6.489e-03   +3.195e-02   -2.396e-01 
 0.350 0.400   1.180   1.200     4.068e+00  6.952e-03   +4.513e-02   -2.481e-01 
 0.350 0.400   1.200   1.220     3.819e+00  4.813e-03   +7.399e-02   -2.571e-01 
 0.350 0.400   1.220   1.240     3.563e+00  4.985e-03   +8.260e-02   -2.613e-01 
 0.350 0.400   1.240   1.260     3.385e+00  6.501e-03   +4.494e-02   -2.268e-01 
 0.350 0.400   1.260   1.280     3.199e+00  6.063e-03   +4.123e-02   -2.240e-01 
 0.350 0.400   1.280   1.300     2.954e+00  6.477e-03   +3.271e-02   -2.163e-01 
 0.350 0.400   1.300   1.320     2.706e+00  6.281e-03   +1.103e-01   -2.618e-01 
 0.350 0.400   1.320   1.340     2.456e+00  6.550e-03   +3.290e-02   -1.846e-01 
 0.350 0.400   1.340   1.360     2.209e+00  6.652e-03   +2.918e-02   -1.656e-01 
 0.350 0.400   1.360   1.380     2.005e+00  6.184e-03   +3.414e-02   -1.577e-01 
 0.350 0.400   1.380   1.400     1.818e+00  6.706e-03   +1.448e-01   -2.183e-01 
 0.350 0.400   1.400   1.420     1.640e+00  5.007e-03   +2.463e-02   -1.128e-01 
 0.350 0.400   1.420   1.440     1.466e+00  4.153e-03   +1.884e-02   -9.302e-02 
 0.350 0.400   1.440   1.460     1.241e+00  3.862e-03   +2.406e-02   -7.792e-02 
 0.350 0.400   1.460   1.480     1.044e+00  3.153e-03   +2.010e-02   -5.790e-02 
 0.350 0.400   1.480   1.500     8.772e-01  3.192e-03   +1.858e-02   -4.643e-02 
 0.350 0.400   1.500   1.520     7.480e-01  2.401e-03   +1.870e-02   -4.148e-02 
 0.350 0.400   1.520   1.540     6.357e-01  2.123e-03   +2.116e-02   -3.512e-02 
 0.350 0.400   1.540   1.560     5.443e-01  2.320e-03   +1.756e-02   -3.047e-02 
 0.350 0.400   1.560   1.580     4.531e-01  2.036e-03   +1.911e-02   -2.890e-02 
 0.350 0.400   1.580   1.600     3.750e-01  1.658e-03   +2.623e-02   -2.847e-02 
 0.350 0.400   1.600   1.620     3.037e-01  2.061e-03   +8.222e-02   -8.905e-02 
 0.350 0.400   1.620   1.640     2.524e-01  1.813e-03   +2.167e-02   -2.198e-02 
 0.350 0.400   1.640   1.660     1.951e-01  1.382e-03   +2.034e-02   -1.644e-02 
 0.350 0.400   1.660   1.680     1.517e-01  1.283e-03   +1.478e-02   -1.355e-02 
 0.350 0.400   1.680   1.700     1.174e-01  1.007e-03   +1.251e-02   -9.941e-03 
 0.350 0.400   1.700   1.720     9.025e-02  8.096e-04   +8.301e-03   -8.567e-03 
 0.350 0.400   1.720   1.740     7.167e-02  8.998e-04   +6.119e-03   -6.331e-03 
 0.350 0.400   1.740   1.760     5.228e-02  6.465e-04   +3.992e-03   -5.197e-03 
 0.350 0.400   1.760   1.780     4.097e-02  7.297e-04   +4.588e-03   -4.102e-03 
 0.350 0.400   1.780   1.800     2.884e-02  5.559e-04   +3.363e-03   -3.510e-03 
 0.350 0.400   1.800   1.820     2.093e-02  6.450e-04   +2.285e-03   -2.561e-03 
 0.350 0.400   1.820   1.840     1.443e-02  4.952e-04   +2.110e-03   -2.239e-03 
 0.350 0.400   1.840   1.860     1.002e-02  2.908e-04   +1.772e-03   -2.027e-03 
 0.350 0.400   1.860   1.880     7.903e-03  2.468e-04   +7.060e-03   -3.531e-03 
 0.350 0.400   1.880   1.900     4.159e-03  2.438e-04   +9.758e-04   -1.060e-03 
 0.350 0.400   1.900   1.920     1.778e-03  1.543e-04   +4.664e-04   -4.726e-04 
 0.350 0.400   1.920   1.940     1.421e-03  1.455e-04   +6.108e-04   -4.253e-04 
 0.350 0.400   1.940   1.960     9.173e-04  1.222e-04   +4.749e-04   -3.106e-04 
 0.350 0.400   1.960   1.980     4.151e-04  9.403e-05   +3.685e-04   -2.326e-04 
 0.350 0.400   1.980   2.000     2.274e-04  5.454e-05   +3.678e-04   -1.350e-04 
 0.350 0.400   2.000   2.020     1.046e-04  2.953e-05   +1.325e-02   -9.538e-05 
 0.400 0.450   0.620   0.640     1.455e-01  1.080e-03   +1.342e-02   -1.433e-02 
 0.400 0.450   0.640   0.660     1.417e+00  3.020e-03   +4.305e-02   -7.313e-02 
 0.400 0.450   0.660   0.680     2.349e+00  2.997e-03   +5.719e-02   -1.076e-01 
 0.400 0.450   0.680   0.700     2.999e+00  3.276e-03   +7.508e-02   -1.364e-01 
 0.400 0.450   0.700   0.720     3.510e+00  4.622e-03   +9.181e-02   -1.684e-01 
 0.400 0.450   0.720   0.740     3.876e+00  4.469e-03   +1.086e-01   -1.819e-01 
 0.400 0.450   0.740   0.760     4.123e+00  4.634e-03   +1.164e-01   -1.939e-01 
 0.400 0.450   0.760   0.780     4.315e+00  4.683e-03   +1.515e-01   -2.338e-01 
 0.400 0.450   0.780   0.800     4.488e+00  4.883e-03   +1.397e-01   -2.164e-01 
 0.400 0.450   0.800   0.820     4.703e+00  5.091e-03   +1.532e-01   -2.351e-01 
 0.400 0.450   0.820   0.840     5.060e+00  4.259e-03   +1.632e-01   -2.530e-01 
 0.400 0.450   0.840   0.860     5.737e+00  5.285e-03   +2.231e-01   -3.282e-01 
 0.400 0.450   0.860   0.880     7.600e+00  5.066e-03   +2.587e-01   -3.595e-01 
 0.400 0.450   0.880   0.900     1.035e+01  7.266e-03   +3.518e-01   -4.715e-01 
 0.400 0.450   0.900   0.920     8.821e+00  6.744e-03   +3.072e-01   -4.253e-01 
 0.400 0.450   0.920   0.940     6.648e+00  7.035e-03   +2.049e-01   -3.123e-01 
 0.400 0.450   0.940   0.960     5.758e+00  6.497e-03   +1.586e-01   -2.601e-01 
 0.400 0.450   0.960   0.980     5.383e+00  5.646e-03   +1.393e-01   -2.428e-01 
 0.400 0.450   0.980   1.000     5.172e+00  5.782e-03   +1.459e-01   -2.386e-01 
 0.400 0.450   1.000   1.020     4.998e+00  5.311e-03   +1.132e-01   -1.997e-01 
 0.400 0.450   1.020   1.040     4.890e+00  5.389e-03   +1.040e-01   -1.951e-01 
 0.400 0.450   1.040   1.060     4.800e+00  5.979e-03   +9.080e-02   -1.913e-01 
 0.400 0.450   1.060   1.080     4.618e+00  6.118e-03   +7.241e-02   -1.846e-01 
 0.400 0.450   1.080   1.100     4.414e+00  6.109e-03   +6.395e-02   -2.132e-01 
 0.400 0.450   1.100   1.120     4.280e+00  6.383e-03   +5.652e-02   -1.718e-01 
 0.400 0.450   1.120   1.140     4.099e+00  5.973e-03   +4.661e-02   -1.681e-01 
 0.400 0.450   1.140   1.160     4.003e+00  5.806e-03   +3.445e-02   -1.769e-01 
 0.400 0.450   1.160   1.180     3.848e+00  6.979e-03   +9.714e-02   -2.268e-01 
 0.400 0.450   1.180   1.200     3.705e+00  6.501e-03   +3.117e-02   -1.820e-01 
 0.400 0.450   1.200   1.220     3.485e+00  5.640e-03   +2.505e-02   -1.716e-01 
 0.400 0.450   1.220   1.240     3.316e+00  6.036e-03   +6.340e-02   -1.911e-01 
 0.400 0.450   1.240   1.260     3.133e+00  5.682e-03   +2.488e-02   -1.653e-01 
 0.400 0.450   1.260   1.280     3.003e+00  5.733e-03   +2.825e-02   -1.629e-01 
 0.400 0.450   1.280   1.300     2.845e+00  5.208e-03   +2.552e-02   -1.518e-01 
 0.400 0.450   1.300   1.320     2.660e+00  6.194e-03   +2.501e-02   -1.537e-01 
 0.400 0.450   1.320   1.340     2.474e+00  6.412e-03   +3.240e-02   -1.529e-01 
 0.400 0.450   1.340   1.360     2.271e+00  5.972e-03   +1.054e-01   -2.040e-01 
 0.400 0.450   1.360   1.380     2.100e+00  5.436e-03   +2.668e-02   -1.333e-01 
 0.400 0.450   1.380   1.400     1.967e+00  5.386e-03   +2.641e-02   -1.308e-01 
 0.400 0.450   1.400   1.420     1.877e+00  4.538e-03   +1.839e-02   -1.244e-01 
 0.400 0.450   1.420   1.440     1.765e+00  4.351e-03   +2.580e-02   -1.213e-01 
 0.400 0.450   1.440   1.460     1.579e+00  4.250e-03   +1.863e-02   -1.062e-01 
 0.400 0.450   1.460   1.480     1.418e+00  2.516e-03   +1.258e-02   -9.413e-02 
 0.400 0.450   1.480   1.500     1.285e+00  2.811e-03   +1.236e-02   -8.251e-02 
 0.400 0.450   1.500   1.520     1.161e+00  3.051e-03   +1.250e-02   -6.836e-02 
 0.400 0.450   1.520   1.540     1.064e+00  3.603e-03   +1.392e-02   -5.608e-02 
 0.400 0.450   1.540   1.560     9.724e-01  2.698e-03   +1.247e-02   -4.669e-02 
 0.400 0.450   1.560   1.580     8.731e-01  3.202e-03   +1.173e-02   -4.338e-02 
 0.400 0.450   1.580   1.600     7.857e-01  2.577e-03   +1.405e-02   -3.871e-02 
 0.400 0.450   1.600   1.620     6.929e-01  1.959e-03   +1.505e-02   -3.041e-02 
 0.400 0.450   1.620   1.640     5.980e-01  1.812e-03   +1.813e-02   -2.879e-02 
 0.400 0.450   1.640   1.660     4.967e-01  1.884e-03   +1.306e-02   -2.477e-02 
 0.400 0.450   1.660   1.680     4.051e-01  1.958e-03   +1.591e-02   -2.351e-02 
 0.400 0.450   1.680   1.700     3.187e-01  1.575e-03   +1.283e-02   -2.036e-02 
 0.400 0.450   1.700   1.720     2.649e-01  1.436e-03   +1.015e-02   -1.404e-02 
 0.400 0.450   1.720   1.740     2.240e-01  1.295e-03   +9.156e-03   -1.238e-02 
 0.400 0.450   1.740   1.760     1.898e-01  1.256e-03   +1.037e-02   -1.174e-02 
 0.400 0.450   1.760   1.780     1.579e-01  1.665e-03   +1.051e-02   -1.080e-02 
 0.400 0.450   1.780   1.800     1.332e-01  1.457e-03   +9.336e-03   -9.616e-03 
 0.400 0.450   1.800   1.820     1.085e-01  1.087e-03   +8.509e-03   -9.626e-03 
 0.400 0.450   1.820   1.840     9.137e-02  9.488e-04   +6.958e-03   -9.179e-03 
 0.400 0.450   1.840   1.860     8.306e-02  9.147e-04   +1.164e-02   -9.147e-03 
 0.400 0.450   1.860   1.880     1.057e-01  7.138e-04   +2.631e-02   -1.949e-02 
 0.400 0.450   1.880   1.900     4.557e-02  7.421e-04   +5.718e-03   -5.888e-03 
 0.400 0.450   1.900   1.920     3.383e-02  7.245e-04   +5.027e-03   -5.094e-03 
 0.400 0.450   1.920   1.940     2.905e-02  6.172e-04   +4.812e-03   -4.363e-03 
 0.400 0.450   1.940   1.960     2.097e-02  4.752e-04   +3.647e-03   -4.019e-03 
 0.400 0.450   1.960   1.980     1.569e-02  5.675e-04   +2.235e-03   -2.924e-03 
 0.400 0.450   1.980   2.000     1.138e-02  3.286e-04   +2.092e-03   -2.545e-03 
 0.400 0.450   2.000   2.020     9.323e-03  3.336e-04   +2.225e-03   -2.256e-03 
 0.400 0.450   2.020   2.040     6.248e-03  3.352e-04   +1.869e-03   -1.679e-03 
 0.400 0.450   2.040   2.060     4.290e-03  2.631e-04   +1.488e-03   -1.260e-03 
 0.400 0.450   2.060   2.080     3.466e-03  2.753e-04   +1.085e-03   -1.322e-03 
 0.400 0.450   2.080   2.100     1.771e-03  1.822e-04   +6.011e-04   -6.848e-04 
 0.400 0.450   2.100   2.120     1.249e-03  1.725e-04   +6.808e-04   -6.379e-04 
 0.400 0.450   2.120   2.140     9.026e-04  1.116e-04   +4.492e-04   -5.236e-04 
 0.400 0.450   2.140   2.160     6.201e-04  7.849e-05   +6.666e-04   -4.248e-04 
 0.400 0.450   2.180   2.200     1.551e-04  3.698e-05   +1.939e-04   -1.485e-04 
 0.400 0.450   2.200   2.220     1.305e-04  3.518e-05   +4.455e-04   -1.436e-04 
 0.450 0.500   0.620   0.640     2.054e-01  9.892e-04   +1.312e-02   -1.516e-02 
 0.450 0.500   0.640   0.660     1.251e+00  2.480e-03   +3.154e-02   -5.808e-02 
 0.450 0.500   0.660   0.680     1.861e+00  3.507e-03   +4.076e-02   -8.504e-02 
 0.450 0.500   0.680   0.700     2.278e+00  4.384e-03   +5.145e-02   -1.065e-01 
 0.450 0.500   0.700   0.720     2.588e+00  4.189e-03   +5.926e-02   -1.217e-01 
 0.450 0.500   0.720   0.740     2.809e+00  3.682e-03   +7.224e-02   -1.343e-01 
 0.450 0.500   0.740   0.760     2.954e+00  4.060e-03   +7.894e-02   -1.412e-01 
 0.450 0.500   0.760   0.780     3.067e+00  4.048e-03   +8.453e-02   -1.512e-01 
 0.450 0.500   0.780   0.800     3.179e+00  4.829e-03   +1.128e-01   -1.860e-01 
 0.450 0.500   0.800   0.820     3.337e+00  4.758e-03   +9.537e-02   -1.765e-01 
 0.450 0.500   0.820   0.840     3.616e+00  4.502e-03   +1.102e-01   -1.920e-01 
 0.450 0.500   0.840   0.860     4.172e+00  4.363e-03   +1.321e-01   -2.149e-01 
 0.450 0.500   0.860   0.880     5.596e+00  4.747e-03   +1.874e-01   -2.697e-01 
 0.450 0.500   0.880   0.900     7.819e+00  7.071e-03   +2.661e-01   -3.756e-01 
 0.450 0.500   0.900   0.920     6.696e+00  5.676e-03   +2.219e-01   -3.453e-01 
 0.450 0.500   0.920   0.940     4.967e+00  6.375e-03   +1.822e-01   -2.788e-01 
 0.450 0.500   0.940   0.960     4.272e+00  5.607e-03   +1.331e-01   -2.104e-01 
 0.450 0.500   0.960   0.980     3.988e+00  4.188e-03   +1.138e-01   -1.910e-01 
 0.450 0.500   0.980   1.000     3.821e+00  3.432e-03   +1.188e-01   -1.872e-01 
 0.450 0.500   1.000   1.020     3.725e+00  4.646e-03   +1.014e-01   -1.684e-01 
 0.450 0.500   1.020   1.040     3.667e+00  5.140e-03   +9.618e-02   -1.656e-01 
 0.450 0.500   1.040   1.060     3.612e+00  4.692e-03   +8.916e-02   -1.579e-01 
 0.450 0.500   1.060   1.080     3.549e+00  4.867e-03   +8.120e-02   -1.547e-01 
 0.450 0.500   1.080   1.100     3.454e+00  6.960e-03   +7.654e-02   -1.478e-01 
 0.450 0.500   1.100   1.120     3.343e+00  4.762e-03   +6.366e-02   -1.411e-01 
 0.450 0.500   1.120   1.140     3.257e+00  4.931e-03   +6.104e-02   -1.346e-01 
 0.450 0.500   1.140   1.160     3.199e+00  5.393e-03   +5.408e-02   -1.300e-01 
 0.450 0.500   1.160   1.180     3.135e+00  5.333e-03   +4.929e-02   -1.340e-01 
 0.450 0.500   1.180   1.200     3.018e+00  5.099e-03   +3.713e-02   -1.280e-01 
 0.450 0.500   1.200   1.220     2.929e+00  4.535e-03   +3.684e-02   -1.330e-01 
 0.450 0.500   1.220   1.240     2.827e+00  5.070e-03   +3.012e-02   -1.301e-01 
 0.450 0.500   1.240   1.260     2.715e+00  6.023e-03   +2.971e-02   -1.240e-01 
 0.450 0.500   1.260   1.280     2.630e+00  5.765e-03   +2.788e-02   -1.236e-01 
 0.450 0.500   1.280   1.300     2.517e+00  5.128e-03   +2.798e-02   -1.239e-01 
 0.450 0.500   1.300   1.320     2.373e+00  3.858e-03   +1.750e-02   -1.219e-01 
 0.450 0.500   1.320   1.340     2.228e+00  5.855e-03   +2.643e-02   -1.070e-01 
 0.450 0.500   1.340   1.360     2.055e+00  3.787e-03   +2.005e-02   -1.032e-01 
 0.450 0.500   1.360   1.380     1.888e+00  3.554e-03   +1.711e-02   -9.333e-02 
 0.450 0.500   1.380   1.400     1.812e+00  3.666e-03   +1.653e-02   -9.509e-02 
 0.450 0.500   1.400   1.420     1.741e+00  2.974e-03   +1.186e-02   -9.155e-02 
 0.450 0.500   1.420   1.440     1.632e+00  3.657e-03   +1.726e-02   -8.659e-02 
 0.450 0.500   1.440   1.460     1.535e+00  4.038e-03   +1.877e-02   -8.294e-02 
 0.450 0.500   1.460   1.480     1.410e+00  3.060e-03   +4.985e-02   -1.052e-01 
 0.450 0.500   1.480   1.500     1.351e+00  3.952e-03   +1.959e-02   -8.432e-02 
 0.450 0.500   1.500   1.520     1.317e+00  2.575e-03   +7.025e-02   -1.286e-01 
 0.450 0.500   1.520   1.540     1.282e+00  2.848e-03   +1.301e-02   -6.880e-02 
 0.450 0.500   1.540   1.560     1.256e+00  4.080e-03   +1.810e-02   -6.822e-02 
 0.450 0.500   1.560   1.580     1.210e+00  3.548e-03   +1.553e-02   -5.877e-02 
 0.450 0.500   1.580   1.600     1.169e+00  3.831e-03   +1.940e-02   -5.883e-02 
 0.450 0.500   1.600   1.620     1.095e+00  3.921e-03   +8.246e-02   -1.150e-01 
 0.450 0.500   1.620   1.640     9.867e-01  3.189e-03   +1.693e-02   -4.396e-02 
 0.450 0.500   1.640   1.660     8.480e-01  2.447e-03   +6.843e-03   -3.475e-02 
 0.450 0.500   1.660   1.680     6.821e-01  2.927e-03   +1.197e-02   -2.857e-02 
 0.450 0.500   1.680   1.700     5.108e-01  1.972e-03   +6.883e-03   -2.238e-02 
 0.450 0.500   1.700   1.720     4.169e-01  2.401e-03   +6.882e-03   -2.009e-02 
 0.450 0.500   1.720   1.740     3.578e-01  2.201e-03   +8.870e-03   -1.930e-02 
 0.450 0.500   1.740   1.760     3.282e-01  1.701e-03   +7.171e-03   -1.650e-02 
 0.450 0.500   1.760   1.780     2.777e-01  1.723e-03   +7.550e-03   -1.358e-02 
 0.450 0.500   1.780   1.800     2.509e-01  1.753e-03   +5.887e-03   -1.437e-02 
 0.450 0.500   1.800   1.820     2.159e-01  1.762e-03   +9.619e-03   -1.175e-02 
 0.450 0.500   1.820   1.840     1.839e-01  1.798e-03   +7.960e-03   -1.186e-02 
 0.450 0.500   1.840   1.860     2.163e-01  1.751e-03   +1.085e-02   -1.319e-02 
 0.450 0.500   1.860   1.880     4.165e-01  1.113e-03   +4.022e-02   -4.698e-02 
 0.450 0.500   1.880   1.900     1.220e-01  9.879e-04   +8.871e-03   -1.123e-02 
 0.450 0.500   1.900   1.920     1.053e-01  1.341e-03   +7.530e-03   -9.367e-03 
 0.450 0.500   1.920   1.940     8.414e-02  1.174e-03   +8.200e-03   -8.276e-03 
 0.450 0.500   1.940   1.960     7.381e-02  1.066e-03   +5.648e-03   -8.928e-03 
 0.450 0.500   1.960   1.980     6.246e-02  8.983e-04   +5.604e-03   -7.518e-03 
 0.450 0.500   1.980   2.000     5.239e-02  7.685e-04   +6.776e-03   -7.587e-03 
 0.450 0.500   2.000   2.020     4.269e-02  5.674e-04   +4.514e-03   -6.170e-03 
 0.450 0.500   2.020   2.040     3.322e-02  4.679e-04   +5.951e-03   -5.506e-03 
 0.450 0.500   2.040   2.060     2.791e-02  4.568e-04   +5.445e-03   -5.003e-03 
 0.450 0.500   2.060   2.080     2.180e-02  4.509e-04   +5.215e-03   -4.568e-03 
 0.450 0.500   2.080   2.100     2.112e-02  4.706e-04   +4.195e-03   -5.147e-03 
 0.450 0.500   2.100   2.120     1.568e-02  6.429e-04   +3.088e-03   -4.158e-03 
 0.450 0.500   2.120   2.140     1.311e-02  3.500e-04   +4.262e-03   -3.892e-03 
 0.450 0.500   2.140   2.160     8.418e-03  3.977e-04   +2.108e-03   -2.668e-03 
 0.450 0.500   2.160   2.180     6.373e-03  3.032e-04   +2.716e-03   -2.158e-03 
 0.450 0.500   2.180   2.200     4.186e-03  2.284e-04   +1.559e-03   -1.477e-03 
 0.450 0.500   2.200   2.220     3.772e-03  2.175e-04   +1.644e-03   -1.557e-03 
 0.450 0.500   2.220   2.240     3.046e-03  2.307e-04   +1.555e-03   -1.283e-03 
 0.450 0.500   2.240   2.260     1.974e-03  1.555e-04   +1.306e-03   -7.523e-04 
 0.450 0.500   2.260   2.280     1.475e-03  1.907e-04   +8.592e-04   -7.550e-04 
 0.450 0.500   2.280   2.300     8.951e-04  9.715e-05   +6.512e-04   -5.052e-04 
 0.500 0.550   0.620   0.640     1.895e-01  1.038e-03   +8.281e-03   -1.227e-02 
 0.500 0.550   0.640   0.660     1.021e+00  2.016e-03   +2.168e-02   -4.840e-02 
 0.500 0.550   0.660   0.680     1.392e+00  2.336e-03   +2.729e-02   -6.621e-02 
 0.500 0.550   0.680   0.700     1.655e+00  2.969e-03   +3.148e-02   -8.025e-02 
 0.500 0.550   0.700   0.720     1.822e+00  3.728e-03   +9.379e-02   -1.411e-01 
 0.500 0.550   0.720   0.740     1.957e+00  2.508e-03   +4.895e-02   -1.025e-01 
 0.500 0.550   0.740   0.760     2.037e+00  3.622e-03   +4.857e-02   -1.046e-01 
 0.500 0.550   0.760   0.780     2.104e+00  3.822e-03   +5.496e-02   -1.088e-01 
 0.500 0.550   0.780   0.800     2.178e+00  3.016e-03   +5.833e-02   -1.125e-01 
 0.500 0.550   0.800   0.820     2.292e+00  3.680e-03   +5.988e-02   -1.215e-01 
 0.500 0.550   0.820   0.840     2.456e+00  4.582e-03   +7.798e-02   -1.363e-01 
 0.500 0.550   0.840   0.860     2.867e+00  3.690e-03   +8.581e-02   -1.582e-01 
 0.500 0.550   0.860   0.880     3.927e+00  4.223e-03   +1.288e-01   -2.089e-01 
 0.500 0.550   0.880   0.900     5.613e+00  5.195e-03   +1.969e-01   -3.009e-01 
 0.500 0.550   0.900   0.920     4.811e+00  4.894e-03   +1.596e-01   -2.671e-01 
 0.500 0.550   0.920   0.940     3.531e+00  4.435e-03   +1.156e-01   -1.867e-01 
 0.500 0.550   0.940   0.960     3.023e+00  4.760e-03   +9.105e-02   -1.532e-01 
 0.500 0.550   0.960   0.980     2.804e+00  3.761e-03   +8.102e-02   -1.402e-01 
 0.500 0.550   0.980   1.000     2.698e+00  3.027e-03   +7.772e-02   -1.343e-01 
 0.500 0.550   1.000   1.020     2.650e+00  3.610e-03   +7.053e-02   -1.292e-01 
 0.500 0.550   1.020   1.040     2.602e+00  3.958e-03   +7.342e-02   -1.225e-01 
 0.500 0.550   1.040   1.060     2.584e+00  2.674e-03   +7.363e-02   -1.158e-01 
 0.500 0.550   1.060   1.080     2.542e+00  4.123e-03   +7.106e-02   -1.276e-01 
 0.500 0.550   1.080   1.100     2.530e+00  4.778e-03   +7.057e-02   -1.175e-01 
 0.500 0.550   1.100   1.120     2.488e+00  3.599e-03   +6.491e-02   -1.349e-01 
 0.500 0.550   1.120   1.140     2.431e+00  3.882e-03   +5.704e-02   -1.088e-01 
 0.500 0.550   1.140   1.160     2.414e+00  3.922e-03   +5.398e-02   -1.064e-01 
 0.500 0.550   1.160   1.180     2.391e+00  3.758e-03   +4.915e-02   -1.110e-01 
 0.500 0.550   1.180   1.200     2.337e+00  3.532e-03   +4.460e-02   -1.029e-01 
 0.500 0.550   1.200   1.220     2.256e+00  3.995e-03   +4.301e-02   -9.525e-02 
 0.500 0.550   1.220   1.240     2.205e+00  4.143e-03   +3.873e-02   -9.345e-02 
 0.500 0.550   1.240   1.260     2.148e+00  4.167e-03   +3.022e-02   -9.978e-02 
 0.500 0.550   1.260   1.280     2.085e+00  4.188e-03   +3.256e-02   -1.123e-01 
 0.500 0.550   1.280   1.300     2.052e+00  3.689e-03   +2.586e-02   -9.415e-02 
 0.500 0.550   1.300   1.320     1.952e+00  4.935e-03   +2.894e-02   -9.283e-02 
 0.500 0.550   1.320   1.340     1.871e+00  3.657e-03   +2.105e-02   -9.014e-02 
 0.500 0.550   1.340   1.360     1.742e+00  5.528e-03   +2.571e-02   -8.893e-02 
 0.500 0.550   1.360   1.380     1.643e+00  4.544e-03   +2.289e-02   -8.500e-02 
 0.500 0.550   1.380   1.400     1.578e+00  3.051e-03   +1.724e-02   -7.850e-02 
 0.500 0.550   1.400   1.420     1.554e+00  3.866e-03   +2.073e-02   -8.423e-02 
 0.500 0.550   1.420   1.440     1.446e+00  4.179e-03   +2.378e-02   -7.482e-02 
 0.500 0.550   1.440   1.460     1.332e+00  3.353e-03   +1.822e-02   -6.696e-02 
 0.500 0.550   1.460   1.480     1.282e+00  4.080e-03   +2.273e-02   -6.622e-02 
 0.500 0.550   1.480   1.500     1.230e+00  3.652e-03   +1.752e-02   -6.151e-02 
 0.500 0.550   1.500   1.520     1.248e+00  3.534e-03   +1.841e-02   -6.556e-02 
 0.500 0.550   1.520   1.540     1.279e+00  3.437e-03   +1.609e-02   -6.299e-02 
 0.500 0.550   1.540   1.560     1.292e+00  4.516e-03   +1.535e-02   -6.362e-02 
 0.500 0.550   1.560   1.580     1.347e+00  3.110e-03   +1.262e-02   -6.199e-02 
 0.500 0.550   1.580   1.600     1.356e+00  3.628e-03   +1.458e-02   -6.305e-02 
 0.500 0.550   1.600   1.620     1.375e+00  3.556e-03   +1.609e-02   -6.235e-02 
 0.500 0.550   1.620   1.640     1.295e+00  3.138e-03   +1.209e-02   -5.511e-02 
 0.500 0.550   1.640   1.660     1.150e+00  3.449e-03   +1.588e-02   -4.654e-02 
 0.500 0.550   1.660   1.680     9.087e-01  2.634e-03   +1.062e-02   -6.125e-02 
 0.500 0.550   1.680   1.700     6.611e-01  2.752e-03   +8.553e-03   -2.867e-02 
 0.500 0.550   1.700   1.720     5.159e-01  2.167e-03   +9.969e-03   -2.544e-02 
 0.500 0.550   1.720   1.740     4.268e-01  2.899e-03   +1.037e-02   -2.718e-02 
 0.500 0.550   1.740   1.760     3.781e-01  2.029e-03   +6.841e-03   -2.151e-02 
 0.500 0.550   1.760   1.780     3.549e-01  1.484e-03   +5.063e-03   -2.002e-02 
 0.500 0.550   1.780   1.800     3.126e-01  2.015e-03   +4.151e-03   -1.707e-02 
 0.500 0.550   1.800   1.820     2.849e-01  1.696e-03   +5.065e-03   -1.464e-02 
 0.500 0.550   1.820   1.840     2.412e-01  1.921e-03   +6.269e-03   -1.195e-02 
 0.500 0.550   1.840   1.860     3.885e-01  2.614e-03   +9.166e-03   -1.539e-02 
 0.500 0.550   1.860   1.880     1.194e+00  3.040e-03   +5.451e-02   -6.961e-02 
 0.500 0.550   1.880   1.900     1.967e-01  1.846e-03   +4.672e-03   -1.228e-02 
 0.500 0.550   1.900   1.920     1.557e-01  1.360e-03   +4.378e-03   -9.022e-03 
 0.500 0.550   1.920   1.940     1.442e-01  1.237e-03   +4.936e-03   -8.360e-03 
 0.500 0.550   1.940   1.960     1.270e-01  1.683e-03   +5.758e-03   -8.470e-03 
 0.500 0.550   1.960   1.980     1.119e-01  1.250e-03   +5.624e-03   -8.068e-03 
 0.500 0.550   1.980   2.000     9.511e-02  1.321e-03   +6.222e-03   -7.377e-03 
 0.500 0.550   2.000   2.020     8.708e-02  1.008e-03   +5.766e-03   -8.148e-03 
 0.500 0.550   2.020   2.040     7.380e-02  8.661e-04   +7.136e-03   -7.983e-03 
 0.500 0.550   2.040   2.060     6.551e-02  6.756e-04   +7.000e-03   -7.209e-03 
 0.500 0.550   2.060   2.080     5.703e-02  1.047e-03   +7.578e-03   -6.996e-03 
 0.500 0.550   2.080   2.100     4.597e-02  5.914e-04   +6.555e-03   -7.102e-03 
 0.500 0.550   2.100   2.120     4.085e-02  7.311e-04   +5.865e-03   -6.360e-03 
 0.500 0.550   2.120   2.140     3.381e-02  7.153e-04   +6.495e-03   -6.093e-03 
 0.500 0.550   2.140   2.160     3.046e-02  4.647e-04   +6.556e-03   -5.694e-03 
 0.500 0.550   2.160   2.180     2.560e-02  4.985e-04   +5.258e-03   -5.131e-03 
 0.500 0.550   2.180   2.200     1.951e-02  4.884e-04   +5.632e-03   -4.745e-03 
 0.500 0.550   2.200   2.220     1.830e-02  5.485e-04   +5.665e-03   -4.036e-03 
 0.500 0.550   2.220   2.240     1.450e-02  5.909e-04   +3.772e-03   -3.881e-03 
 0.500 0.550   2.240   2.260     1.176e-02  4.030e-04   +4.441e-03   -3.890e-03 
 0.500 0.550   2.260   2.280     8.370e-03  3.010e-04   +3.136e-03   -2.631e-03 
 0.500 0.550   2.280   2.300     7.168e-03  3.042e-04   +3.671e-03   -2.290e-03 
 0.550 0.600   0.620   0.640     1.415e-01  7.940e-04   +4.988e-03   -7.291e-03 
 0.550 0.600   0.640   0.660     7.608e-01  2.033e-03   +1.815e-02   -3.776e-02 
 0.550 0.600   0.660   0.680     9.898e-01  2.513e-03   +2.078e-02   -4.800e-02 
 0.550 0.600   0.680   0.700     1.161e+00  2.868e-03   +2.303e-02   -5.818e-02 
 0.550 0.600   0.700   0.720     1.254e+00  3.228e-03   +2.904e-02   -6.865e-02 
 0.550 0.600   0.720   0.740     1.315e+00  2.270e-03   +6.026e-02   -9.400e-02 
 0.550 0.600   0.740   0.760     1.359e+00  1.719e-03   +3.197e-02   -7.359e-02 
 0.550 0.600   0.760   0.780     1.398e+00  2.823e-03   +3.595e-02   -7.783e-02 
 0.550 0.600   0.780   0.800     1.440e+00  3.340e-03   +3.883e-02   -7.785e-02 
 0.550 0.600   0.800   0.820     1.500e+00  2.590e-03   +4.372e-02   -8.644e-02 
 0.550 0.600   0.820   0.840     1.629e+00  2.930e-03   +5.050e-02   -9.589e-02 
 0.550 0.600   0.840   0.860     1.910e+00  3.192e-03   +6.099e-02   -1.111e-01 
 0.550 0.600   0.860   0.880     2.682e+00  4.246e-03   +8.833e-02   -1.557e-01 
 0.550 0.600   0.880   0.900     3.864e+00  4.507e-03   +1.355e-01   -2.135e-01 
 0.550 0.600   0.900   0.920     3.327e+00  5.405e-03   +1.172e-01   -1.980e-01 
 0.550 0.600   0.920   0.940     2.436e+00  2.972e-03   +8.063e-02   -1.377e-01 
 0.550 0.600   0.940   0.960     2.038e+00  2.893e-03   +6.996e-02   -1.120e-01 
 0.550 0.600   0.960   0.980     1.881e+00  3.024e-03   +9.700e-02   -1.323e-01 
 0.550 0.600   0.980   1.000     1.828e+00  2.618e-03   +5.693e-02   -9.801e-02 
 0.550 0.600   1.000   1.020     1.792e+00  2.863e-03   +5.755e-02   -9.398e-02 
 0.550 0.600   1.020   1.040     1.773e+00  4.234e-03   +5.310e-02   -8.944e-02 
 0.550 0.600   1.040   1.060     1.758e+00  3.337e-03   +5.465e-02   -9.241e-02 
 0.550 0.600   1.060   1.080     1.771e+00  4.127e-03   +5.421e-02   -8.984e-02 
 0.550 0.600   1.080   1.100     1.766e+00  3.553e-03   +5.391e-02   -8.951e-02 
 0.550 0.600   1.100   1.120     1.740e+00  3.099e-03   +4.879e-02   -9.289e-02 
 0.550 0.600   1.120   1.140     1.724e+00  3.073e-03   +4.930e-02   -9.199e-02 
 0.550 0.600   1.140   1.160     1.720e+00  3.506e-03   +5.030e-02   -8.552e-02 
 0.550 0.600   1.160   1.180     1.732e+00  3.397e-03   +4.861e-02   -9.060e-02 
 0.550 0.600   1.180   1.200     1.684e+00  3.346e-03   +4.563e-02   -8.736e-02 
 0.550 0.600   1.200   1.220     1.654e+00  3.565e-03   +1.047e-01   -1.395e-01 
 0.550 0.600   1.220   1.240     1.624e+00  3.300e-03   +5.008e-02   -8.246e-02 
 0.550 0.600   1.240   1.260     1.595e+00  4.554e-03   +4.532e-02   -8.507e-02 
 0.550 0.600   1.260   1.280     1.564e+00  3.732e-03   +3.934e-02   -8.048e-02 
 0.550 0.600   1.280   1.300     1.541e+00  3.188e-03   +3.519e-02   -7.668e-02 
 0.550 0.600   1.300   1.320     1.509e+00  3.928e-03   +2.991e-02   -7.652e-02 
 0.550 0.600   1.320   1.340     1.441e+00  4.472e-03   +3.333e-02   -7.430e-02 
 0.550 0.600   1.340   1.360     1.378e+00  3.579e-03   +3.180e-02   -7.059e-02 
 0.550 0.600   1.360   1.380     1.323e+00  3.690e-03   +2.898e-02   -7.328e-02 
 0.550 0.600   1.380   1.400     1.318e+00  3.943e-03   +2.569e-02   -7.600e-02 
 0.550 0.600   1.400   1.420     1.305e+00  4.618e-03   +2.444e-02   -7.247e-02 
 0.550 0.600   1.420   1.440     1.212e+00  4.641e-03   +2.487e-02   -6.593e-02 
 0.550 0.600   1.440   1.460     1.139e+00  3.142e-03   +2.407e-02   -6.110e-02 
 0.550 0.600   1.460   1.480     1.061e+00  2.960e-03   +2.107e-02   -5.666e-02 
 0.550 0.600   1.480   1.500     1.080e+00  4.048e-03   +2.436e-02   -5.866e-02 
 0.550 0.600   1.500   1.520     1.088e+00  3.290e-03   +2.082e-02   -5.805e-02 
 0.550 0.600   1.520   1.540     1.140e+00  2.741e-03   +2.014e-02   -6.047e-02 
 0.550 0.600   1.540   1.560     1.212e+00  2.434e-03   +1.805e-02   -6.444e-02 
 0.550 0.600   1.560   1.580     1.306e+00  4.039e-03   +2.182e-02   -6.338e-02 
 0.550 0.600   1.580   1.600     1.357e+00  4.485e-03   +2.407e-02   -6.447e-02 
 0.550 0.600   1.600   1.620     1.425e+00  4.214e-03   +2.427e-02   -7.257e-02 
 0.550 0.600   1.620   1.640     1.384e+00  3.137e-03   +2.249e-02   -7.110e-02 
 0.550 0.600   1.640   1.660     1.288e+00  4.026e-03   +2.509e-02   -6.439e-02 
 0.550 0.600   1.660   1.680     1.025e+00  2.967e-03   +1.630e-02   -4.822e-02 
 0.550 0.600   1.680   1.700     6.991e-01  2.272e-03   +1.218e-02   -3.494e-02 
 0.550 0.600   1.700   1.720     5.177e-01  2.379e-03   +1.199e-02   -2.729e-02 
 0.550 0.600   1.720   1.740     4.123e-01  2.590e-03   +1.114e-02   -2.854e-02 
 0.550 0.600   1.740   1.760     3.891e-01  2.090e-03   +5.811e-03   -2.774e-02 
 0.550 0.600   1.760   1.780     3.588e-01  1.774e-03   +7.666e-03   -2.467e-02 
 0.550 0.600   1.780   1.800     3.244e-01  2.048e-03   +8.704e-03   -2.361e-02 
 0.550 0.600   1.800   1.820     3.133e-01  1.497e-03   +5.030e-03   -2.027e-02 
 0.550 0.600   1.820   1.840     2.611e-01  1.631e-03   +4.861e-03   -1.603e-02 
 0.550 0.600   1.840   1.860     5.040e-01  2.950e-03   +8.184e-03   -2.519e-02 
 0.550 0.600   1.860   1.880     2.413e+00  3.282e-03   +8.326e-02   -1.373e-01 
 0.550 0.600   1.880   1.900     2.213e-01  1.910e-03   +5.519e-03   -1.502e-02 
 0.550 0.600   1.900   1.920     1.898e-01  1.322e-03   +5.799e-03   -1.158e-02 
 0.550 0.600   1.920   1.940     1.702e-01  9.980e-04   +5.385e-03   -1.092e-02 
 0.550 0.600   1.940   1.960     1.563e-01  1.377e-03   +5.855e-03   -9.044e-03 
 0.550 0.600   1.960   1.980     1.425e-01  1.383e-03   +5.098e-03   -8.622e-03 
 0.550 0.600   1.980   2.000     1.308e-01  1.397e-03   +4.319e-03   -8.279e-03 
 0.550 0.600   2.000   2.020     1.176e-01  1.191e-03   +6.713e-03   -7.581e-03 
 0.550 0.600   2.020   2.040     1.010e-01  9.703e-04   +4.484e-03   -6.540e-03 
 0.550 0.600   2.040   2.060     9.351e-02  1.352e-03   +4.465e-03   -6.461e-03 
 0.550 0.600   2.060   2.080     8.587e-02  9.776e-04   +3.244e-03   -6.457e-03 
 0.550 0.600   2.080   2.100     7.467e-02  8.171e-04   +4.449e-03   -5.883e-03 
 0.550 0.600   2.100   2.120     6.772e-02  7.811e-04   +4.974e-03   -6.381e-03 
 0.550 0.600   2.120   2.140     6.112e-02  9.424e-04   +4.834e-03   -5.801e-03 
 0.550 0.600   2.140   2.160     5.407e-02  7.900e-04   +5.630e-03   -6.876e-03 
 0.550 0.600   2.160   2.180     4.738e-02  6.992e-04   +4.871e-03   -5.701e-03 
 0.550 0.600   2.180   2.200     4.186e-02  5.943e-04   +5.825e-03   -5.106e-03 
 0.550 0.600   2.200   2.220     3.654e-02  6.633e-04   +4.920e-03   -5.289e-03 
 0.550 0.600   2.220   2.240     3.194e-02  6.171e-04   +5.835e-03   -5.360e-03 
 0.550 0.600   2.240   2.260     2.646e-02  5.723e-04   +3.920e-03   -4.620e-03 
 0.550 0.600   2.260   2.280     2.419e-02  6.507e-04   +4.495e-03   -4.642e-03 
 0.550 0.600   2.280   2.300     2.304e-02  6.205e-04   +4.873e-03   -4.993e-03 
 0.600 0.650   0.620   0.640     9.444e-02  9.146e-04   +3.927e-03   -6.068e-03 
 0.600 0.650   0.640   0.660     5.524e-01  1.681e-03   +1.359e-02   -3.043e-02 
 0.600 0.650   0.660   0.680     6.774e-01  2.208e-03   +1.507e-02   -3.930e-02 
 0.600 0.650   0.680   0.700     7.653e-01  2.057e-03   +1.711e-02   -4.529e-02 
 0.600 0.650   0.700   0.720     8.291e-01  2.224e-03   +1.829e-02   -4.847e-02 
 0.600 0.650   0.720   0.740     8.551e-01  2.667e-03   +1.903e-02   -4.952e-02 
 0.600 0.650   0.740   0.760     8.809e-01  1.951e-03   +2.072e-02   -5.038e-02 
 0.600 0.650   0.760   0.780     8.975e-01  1.986e-03   +2.909e-02   -5.651e-02 
 0.600 0.650   0.780   0.800     9.222e-01  1.993e-03   +2.889e-02   -5.723e-02 
 0.600 0.650   0.800   0.820     9.626e-01  2.728e-03   +3.287e-02   -5.881e-02 
 0.600 0.650   0.820   0.840     1.047e+00  2.330e-03   +3.147e-02   -7.528e-02 
 0.600 0.650   0.840   0.860     1.228e+00  3.007e-03   +4.360e-02   -7.884e-02 
 0.600 0.650   0.860   0.880     1.742e+00  2.926e-03   +5.989e-02   -1.202e-01 
 0.600 0.650   0.880   0.900     2.575e+00  3.727e-03   +9.259e-02   -1.513e-01 
 0.600 0.650   0.900   0.920     2.208e+00  3.856e-03   +8.618e-02   -1.438e-01 
 0.600 0.650   0.920   0.940     1.603e+00  2.472e-03   +5.631e-02   -9.764e-02 
 0.600 0.650   0.940   0.960     1.353e+00  2.897e-03   +4.957e-02   -8.054e-02 
 0.600 0.650   0.960   0.980     1.230e+00  3.277e-03   +4.099e-02   -7.356e-02 
 0.600 0.650   0.980   1.000     1.185e+00  2.693e-03   +4.302e-02   -6.786e-02 
 0.600 0.650   1.000   1.020     1.159e+00  2.574e-03   +4.056e-02   -6.936e-02 
 0.600 0.650   1.020   1.040     1.156e+00  2.001e-03   +4.082e-02   -7.040e-02 
 0.600 0.650   1.040   1.060     1.167e+00  3.371e-03   +4.220e-02   -6.882e-02 
 0.600 0.650   1.060   1.080     1.166e+00  2.379e-03   +4.246e-02   -6.258e-02 
 0.600 0.650   1.080   1.100     1.167e+00  3.400e-03   +8.935e-02   -1.115e-01 
 0.600 0.650   1.100   1.120     1.171e+00  3.490e-03   +4.593e-02   -6.636e-02 
 0.600 0.650   1.120   1.140     1.161e+00  3.153e-03   +9.025e-02   -1.138e-01 
 0.600 0.650   1.140   1.160     1.166e+00  2.543e-03   +7.872e-02   -1.023e-01 
 0.600 0.650   1.160   1.180     1.188e+00  2.908e-03   +3.814e-02   -7.178e-02 
 0.600 0.650   1.180   1.200     1.159e+00  2.506e-03   +3.605e-02   -6.521e-02 
 0.600 0.650   1.200   1.220     1.170e+00  2.863e-03   +9.330e-02   -1.150e-01 
 0.600 0.650   1.220   1.240     7.132e-01  2.480e-03   +1.019e+00   -1.002e+00 
 0.600 0.650   1.240   1.260     1.145e+00  2.896e-03   +9.542e-02   -1.138e-01 
 0.600 0.650   1.260   1.280     1.096e+00  2.875e-03   +3.599e-02   -6.117e-02 
 0.600 0.650   1.280   1.300     1.081e+00  3.355e-03   +3.434e-02   -6.149e-02 
 0.600 0.650   1.300   1.320     1.079e+00  2.547e-03   +3.304e-02   -6.164e-02 
 0.600 0.650   1.320   1.340     1.046e+00  2.853e-03   +2.885e-02   -5.930e-02 
 0.600 0.650   1.340   1.360     1.020e+00  2.690e-03   +2.927e-02   -5.866e-02 
 0.600 0.650   1.360   1.380     9.904e-01  2.811e-03   +2.455e-02   -5.612e-02 
 0.600 0.650   1.380   1.400     9.992e-01  2.457e-03   +2.311e-02   -6.017e-02 
 0.600 0.650   1.400   1.420     1.013e+00  3.295e-03   +3.208e-02   -6.080e-02 
 0.600 0.650   1.420   1.440     9.541e-01  2.924e-03   +2.527e-02   -5.439e-02 
 0.600 0.650   1.440   1.460     8.903e-01  3.051e-03   +2.503e-02   -5.284e-02 
 0.600 0.650   1.460   1.480     8.699e-01  2.969e-03   +2.353e-02   -5.285e-02 
 0.600 0.650   1.480   1.500     8.702e-01  2.277e-03   +2.003e-02   -5.526e-02 
 0.600 0.650   1.500   1.520     8.991e-01  2.805e-03   +1.996e-02   -5.619e-02 
 0.600 0.650   1.520   1.540     9.703e-01  2.995e-03   +2.067e-02   -6.047e-02 
 0.600 0.650   1.540   1.560     1.046e+00  2.633e-03   +2.325e-02   -6.422e-02 
 0.600 0.650   1.560   1.580     1.159e+00  3.794e-03   +2.582e-02   -7.547e-02 
 0.600 0.650   1.580   1.600     1.251e+00  3.128e-03   +3.046e-02   -7.499e-02 
 0.600 0.650   1.600   1.620     1.299e+00  2.818e-03   +8.246e-02   -1.245e-01 
 0.600 0.650   1.620   1.640     1.324e+00  2.914e-03   +2.941e-02   -7.867e-02 
 0.600 0.650   1.640   1.660     1.230e+00  4.364e-03   +2.710e-02   -6.973e-02 
 0.600 0.650   1.660   1.680     9.684e-01  3.397e-03   +2.630e-02   -5.940e-02 
 0.600 0.650   1.680   1.700     6.591e-01  2.631e-03   +1.646e-02   -3.937e-02 
 0.600 0.650   1.700   1.720     4.535e-01  1.740e-03   +1.317e-02   -2.676e-02 
 0.600 0.650   1.720   1.740     3.563e-01  2.268e-03   +1.085e-02   -2.824e-02 
 0.600 0.650   1.740   1.760     3.236e-01  2.475e-03   +9.299e-03   -2.413e-02 
 0.600 0.650   1.760   1.780     3.270e-01  1.920e-03   +1.023e-02   -2.894e-02 
 0.600 0.650   1.780   1.800     3.072e-01  1.716e-03   +7.550e-03   -2.295e-02 
 0.600 0.650   1.800   1.820     2.937e-01  1.761e-03   +6.171e-03   -1.908e-02 
 0.600 0.650   1.820   1.840     2.403e-01  2.428e-03   +7.159e-03   -1.722e-02 
 0.600 0.650   1.840   1.860     6.256e-01  4.250e-03   +1.629e-02   -3.742e-02 
 0.600 0.650   1.860   1.880     3.496e+00  5.774e-03   +9.129e-02   -2.036e-01 
 0.600 0.650   1.880   1.900     2.311e-01  2.285e-03   +6.406e-03   -1.684e-02 
 0.600 0.650   1.900   1.920     1.890e-01  1.037e-03   +5.103e-03   -1.546e-02 
 0.600 0.650   1.920   1.940     1.758e-01  1.136e-03   +5.139e-03   -1.352e-02 
 0.600 0.650   1.940   1.960     1.636e-01  1.324e-03   +6.184e-03   -9.022e-03 
 0.600 0.650   1.960   1.980     1.515e-01  1.187e-03   +6.370e-03   -1.078e-02 
 0.600 0.650   1.980   2.000     1.432e-01  1.287e-03   +5.711e-03   -1.241e-02 
 0.600 0.650   2.000   2.020     1.275e-01  1.432e-03   +6.350e-03   -8.137e-03 
 0.600 0.650   2.020   2.040     1.205e-01  1.281e-03   +5.353e-03   -8.800e-03 
 0.600 0.650   2.040   2.060     1.047e-01  1.143e-03   +5.571e-03   -8.218e-03 
 0.600 0.650   2.060   2.080     1.004e-01  1.015e-03   +4.085e-03   -6.415e-03 
 0.600 0.650   2.080   2.100     8.870e-02  8.222e-04   +4.794e-03   -5.955e-03 
 0.600 0.650   2.100   2.120     7.939e-02  8.561e-04   +4.636e-03   -5.315e-03 
 0.600 0.650   2.120   2.140     7.447e-02  9.107e-04   +3.528e-03   -7.013e-03 
 0.600 0.650   2.140   2.160     6.503e-02  9.184e-04   +3.748e-03   -4.526e-03 
 0.600 0.650   2.160   2.180     6.227e-02  9.831e-04   +3.418e-03   -5.565e-03 
 0.600 0.650   2.180   2.200     5.286e-02  6.786e-04   +4.070e-03   -4.568e-03 
 0.600 0.650   2.200   2.220     4.841e-02  7.959e-04   +3.556e-03   -4.728e-03 
 0.600 0.650   2.220   2.240     4.620e-02  7.043e-04   +3.378e-03   -4.828e-03 
 0.600 0.650   2.240   2.260     3.824e-02  6.796e-04   +3.279e-03   -4.094e-03 
 0.600 0.650   2.260   2.280     3.579e-02  7.905e-04   +3.221e-03   -3.859e-03 
 0.600 0.650   2.280   2.300     3.213e-02  5.812e-04   +5.988e-03   -4.090e-03 
 0.650 0.700   0.620   0.640     6.048e-02  5.434e-04   +2.695e-03   -5.010e-03 
 0.650 0.700   0.640   0.660     3.606e-01  1.405e-03   +7.222e-03   -2.346e-02 
 0.650 0.700   0.660   0.680     4.388e-01  1.806e-03   +9.623e-03   -2.630e-02 
 0.650 0.700   0.680   0.700     4.904e-01  1.845e-03   +1.279e-02   -3.143e-02 
 0.650 0.700   0.700   0.720     5.316e-01  2.031e-03   +1.377e-02   -3.512e-02 
 0.650 0.700   0.720   0.740     5.452e-01  1.934e-03   +1.562e-02   -3.529e-02 
 0.650 0.700   0.740   0.760     5.512e-01  1.735e-03   +1.707e-02   -3.711e-02 
 0.650 0.700   0.760   0.780     5.647e-01  1.848e-03   +1.798e-02   -3.779e-02 
 0.650 0.700   0.780   0.800     5.771e-01  1.797e-03   +2.167e-02   -3.848e-02 
 0.650 0.700   0.800   0.820     6.028e-01  1.841e-03   +2.002e-02   -4.103e-02 
 0.650 0.700   0.820   0.840     6.512e-01  1.587e-03   +2.574e-02   -4.871e-02 
 0.650 0.700   0.840   0.860     7.761e-01  2.330e-03   +3.033e-02   -5.406e-02 
 0.650 0.700   0.860   0.880     1.114e+00  2.260e-03   +4.074e-02   -7.445e-02 
 0.650 0.700   0.880   0.900     1.676e+00  3.046e-03   +6.726e-02   -1.122e-01 
 0.650 0.700   0.900   0.920     1.455e+00  2.484e-03   +6.240e-02   -1.018e-01 
 0.650 0.700   0.920   0.940     1.044e+00  2.894e-03   +4.038e-02   -7.040e-02 
 0.650 0.700   0.940   0.960     8.600e-01  2.057e-03   +3.637e-02   -5.771e-02 
 0.650 0.700   0.960   0.980     7.856e-01  1.742e-03   +3.219e-02   -5.241e-02 
 0.650 0.700   0.980   1.000     7.431e-01  1.774e-03   +3.160e-02   -4.787e-02 
 0.650 0.700   1.000   1.020     7.453e-01  1.833e-03   +3.139e-02   -4.900e-02 
 0.650 0.700   1.020   1.040     7.486e-01  2.257e-03   +3.075e-02   -4.704e-02 
 0.650 0.700   1.040   1.060     7.395e-01  2.289e-03   +3.209e-02   -4.671e-02 
 0.650 0.700   1.060   1.080     7.595e-01  2.750e-03   +3.026e-02   -5.099e-02 
 0.650 0.700   1.080   1.100     7.624e-01  2.380e-03   +3.029e-02   -4.787e-02 
 0.650 0.700   1.100   1.120     7.687e-01  2.634e-03   +3.294e-02   -4.987e-02 
 0.650 0.700   1.120   1.140     7.530e-01  2.225e-03   +2.871e-02   -4.578e-02 
 0.650 0.700   1.140   1.160     7.574e-01  2.126e-03   +3.212e-02   -4.793e-02 
 0.650 0.700   1.160   1.180     7.694e-01  2.174e-03   +5.422e-02   -7.044e-02 
 0.650 0.700   1.180   1.200     7.571e-01  2.306e-03   +2.908e-02   -5.092e-02 
 0.650 0.700   1.200   1.220     7.448e-01  2.318e-03   +2.906e-02   -4.569e-02 
 0.650 0.700   1.220   1.240     7.507e-01  2.087e-03   +3.220e-02   -4.929e-02 
 0.650 0.700   1.240   1.260     7.317e-01  3.134e-03   +3.052e-02   -4.539e-02 
 0.650 0.700   1.260   1.280     7.281e-01  2.977e-03   +3.084e-02   -4.746e-02 
 0.650 0.700   1.280   1.300     7.335e-01  2.370e-03   +2.770e-02   -4.522e-02 
 0.650 0.700   1.300   1.320     7.203e-01  1.888e-03   +2.901e-02   -4.725e-02 
 0.650 0.700   1.320   1.340     7.060e-01  1.966e-03   +3.018e-02   -4.464e-02 
 0.650 0.700   1.340   1.360     7.079e-01  2.571e-03   +2.941e-02   -4.708e-02 
 0.650 0.700   1.360   1.380     7.046e-01  2.393e-03   +2.620e-02   -4.622e-02 
 0.650 0.700   1.380   1.400     7.095e-01  2.361e-03   +2.590e-02   -4.553e-02 
 0.650 0.700   1.400   1.420     7.345e-01  3.347e-03   +2.894e-02   -5.045e-02 
 0.650 0.700   1.420   1.440     7.148e-01  3.130e-03   +2.782e-02   -4.848e-02 
 0.650 0.700   1.440   1.460     6.741e-01  2.875e-03   +2.597e-02   -4.923e-02 
 0.650 0.700   1.460   1.480     6.418e-01  2.649e-03   +2.227e-02   -4.762e-02 
 0.650 0.700   1.480   1.500     6.572e-01  2.788e-03   +2.287e-02   -4.776e-02 
 0.650 0.700   1.500   1.520     6.855e-01  2.404e-03   +2.387e-02   -4.952e-02 
 0.650 0.700   1.520   1.540     7.400e-01  2.494e-03   +2.407e-02   -5.496e-02 
 0.650 0.700   1.540   1.560     8.321e-01  3.310e-03   +2.568e-02   -6.285e-02 
 0.650 0.700   1.560   1.580     9.234e-01  2.904e-03   +2.302e-02   -6.514e-02 
 0.650 0.700   1.580   1.600     1.037e+00  3.665e-03   +2.871e-02   -7.610e-02 
 0.650 0.700   1.600   1.620     1.132e+00  3.457e-03   +2.912e-02   -7.739e-02 
 0.650 0.700   1.620   1.640     1.149e+00  2.938e-03   +2.694e-02   -8.060e-02 
 0.650 0.700   1.640   1.660     1.085e+00  2.881e-03   +2.632e-02   -7.198e-02 
 0.650 0.700   1.660   1.680     8.658e-01  3.085e-03   +2.687e-02   -5.993e-02 
 0.650 0.700   1.680   1.700     5.624e-01  2.203e-03   +2.265e-02   -3.904e-02 
 0.650 0.700   1.700   1.720     3.857e-01  1.771e-03   +1.400e-02   -2.890e-02 
 0.650 0.700   1.720   1.740     2.801e-01  2.182e-03   +1.211e-02   -2.205e-02 
 0.650 0.700   1.740   1.760     2.507e-01  1.472e-03   +8.404e-03   -1.998e-02 
 0.650 0.700   1.760   1.780     2.566e-01  1.825e-03   +8.191e-03   -1.883e-02 
 0.650 0.700   1.780   1.800     2.505e-01  1.704e-03   +9.216e-03   -2.002e-02 
 0.650 0.700   1.800   1.820     2.490e-01  1.641e-03   +7.950e-03   -1.960e-02 
 0.650 0.700   1.820   1.840     1.874e-01  2.099e-03   +9.073e-03   -1.595e-02 
 0.650 0.700   1.840   1.860     6.614e-01  4.300e-03   +2.404e-02   -4.806e-02 
 0.650 0.700   1.860   1.880     4.055e+00  4.809e-03   +7.240e-02   -2.592e-01 
 0.650 0.700   1.880   1.900     2.251e-01  2.038e-03   +5.426e-03   -2.178e-02 
 0.650 0.700   1.900   1.920     1.756e-01  2.081e-03   +6.752e-03   -1.741e-02 
 0.650 0.700   1.920   1.940     1.674e-01  1.625e-03   +4.959e-03   -1.538e-02 
 0.650 0.700   1.940   1.960     1.563e-01  1.418e-03   +7.699e-03   -1.717e-02 
 0.650 0.700   1.960   1.980     1.456e-01  1.453e-03   +6.556e-03   -1.491e-02 
 0.650 0.700   1.980   2.000     1.377e-01  1.183e-03   +5.950e-03   -1.198e-02 
 0.650 0.700   2.000   2.020     1.287e-01  1.188e-03   +5.090e-03   -1.239e-02 
 0.650 0.700   2.020   2.040     1.251e-01  1.193e-03   +5.687e-03   -1.192e-02 
 0.650 0.700   2.040   2.060     1.095e-01  1.222e-03   +5.070e-03   -7.850e-03 
 0.650 0.700   2.060   2.080     1.041e-01  1.197e-03   +6.536e-03   -9.480e-03 
 0.650 0.700   2.080   2.100     9.315e-02  1.127e-03   +6.345e-03   -6.802e-03 
 0.650 0.700   2.100   2.120     8.539e-02  1.013e-03   +5.686e-03   -8.126e-03 
 0.650 0.700   2.120   2.140     8.400e-02  1.024e-03   +6.361e-03   -7.569e-03 
 0.650 0.700   2.140   2.160     7.686e-02  8.602e-04   +5.591e-03   -8.521e-03 
 0.650 0.700   2.160   2.180     6.857e-02  9.166e-04   +4.839e-03   -6.488e-03 
 0.650 0.700   2.180   2.200     6.476e-02  9.190e-04   +5.310e-03   -6.817e-03 
 0.650 0.700   2.200   2.220     5.779e-02  8.527e-04   +4.079e-03   -5.184e-03 
 0.650 0.700   2.220   2.240     5.546e-02  7.369e-04   +4.668e-03   -4.928e-03 
 0.650 0.700   2.240   2.260     4.813e-02  8.262e-04   +4.468e-03   -3.350e-03 
 0.650 0.700   2.260   2.280     4.176e-02  5.904e-04   +3.816e-03   -3.250e-03 
 0.650 0.700   2.280   2.300     3.855e-02  5.714e-04   +3.737e-03   -3.647e-03 
 0.700 0.750   0.620   0.640     3.731e-02  4.876e-04   +1.964e-03   -3.561e-03 
 0.700 0.750   0.640   0.660     2.115e-01  1.236e-03   +6.763e-03   -1.434e-02 
 0.700 0.750   0.660   0.680     2.644e-01  1.342e-03   +8.207e-03   -2.034e-02 
 0.700 0.750   0.680   0.700     2.947e-01  1.620e-03   +8.656e-03   -2.274e-02 
 0.700 0.750   0.700   0.720     3.067e-01  1.456e-03   +8.849e-03   -2.438e-02 
 0.700 0.750   0.720   0.740     3.119e-01  1.212e-03   +1.031e-02   -2.288e-02 
 0.700 0.750   0.740   0.760     3.273e-01  1.303e-03   +1.174e-02   -2.332e-02 
 0.700 0.750   0.760   0.780     3.351e-01  1.622e-03   +1.207e-02   -2.572e-02 
 0.700 0.750   0.780   0.800     3.480e-01  1.887e-03   +1.356e-02   -2.577e-02 
 0.700 0.750   0.800   0.820     3.591e-01  1.387e-03   +1.547e-02   -2.903e-02 
 0.700 0.750   0.820   0.840     3.886e-01  1.777e-03   +1.604e-02   -3.162e-02 
 0.700 0.750   0.840   0.860     4.809e-01  1.807e-03   +1.985e-02   -3.668e-02 
 0.700 0.750   0.860   0.880     7.116e-01  1.800e-03   +3.051e-02   -5.500e-02 
 0.700 0.750   0.880   0.900     1.104e+00  2.081e-03   +4.763e-02   -8.414e-02 
 0.700 0.750   0.900   0.920     9.533e-01  2.404e-03   +4.324e-02   -7.380e-02 
 0.700 0.750   0.920   0.940     6.575e-01  2.283e-03   +2.982e-02   -5.123e-02 
 0.700 0.750   0.940   0.960     5.376e-01  1.727e-03   +2.442e-02   -4.278e-02 
 0.700 0.750   0.960   0.980     4.967e-01  1.860e-03   +2.448e-02   -3.961e-02 
 0.700 0.750   0.980   1.000     4.623e-01  2.066e-03   +2.320e-02   -3.284e-02 
 0.700 0.750   1.000   1.020     4.570e-01  2.161e-03   +2.220e-02   -4.699e-02 
 0.700 0.750   1.020   1.040     4.603e-01  2.380e-03   +2.468e-02   -3.342e-02 
 0.700 0.750   1.040   1.060     4.498e-01  1.790e-03   +2.195e-02   -2.851e-02 
 0.700 0.750   1.060   1.080     4.684e-01  2.068e-03   +2.399e-02   -3.562e-02 
 0.700 0.750   1.080   1.100     4.673e-01  1.741e-03   +2.020e-02   -3.250e-02 
 0.700 0.750   1.100   1.120     4.644e-01  1.544e-03   +2.529e-02   -2.967e-02 
 0.700 0.750   1.120   1.140     4.712e-01  1.384e-03   +2.220e-02   -3.206e-02 
 0.700 0.750   1.140   1.160     4.646e-01  1.565e-03   +2.430e-02   -3.382e-02 
 0.700 0.750   1.160   1.180     4.675e-01  1.771e-03   +2.242e-02   -4.068e-02 
 0.700 0.750   1.180   1.200     4.662e-01  1.740e-03   +2.187e-02   -3.244e-02 
 0.700 0.750   1.200   1.220     4.680e-01  1.929e-03   +2.486e-02   -3.463e-02 
 0.700 0.750   1.220   1.240     4.569e-01  2.110e-03   +2.750e-02   -3.196e-02 
 0.700 0.750   1.240   1.260     4.543e-01  2.263e-03   +2.373e-02   -3.444e-02 
 0.700 0.750   1.260   1.280     4.532e-01  1.738e-03   +2.317e-02   -3.155e-02 
 0.700 0.750   1.280   1.300     4.474e-01  1.608e-03   +2.586e-02   -3.616e-02 
 0.700 0.750   1.300   1.320     4.435e-01  2.154e-03   +1.050e-01   -1.158e-01 
 0.700 0.750   1.320   1.340     4.595e-01  2.131e-03   +2.631e-02   -3.844e-02 
 0.700 0.750   1.340   1.360     4.550e-01  2.284e-03   +2.408e-02   -3.346e-02 
 0.700 0.750   1.360   1.380     4.629e-01  1.815e-03   +2.243e-02   -3.479e-02 
 0.700 0.750   1.380   1.400     4.804e-01  1.767e-03   +2.379e-02   -3.418e-02 
 0.700 0.750   1.400   1.420     4.970e-01  1.844e-03   +2.313e-02   -3.526e-02 
 0.700 0.750   1.420   1.440     4.934e-01  2.246e-03   +2.300e-02   -3.799e-02 
 0.700 0.750   1.440   1.460     4.649e-01  2.390e-03   +2.516e-02   -3.695e-02 
 0.700 0.750   1.460   1.480     4.445e-01  2.108e-03   +2.275e-02   -3.698e-02 
 0.700 0.750   1.480   1.500     4.585e-01  2.357e-03   +2.328e-02   -3.981e-02 
 0.700 0.750   1.500   1.520     4.744e-01  2.147e-03   +2.018e-02   -3.814e-02 
 0.700 0.750   1.520   1.540     5.241e-01  1.919e-03   +2.313e-02   -4.525e-02 
 0.700 0.750   1.540   1.560     5.769e-01  2.248e-03   +2.117e-02   -4.690e-02 
 0.700 0.750   1.560   1.580     6.612e-01  2.909e-03   +2.125e-02   -5.332e-02 
 0.700 0.750   1.580   1.600     7.553e-01  2.779e-03   +2.523e-02   -6.246e-02 
 0.700 0.750   1.600   1.620     8.416e-01  2.290e-03   +2.375e-02   -6.950e-02 
 0.700 0.750   1.620   1.640     8.791e-01  2.877e-03   +2.663e-02   -7.095e-02 
 0.700 0.750   1.640   1.660     8.641e-01  3.358e-03   +3.016e-02   -7.061e-02 
 0.700 0.750   1.660   1.680     7.087e-01  2.986e-03   +2.786e-02   -6.285e-02 
 0.700 0.750   1.680   1.700     4.548e-01  1.978e-03   +1.849e-02   -4.050e-02 
 0.700 0.750   1.700   1.720     3.087e-01  2.364e-03   +1.903e-02   -3.104e-02 
 0.700 0.750   1.720   1.740     2.073e-01  1.743e-03   +1.357e-02   -1.977e-02 
 0.700 0.750   1.740   1.760     1.894e-01  1.426e-03   +1.269e-02   -1.922e-02 
 0.700 0.750   1.760   1.780     1.839e-01  1.790e-03   +1.386e-02   -1.774e-02 
 0.700 0.750   1.780   1.800     1.894e-01  1.539e-03   +1.271e-02   -1.811e-02 
 0.700 0.750   1.800   1.820     1.925e-01  1.610e-03   +1.313e-02   -1.555e-02 
 0.700 0.750   1.820   1.840     1.402e-01  1.713e-03   +1.033e-02   -1.371e-02 
 0.700 0.750   1.840   1.860     6.009e-01  3.516e-03   +3.667e-02   -4.908e-02 
 0.700 0.750   1.860   1.880     4.030e+00  4.630e-03   +7.211e-02   -2.951e-01 
 0.700 0.750   1.880   1.900     2.010e-01  1.375e-03   +1.609e-02   -2.271e-02 
 0.700 0.750   1.900   1.920     1.513e-01  1.649e-03   +5.659e-02   -5.696e-02 
 0.700 0.750   1.920   1.940     1.433e-01  1.458e-03   +1.031e-02   -1.797e-02 
 0.700 0.750   1.940   1.960     1.403e-01  1.467e-03   +5.834e-03   -1.427e-02 
 0.700 0.750   1.960   1.980     1.363e-01  1.418e-03   +6.240e-03   -1.490e-02 
 0.700 0.750   1.980   2.000     1.268e-01  1.430e-03   +5.053e-03   -1.341e-02 
 0.700 0.750   2.000   2.020     1.249e-01  1.232e-03   +4.473e-03   -1.462e-02 
 0.700 0.750   2.020   2.040     1.089e-01  1.379e-03   +6.416e-03   -1.186e-02 
 0.700 0.750   2.040   2.060     1.117e-01  1.129e-03   +5.522e-03   -1.248e-02 
 0.700 0.750   2.060   2.080     9.630e-02  1.323e-03   +5.626e-03   -9.712e-03 
 0.700 0.750   2.080   2.100     9.576e-02  1.220e-03   +6.932e-03   -1.134e-02 
 0.700 0.750   2.100   2.120     9.248e-02  1.060e-03   +7.191e-03   -1.009e-02 
 0.700 0.750   2.120   2.140     8.386e-02  1.213e-03   +5.962e-03   -1.021e-02 
 0.700 0.750   2.140   2.160     7.520e-02  1.178e-03   +5.013e-03   -7.716e-03 
 0.700 0.750   2.160   2.180     6.811e-02  1.016e-03   +5.206e-03   -8.780e-03 
 0.700 0.750   2.180   2.200     6.604e-02  6.892e-04   +5.601e-03   -7.238e-03 
 0.700 0.750   2.200   2.220     6.243e-02  8.117e-04   +5.105e-03   -8.757e-03 
 0.700 0.750   2.220   2.240     5.637e-02  1.122e-03   +6.029e-03   -7.025e-03 
 0.700 0.750   2.240   2.260     5.257e-02  1.003e-03   +4.937e-03   -6.817e-03 
 0.700 0.750   2.260   2.280     4.455e-02  7.174e-04   +4.626e-03   -4.958e-03 
 0.700 0.750   2.280   2.300     4.544e-02  6.089e-04   +6.007e-03   -4.406e-03 
 0.750 0.800   0.620   0.640     1.875e-02  3.667e-04   +1.472e-03   -1.640e-03 
 0.750 0.800   0.640   0.660     1.143e-01  9.018e-04   +3.606e-03   -1.020e-02 
 0.750 0.800   0.660   0.680     1.495e-01  9.691e-04   +5.145e-03   -1.508e-02 
 0.750 0.800   0.680   0.700     1.594e-01  1.039e-03   +5.217e-03   -1.506e-02 
 0.750 0.800   0.700   0.720     1.699e-01  7.867e-04   +5.812e-03   -1.596e-02 
 0.750 0.800   0.720   0.740     1.779e-01  9.729e-04   +7.084e-03   -1.771e-02 
 0.750 0.800   0.740   0.760     1.796e-01  1.139e-03   +8.066e-03   -1.684e-02 
 0.750 0.800   0.760   0.780     1.829e-01  9.967e-04   +8.636e-03   -1.761e-02 
 0.750 0.800   0.780   0.800     1.959e-01  1.431e-03   +1.037e-02   -1.938e-02 
 0.750 0.800   0.800   0.820     2.068e-01  9.354e-04   +9.869e-03   -1.969e-02 
 0.750 0.800   0.820   0.840     2.282e-01  1.245e-03   +1.106e-02   -2.015e-02 
 0.750 0.800   0.840   0.860     2.822e-01  1.510e-03   +1.401e-02   -2.578e-02 
 0.750 0.800   0.860   0.880     4.446e-01  1.546e-03   +2.086e-02   -3.713e-02 
 0.750 0.800   0.880   0.900     7.153e-01  1.962e-03   +3.538e-02   -6.102e-02 
 0.750 0.800   0.900   0.920     6.029e-01  1.958e-03   +2.877e-02   -7.839e-02 
 0.750 0.800   0.920   0.940     4.159e-01  1.627e-03   +1.919e-02   -3.505e-02 
 0.750 0.800   0.940   0.960     3.288e-01  1.218e-03   +1.633e-02   -2.770e-02 
 0.750 0.800   0.960   0.980     2.909e-01  1.638e-03   +1.757e-02   -2.330e-02 
 0.750 0.800   0.980   1.000     2.684e-01  1.051e-03   +1.518e-02   -2.059e-02 
 0.750 0.800   1.000   1.020     2.627e-01  1.209e-03   +1.399e-02   -2.245e-02 
 0.750 0.800   1.020   1.040     2.635e-01  1.125e-03   +1.554e-02   -2.214e-02 
 0.750 0.800   1.040   1.060     2.645e-01  1.171e-03   +1.568e-02   -2.160e-02 
 0.750 0.800   1.060   1.080     2.732e-01  1.460e-03   +1.486e-02   -2.120e-02 
 0.750 0.800   1.080   1.100     2.690e-01  1.473e-03   +1.676e-02   -2.400e-02 
 0.750 0.800   1.100   1.120     2.745e-01  1.540e-03   +1.730e-02   -2.275e-02 
 0.750 0.800   1.120   1.140     2.698e-01  1.144e-03   +1.749e-02   -2.442e-02 
 0.750 0.800   1.140   1.160     2.754e-01  1.790e-03   +1.702e-02   -2.276e-02 
 0.750 0.800   1.160   1.180     2.785e-01  1.345e-03   +1.508e-02   -2.287e-02 
 0.750 0.800   1.180   1.200     2.755e-01  1.213e-03   +1.913e-02   -2.369e-02 
 0.750 0.800   1.200   1.220     2.684e-01  1.275e-03   +1.860e-02   -2.071e-02 
 0.750 0.800   1.220   1.240     2.767e-01  9.675e-04   +1.704e-02   -2.698e-02 
 0.750 0.800   1.240   1.260     2.640e-01  1.496e-03   +1.870e-02   -2.195e-02 
 0.750 0.800   1.260   1.280     2.748e-01  1.752e-03   +1.933e-02   -2.414e-02 
 0.750 0.800   1.280   1.300     2.762e-01  1.880e-03   +2.367e-02   -2.812e-02 
 0.750 0.800   1.300   1.320     2.659e-01  1.109e-03   +7.026e-02   -7.952e-02 
 0.750 0.800   1.320   1.340     2.814e-01  1.580e-03   +1.950e-02   -2.916e-02 
 0.750 0.800   1.340   1.360     2.827e-01  1.416e-03   +1.910e-02   -2.467e-02 
 0.750 0.800   1.360   1.380     2.978e-01  1.862e-03   +2.070e-02   -2.705e-02 
 0.750 0.800   1.380   1.400     3.049e-01  1.508e-03   +1.856e-02   -2.770e-02 
 0.750 0.800   1.400   1.420     3.130e-01  1.294e-03   +1.900e-02   -2.404e-02 
 0.750 0.800   1.420   1.440     3.281e-01  1.554e-03   +1.928e-02   -2.722e-02 
 0.750 0.800   1.440   1.460     3.094e-01  1.570e-03   +1.730e-02   -2.316e-02 
 0.750 0.800   1.460   1.480     2.929e-01  1.492e-03   +1.830e-02   -2.417e-02 
 0.750 0.800   1.480   1.500     2.894e-01  1.522e-03   +1.845e-02   -2.765e-02 
 0.750 0.800   1.500   1.520     3.019e-01  1.367e-03   +1.683e-02   -2.972e-02 
 0.750 0.800   1.520   1.540     3.293e-01  1.685e-03   +1.753e-02   -3.289e-02 
 0.750 0.800   1.540   1.560     3.684e-01  1.836e-03   +1.928e-02   -3.667e-02 
 0.750 0.800   1.560   1.580     4.067e-01  2.328e-03   +2.031e-02   -3.794e-02 
 0.750 0.800   1.580   1.600     4.623e-01  2.105e-03   +1.927e-02   -4.474e-02 
 0.750 0.800   1.600   1.620     5.168e-01  2.253e-03   +2.001e-02   -4.610e-02 
 0.750 0.800   1.620   1.640     5.697e-01  2.614e-03   +2.393e-02   -5.633e-02 
 0.750 0.800   1.640   1.660     5.664e-01  2.382e-03   +1.811e-02   -5.536e-02 
 0.750 0.800   1.660   1.680     4.766e-01  2.124e-03   +1.750e-02   -4.995e-02 
 0.750 0.800   1.680   1.700     3.194e-01  1.456e-03   +1.530e-02   -3.401e-02 
 0.750 0.800   1.700   1.720     2.149e-01  2.086e-03   +1.540e-02   -2.539e-02 
 0.750 0.800   1.720   1.740     1.433e-01  1.224e-03   +1.727e-02   -1.863e-02 
 0.750 0.800   1.740   1.760     1.321e-01  1.402e-03   +1.328e-02   -1.499e-02 
 0.750 0.800   1.760   1.780     1.352e-01  1.437e-03   +1.322e-02   -1.552e-02 
 0.750 0.800   1.780   1.800     1.351e-01  1.518e-03   +1.395e-02   -1.693e-02 
 0.750 0.800   1.800   1.820     1.448e-01  1.326e-03   +1.233e-02   -1.636e-02 
 0.750 0.800   1.820   1.840     9.815e-02  1.523e-03   +1.092e-02   -1.092e-02 
 0.750 0.800   1.840   1.860     5.249e-01  3.385e-03   +5.188e-02   -5.654e-02 
 0.750 0.800   1.860   1.880     3.673e+00  5.378e-03   +7.024e-02   -3.185e-01 
 0.750 0.800   1.880   1.900     1.609e-01  1.732e-03   +1.210e-02   -2.055e-02 
 0.750 0.800   1.900   1.920     1.040e-01  1.224e-03   +8.511e-03   -1.394e-02 
 0.750 0.800   1.920   1.940     1.080e-01  1.508e-03   +8.531e-03   -1.492e-02 
 0.750 0.800   1.940   1.960     1.104e-01  1.493e-03   +7.649e-03   -1.345e-02 
 0.750 0.800   1.960   1.980     1.117e-01  1.565e-03   +7.269e-03   -1.443e-02 
 0.750 0.800   1.980   2.000     1.092e-01  1.198e-03   +7.653e-03   -1.480e-02 
 0.750 0.800   2.000   2.020     1.053e-01  1.449e-03   +7.113e-03   -1.362e-02 
 0.750 0.800   2.020   2.040     1.057e-01  1.426e-03   +7.967e-03   -1.528e-02 
 0.750 0.800   2.040   2.060     9.518e-02  1.550e-03   +6.621e-03   -1.249e-02 
 0.750 0.800   2.060   2.080     9.189e-02  1.040e-03   +5.513e-03   -1.181e-02 
 0.750 0.800   2.080   2.100     8.824e-02  1.354e-03   +5.746e-03   -1.305e-02 
 0.750 0.800   2.100   2.120     8.306e-02  9.529e-04   +5.604e-03   -1.142e-02 
 0.750 0.800   2.120   2.140     7.765e-02  9.754e-04   +6.636e-03   -1.064e-02 
 0.750 0.800   2.140   2.160     7.535e-02  6.320e-04   +4.331e-03   -1.201e-02 
 0.750 0.800   2.160   2.180     7.234e-02  9.168e-04   +5.958e-03   -9.875e-03 
 0.750 0.800   2.180   2.200     6.283e-02  9.666e-04   +6.505e-03   -7.545e-03 
 0.750 0.800   2.200   2.220     5.750e-02  8.791e-04   +6.330e-03   -7.228e-03 
 0.750 0.800   2.220   2.240     5.351e-02  7.726e-04   +5.840e-03   -7.246e-03 
 0.750 0.800   2.240   2.260     5.270e-02  8.470e-04   +6.701e-03   -5.833e-03 
 0.750 0.800   2.260   2.280     4.331e-02  9.671e-04   +5.628e-03   -5.908e-03 
 0.750 0.800   2.280   2.300     4.765e-02  6.941e-04   +6.807e-03   -8.069e-03 
 0.800 0.850   0.620   0.640     7.895e-03  3.083e-04   +1.039e-03   -1.068e-03 
 0.800 0.850   0.640   0.660     5.337e-02  7.898e-04   +2.529e-03   -6.441e-03 
 0.800 0.850   0.660   0.680     6.851e-02  6.553e-04   +2.857e-03   -6.952e-03 
 0.800 0.850   0.680   0.700     8.066e-02  6.667e-04   +3.467e-03   -9.254e-03 
 0.800 0.850   0.700   0.720     8.341e-02  8.887e-04   +5.276e-03   -1.093e-02 
 0.800 0.850   0.720   0.740     8.902e-02  7.313e-04   +5.119e-03   -1.245e-02 
 0.800 0.850   0.740   0.760     8.915e-02  8.843e-04   +5.190e-03   -9.983e-03 
 0.800 0.850   0.760   0.780     9.365e-02  1.023e-03   +7.368e-03   -1.163e-02 
 0.800 0.850   0.780   0.800     9.548e-02  6.675e-04   +5.236e-03   -1.174e-02 
 0.800 0.850   0.800   0.820     1.058e-01  1.003e-03   +7.197e-03   -1.247e-02 
 0.800 0.850   0.820   0.840     1.216e-01  9.833e-04   +7.711e-03   -1.362e-02 
 0.800 0.850   0.840   0.860     1.573e-01  1.164e-03   +9.756e-03   -1.371e-02 
 0.800 0.850   0.860   0.880     2.647e-01  1.249e-03   +1.578e-02   -2.894e-02 
 0.800 0.850   0.880   0.900     4.388e-01  1.700e-03   +2.416e-02   -3.799e-02 
 0.800 0.850   0.900   0.920     3.780e-01  1.740e-03   +2.069e-02   -3.884e-02 
 0.800 0.850   0.920   0.940     2.450e-01  1.340e-03   +1.473e-02   -2.472e-02 
 0.800 0.850   0.940   0.960     1.866e-01  1.141e-03   +1.178e-02   -1.974e-02 
 0.800 0.850   0.960   0.980     1.586e-01  8.945e-04   +1.065e-02   -1.652e-02 
 0.800 0.850   0.980   1.000     1.507e-01  8.829e-04   +1.056e-02   -1.601e-02 
 0.800 0.850   1.000   1.020     1.388e-01  9.489e-04   +1.000e-02   -1.418e-02 
 0.800 0.850   1.020   1.040     1.405e-01  9.782e-04   +1.350e-02   -1.612e-02 
 0.800 0.850   1.040   1.060     1.402e-01  6.967e-04   +1.032e-02   -1.195e-02 
 0.800 0.850   1.060   1.080     1.373e-01  1.044e-03   +1.212e-02   -1.435e-02 
 0.800 0.850   1.080   1.100     1.406e-01  9.117e-04   +9.284e-03   -1.184e-02 
 0.800 0.850   1.100   1.120     1.481e-01  9.921e-04   +1.270e-02   -1.540e-02 
 0.800 0.850   1.120   1.140     1.436e-01  1.083e-03   +1.216e-02   -1.307e-02 
 0.800 0.850   1.140   1.160     1.484e-01  1.242e-03   +1.410e-02   -1.735e-02 
 0.800 0.850   1.160   1.180     1.440e-01  1.030e-03   +1.333e-02   -1.399e-02 
 0.800 0.850   1.180   1.200     1.498e-01  1.052e-03   +1.211e-02   -1.720e-02 
 0.800 0.850   1.200   1.220     1.511e-01  1.208e-03   +1.240e-02   -1.790e-02 
 0.800 0.850   1.220   1.240     1.443e-01  1.074e-03   +1.330e-02   -1.709e-02 
 0.800 0.850   1.240   1.260     1.456e-01  8.516e-04   +1.426e-02   -1.432e-02 
 0.800 0.850   1.260   1.280     1.520e-01  9.740e-04   +1.273e-02   -1.781e-02 
 0.800 0.850   1.280   1.300     1.473e-01  1.229e-03   +1.299e-02   -1.489e-02 
 0.800 0.850   1.300   1.320     1.619e-01  1.041e-03   +1.354e-02   -1.721e-02 
 0.800 0.850   1.320   1.340     1.516e-01  9.866e-04   +1.317e-02   -1.441e-02 
 0.800 0.850   1.340   1.360     1.654e-01  1.192e-03   +1.436e-02   -1.839e-02 
 0.800 0.850   1.360   1.380     1.639e-01  1.103e-03   +1.374e-02   -1.650e-02 
 0.800 0.850   1.380   1.400     1.864e-01  1.405e-03   +1.771e-02   -2.005e-02 
 0.800 0.850   1.400   1.420     1.965e-01  1.181e-03   +1.458e-02   -1.898e-02 
 0.800 0.850   1.420   1.440     2.033e-01  1.161e-03   +1.573e-02   -2.123e-02 
 0.800 0.850   1.440   1.460     1.910e-01  1.246e-03   +1.472e-02   -1.964e-02 
 0.800 0.850   1.460   1.480     1.715e-01  1.187e-03   +1.420e-02   -1.756e-02 
 0.800 0.850   1.480   1.500     1.710e-01  1.035e-03   +1.268e-02   -1.725e-02 
 0.800 0.850   1.500   1.520     1.718e-01  1.175e-03   +1.235e-02   -1.944e-02 
 0.800 0.850   1.520   1.540     1.763e-01  1.079e-03   +1.307e-02   -1.812e-02 
 0.800 0.850   1.540   1.560     1.921e-01  1.132e-03   +1.455e-02   -2.084e-02 
 0.800 0.850   1.560   1.580     2.178e-01  1.604e-03   +1.544e-02   -2.284e-02 
 0.800 0.850   1.580   1.600     2.419e-01  1.300e-03   +1.413e-02   -2.622e-02 
 0.800 0.850   1.600   1.620     2.662e-01  1.022e-03   +1.374e-02   -3.032e-02 
 0.800 0.850   1.620   1.640     2.861e-01  1.856e-03   +1.385e-02   -3.379e-02 
 0.800 0.850   1.640   1.660     2.876e-01  1.301e-03   +1.310e-02   -3.214e-02 
 0.800 0.850   1.660   1.680     2.549e-01  1.598e-03   +1.310e-02   -3.047e-02 
 0.800 0.850   1.680   1.700     1.850e-01  1.441e-03   +1.283e-02   -2.226e-02 
 0.800 0.850   1.700   1.720     1.270e-01  1.460e-03   +1.071e-02   -1.702e-02 
 0.800 0.850   1.720   1.740     9.090e-02  1.397e-03   +1.244e-02   -1.526e-02 
 0.800 0.850   1.740   1.760     7.738e-02  7.723e-04   +1.054e-02   -1.045e-02 
 0.800 0.850   1.760   1.780     8.953e-02  1.134e-03   +1.154e-02   -1.382e-02 
 0.800 0.850   1.780   1.800     8.728e-02  7.798e-04   +1.147e-02   -1.241e-02 
 0.800 0.850   1.800   1.820     9.648e-02  1.187e-03   +1.322e-02   -1.274e-02 
 0.800 0.850   1.820   1.840     6.085e-02  1.014e-03   +8.283e-03   -9.578e-03 
 0.800 0.850   1.840   1.860     3.851e-01  2.825e-03   +4.558e-02   -4.618e-02 
 0.800 0.850   1.860   1.880     3.003e+00  3.909e-03   +6.376e-02   -3.433e-01 
 0.800 0.850   1.880   1.900     1.262e-01  1.392e-03   +1.399e-02   -1.897e-02 
 0.800 0.850   1.900   1.920     6.908e-02  1.270e-03   +9.424e-03   -1.102e-02 
 0.800 0.850   1.920   1.940     7.416e-02  1.221e-03   +9.651e-03   -1.081e-02 
 0.800 0.850   1.940   1.960     7.483e-02  8.545e-04   +7.872e-03   -1.182e-02 
 0.800 0.850   1.960   1.980     7.625e-02  9.993e-04   +9.542e-03   -1.161e-02 
 0.800 0.850   1.980   2.000     7.644e-02  9.134e-04   +7.379e-03   -1.030e-02 
 0.800 0.850   2.000   2.020     7.688e-02  1.113e-03   +9.436e-03   -1.460e-02 
 0.800 0.850   2.020   2.040     7.249e-02  7.399e-04   +5.579e-03   -1.119e-02 
 0.800 0.850   2.040   2.060     7.334e-02  1.246e-03   +6.957e-03   -1.150e-02 
 0.800 0.850   2.060   2.080     6.576e-02  9.216e-04   +6.061e-03   -9.838e-03 
 0.800 0.850   2.080   2.100     7.350e-02  7.891e-04   +5.121e-03   -1.264e-02 
 0.800 0.850   2.100   2.120     6.437e-02  1.159e-03   +5.324e-03   -1.005e-02 
 0.800 0.850   2.120   2.140     6.679e-02  9.378e-04   +8.582e-03   -1.185e-02 
 0.800 0.850   2.140   2.160     5.747e-02  9.164e-04   +4.882e-03   -9.411e-03 
 0.800 0.850   2.160   2.180     6.503e-02  1.092e-03   +5.844e-03   -1.114e-02 
 0.800 0.850   2.180   2.200     5.468e-02  9.965e-04   +5.020e-03   -8.404e-03 
 0.800 0.850   2.200   2.220     5.723e-02  9.355e-04   +6.042e-03   -9.126e-03 
 0.800 0.850   2.220   2.240     4.950e-02  7.270e-04   +6.264e-03   -6.548e-03 
 0.800 0.850   2.240   2.260     4.524e-02  5.864e-04   +5.404e-03   -7.363e-03 
 0.800 0.850   2.260   2.280     4.568e-02  9.591e-04   +5.975e-03   -7.507e-03 
 0.800 0.850   2.280   2.300     4.655e-02  5.655e-04   +6.418e-03   -8.032e-03 
 0.850 0.900   0.620   0.640     3.715e-03  1.863e-04   +8.838e-04   -8.729e-04 
 0.850 0.900   0.640   0.660     2.077e-02  4.741e-04   +1.639e-03   -3.183e-03 
 0.850 0.900   0.660   0.680     3.037e-02  4.747e-04   +1.685e-03   -6.180e-03 
 0.850 0.900   0.680   0.700     3.623e-02  5.717e-04   +2.781e-03   -7.142e-03 
 0.850 0.900   0.700   0.720     3.654e-02  4.382e-04   +2.755e-03   -6.259e-03 
 0.850 0.900   0.720   0.740     3.659e-02  5.079e-04   +4.254e-03   -7.327e-03 
 0.850 0.900   0.740   0.760     3.797e-02  6.384e-04   +4.034e-03   -5.992e-03 
 0.850 0.900   0.760   0.780     4.178e-02  6.504e-04   +4.097e-03   -7.293e-03 
 0.850 0.900   0.780   0.800     4.512e-02  6.556e-04   +4.138e-03   -7.063e-03 
 0.850 0.900   0.800   0.820     4.837e-02  6.286e-04   +4.024e-03   -6.936e-03 
 0.850 0.900   0.820   0.840     6.108e-02  7.613e-04   +4.995e-03   -8.795e-03 
 0.850 0.900   0.840   0.860     8.081e-02  9.168e-04   +6.159e-03   -9.189e-03 
 0.850 0.900   0.860   0.880     1.476e-01  9.831e-04   +9.602e-03   -1.703e-02 
 0.850 0.900   0.880   0.900     2.617e-01  1.494e-03   +1.685e-02   -3.382e-02 
 0.850 0.900   0.900   0.920     2.175e-01  9.989e-04   +1.452e-02   -2.270e-02 
 0.850 0.900   0.920   0.940     1.290e-01  9.707e-04   +9.542e-03   -1.527e-02 
 0.850 0.900   0.940   0.960     9.745e-02  1.008e-03   +9.502e-03   -1.223e-02 
 0.850 0.900   0.960   0.980     7.953e-02  6.623e-04   +7.512e-03   -1.064e-02 
 0.850 0.900   0.980   1.000     7.539e-02  7.395e-04   +7.619e-03   -1.034e-02 
 0.850 0.900   1.000   1.020     6.680e-02  8.143e-04   +7.050e-03   -8.454e-03 
 0.850 0.900   1.020   1.040     6.496e-02  6.042e-04   +7.039e-03   -9.057e-03 
 0.850 0.900   1.040   1.060     6.316e-02  8.556e-04   +6.924e-03   -7.862e-03 
 0.850 0.900   1.060   1.080     6.394e-02  6.886e-04   +7.129e-03   -8.619e-03 
 0.850 0.900   1.080   1.100     6.663e-02  9.368e-04   +8.540e-03   -9.811e-03 
 0.850 0.900   1.100   1.120     6.408e-02  7.723e-04   +7.624e-03   -9.079e-03 
 0.850 0.900   1.120   1.140     7.038e-02  1.091e-03   +9.833e-03   -1.034e-02 
 0.850 0.900   1.140   1.160     6.633e-02  6.198e-04   +7.717e-03   -1.027e-02 
 0.850 0.900   1.160   1.180     7.096e-02  8.804e-04   +8.960e-03   -9.344e-03 
 0.850 0.900   1.180   1.200     7.029e-02  7.207e-04   +7.847e-03   -1.071e-02 
 0.850 0.900   1.200   1.220     6.843e-02  9.201e-04   +8.945e-03   -9.088e-03 
 0.850 0.900   1.220   1.240     7.158e-02  8.714e-04   +1.273e-02   -1.314e-02 
 0.850 0.900   1.240   1.260     7.609e-02  9.713e-04   +8.790e-03   -1.248e-02 
 0.850 0.900   1.260   1.280     7.580e-02  1.097e-03   +1.017e-02   -1.038e-02 
 0.850 0.900   1.280   1.300     7.849e-02  9.294e-04   +1.018e-02   -1.120e-02 
 0.850 0.900   1.300   1.320     7.727e-02  8.887e-04   +9.822e-03   -1.096e-02 
 0.850 0.900   1.320   1.340     8.195e-02  1.032e-03   +1.051e-02   -1.105e-02 
 0.850 0.900   1.340   1.360     7.525e-02  6.287e-04   +9.459e-03   -1.074e-02 
 0.850 0.900   1.360   1.380     9.060e-02  9.243e-04   +1.224e-02   -1.181e-02 
 0.850 0.900   1.380   1.400     1.035e-01  1.260e-03   +1.265e-02   -1.626e-02 
 0.850 0.900   1.400   1.420     1.067e-01  8.154e-04   +1.236e-02   -1.235e-02 
 0.850 0.900   1.420   1.440     1.192e-01  1.146e-03   +1.269e-02   -1.718e-02 
 0.850 0.900   1.440   1.460     1.059e-01  1.200e-03   +1.254e-02   -1.296e-02 
 0.850 0.900   1.460   1.480     9.377e-02  9.831e-04   +1.047e-02   -1.149e-02 
 0.850 0.900   1.480   1.500     8.270e-02  9.575e-04   +9.697e-03   -1.340e-02 
 0.850 0.900   1.500   1.520     8.832e-02  1.208e-03   +1.433e-02   -1.454e-02 
 0.850 0.900   1.520   1.540     7.675e-02  7.925e-04   +7.788e-03   -9.561e-03 
 0.850 0.900   1.540   1.560     8.920e-02  8.110e-04   +8.727e-03   -1.112e-02 
 0.850 0.900   1.560   1.580     9.527e-02  1.014e-03   +8.678e-03   -1.288e-02 
 0.850 0.900   1.580   1.600     9.453e-02  1.111e-03   +1.023e-02   -1.340e-02 
 0.850 0.900   1.600   1.620     1.032e-01  7.420e-04   +8.801e-03   -1.296e-02 
 0.850 0.900   1.620   1.640     1.084e-01  1.284e-03   +9.144e-03   -1.289e-02 
 0.850 0.900   1.640   1.660     1.116e-01  1.068e-03   +8.873e-03   -1.422e-02 
 0.850 0.900   1.660   1.680     9.845e-02  1.060e-03   +7.114e-03   -1.445e-02 
 0.850 0.900   1.680   1.700     7.524e-02  7.696e-04   +6.548e-03   -8.753e-03 
 0.850 0.900   1.700   1.720     5.491e-02  8.153e-04   +8.015e-03   -8.377e-03 
 0.850 0.900   1.720   1.740     4.784e-02  7.504e-04   +6.796e-03   -7.324e-03 
 0.850 0.900   1.740   1.760     4.182e-02  7.393e-04   +7.487e-03   -7.283e-03 
 0.850 0.900   1.760   1.780     4.870e-02  8.636e-04   +1.049e-02   -8.895e-03 
 0.850 0.900   1.780   1.800     5.159e-02  8.034e-04   +8.655e-03   -8.789e-03 
 0.850 0.900   1.800   1.820     5.245e-02  1.067e-03   +8.668e-03   -8.886e-03 
 0.850 0.900   1.820   1.840     3.415e-02  9.020e-04   +6.196e-03   -6.140e-03 
 0.850 0.900   1.840   1.860     2.605e-01  2.784e-03   +3.091e-02   -4.190e-02 
 0.850 0.900   1.860   1.880     1.943e+00  5.097e-03   +3.153e-02   -2.827e-01 
 0.850 0.900   1.880   1.900     7.856e-02  1.275e-03   +1.235e-02   -1.142e-02 
 0.850 0.900   1.900   1.920     4.164e-02  9.845e-04   +7.274e-03   -7.718e-03 
 0.850 0.900   1.920   1.940     4.753e-02  9.203e-04   +9.348e-03   -7.770e-03 
 0.850 0.900   1.940   1.960     4.233e-02  8.227e-04   +6.949e-03   -6.872e-03 
 0.850 0.900   1.960   1.980     4.968e-02  8.277e-04   +7.214e-03   -8.333e-03 
 0.850 0.900   1.980   2.000     4.199e-02  8.274e-04   +7.510e-03   -7.635e-03 
 0.850 0.900   2.000   2.020     4.588e-02  8.094e-04   +7.555e-03   -8.670e-03 
 0.850 0.900   2.020   2.040     4.692e-02  9.089e-04   +6.730e-03   -7.759e-03 
 0.850 0.900   2.040   2.060     4.307e-02  7.731e-04   +4.818e-03   -7.129e-03 
 0.850 0.900   2.060   2.080     4.515e-02  9.290e-04   +6.621e-03   -8.708e-03 
 0.850 0.900   2.080   2.100     4.865e-02  9.826e-04   +6.050e-03   -9.070e-03 
 0.850 0.900   2.100   2.120     4.584e-02  9.920e-04   +6.437e-03   -9.446e-03 
 0.850 0.900   2.120   2.140     5.105e-02  1.192e-03   +5.327e-03   -1.011e-02 
 0.850 0.900   2.140   2.160     4.847e-02  1.237e-03   +6.856e-03   -8.512e-03 
 0.850 0.900   2.160   2.180     4.362e-02  9.376e-04   +5.594e-03   -7.589e-03 
 0.850 0.900   2.180   2.200     4.642e-02  9.301e-04   +6.201e-03   -8.550e-03 
 0.850 0.900   2.200   2.220     3.923e-02  8.510e-04   +6.190e-03   -8.018e-03 
 0.850 0.900   2.220   2.240     4.281e-02  1.199e-03   +5.467e-03   -8.309e-03 
 0.850 0.900   2.240   2.260     4.051e-02  1.026e-03   +6.429e-03   -7.629e-03 
 0.850 0.900   2.260   2.280     3.636e-02  8.053e-04   +4.943e-03   -6.651e-03 
 0.850 0.900   2.280   2.300     3.586e-02  6.327e-04   +5.965e-03   -5.370e-03 
 0.900 0.950   0.620   0.640     1.209e-03  1.965e-04   +7.517e-04   -5.531e-04 
 0.900 0.950   0.640   0.660     6.571e-03  3.222e-04   +1.274e-03   -1.948e-03 
 0.900 0.950   0.660   0.680     1.071e-02  3.851e-04   +1.048e-03   -2.700e-03 
 0.900 0.950   0.680   0.700     1.412e-02  5.897e-04   +1.861e-03   -4.105e-03 
 0.900 0.950   0.700   0.720     1.499e-02  5.623e-04   +1.938e-03   -4.092e-03 
 0.900 0.950   0.720   0.740     1.379e-02  4.367e-04   +1.967e-03   -3.381e-03 
 0.900 0.950   0.740   0.760     1.397e-02  4.040e-04   +1.904e-03   -3.681e-03 
 0.900 0.950   0.760   0.780     1.805e-02  4.966e-04   +2.088e-03   -3.517e-03 
 0.900 0.950   0.780   0.800     1.674e-02  3.844e-04   +1.853e-03   -3.219e-03 
 0.900 0.950   0.800   0.820     2.277e-02  5.000e-04   +2.763e-03   -5.018e-03 
 0.900 0.950   0.820   0.840     2.560e-02  4.806e-04   +3.660e-03   -5.165e-03 
 0.900 0.950   0.840   0.860     3.641e-02  6.133e-04   +3.919e-03   -5.120e-03 
 0.900 0.950   0.860   0.880     7.255e-02  6.802e-04   +6.807e-03   -9.270e-03 
 0.900 0.950   0.880   0.900     1.371e-01  1.306e-03   +1.223e-02   -1.878e-02 
 0.900 0.950   0.900   0.920     1.014e-01  1.179e-03   +1.233e-02   -1.588e-02 
 0.900 0.950   0.920   0.940     6.491e-02  8.170e-04   +6.551e-03   -8.268e-03 
 0.900 0.950   0.940   0.960     4.385e-02  7.186e-04   +5.043e-03   -7.964e-03 
 0.900 0.950   0.960   0.980     3.719e-02  7.512e-04   +5.041e-03   -5.695e-03 
 0.900 0.950   0.980   1.000     2.854e-02  3.317e-04   +4.160e-03   -4.136e-03 
 0.900 0.950   1.000   1.020     3.013e-02  6.043e-04   +4.795e-03   -6.159e-03 
 0.900 0.950   1.020   1.040     2.845e-02  4.867e-04   +4.616e-03   -5.859e-03 
 0.900 0.950   1.040   1.060     2.463e-02  5.940e-04   +4.443e-03   -4.726e-03 
 0.900 0.950   1.060   1.080     2.558e-02  5.519e-04   +4.400e-03   -5.005e-03 
 0.900 0.950   1.080   1.100     2.156e-02  4.222e-04   +4.097e-03   -2.789e-03 
 0.900 0.950   1.100   1.120     2.612e-02  6.558e-04   +4.896e-03   -4.973e-03 
 0.900 0.950   1.120   1.140     2.355e-02  5.058e-04   +5.015e-03   -4.815e-03 
 0.900 0.950   1.140   1.160     2.868e-02  6.053e-04   +5.527e-03   -5.622e-03 
 0.900 0.950   1.160   1.180     2.699e-02  4.845e-04   +5.006e-03   -4.716e-03 
 0.900 0.950   1.180   1.200     2.987e-02  6.120e-04   +5.278e-03   -6.354e-03 
 0.900 0.950   1.200   1.220     2.928e-02  7.269e-04   +5.451e-03   -5.899e-03 
 0.900 0.950   1.220   1.240     3.290e-02  6.465e-04   +6.562e-03   -6.452e-03 
 0.900 0.950   1.240   1.260     3.076e-02  7.475e-04   +6.163e-03   -5.717e-03 
 0.900 0.950   1.260   1.280     3.099e-02  4.374e-04   +5.560e-03   -4.909e-03 
 0.900 0.950   1.280   1.300     3.313e-02  5.012e-04   +6.342e-03   -5.359e-03 
 0.900 0.950   1.300   1.320     3.635e-02  6.193e-04   +5.648e-03   -6.159e-03 
 0.900 0.950   1.320   1.340     4.024e-02  6.600e-04   +6.819e-03   -7.047e-03 
 0.900 0.950   1.340   1.360     3.897e-02  5.439e-04   +6.217e-03   -6.250e-03 
 0.900 0.950   1.360   1.380     4.663e-02  6.436e-04   +7.523e-03   -5.996e-03 
 0.900 0.950   1.380   1.400     5.150e-02  8.355e-04   +8.418e-03   -7.931e-03 
 0.900 0.950   1.400   1.420     5.562e-02  8.343e-04   +8.519e-03   -9.228e-03 
 0.900 0.950   1.420   1.440     6.039e-02  7.325e-04   +8.531e-03   -9.652e-03 
 0.900 0.950   1.440   1.460     5.568e-02  7.113e-04   +7.580e-03   -9.444e-03 
 0.900 0.950   1.460   1.480     4.416e-02  6.464e-04   +6.431e-03   -5.256e-03 
 0.900 0.950   1.480   1.500     4.005e-02  9.836e-04   +5.787e-03   -7.145e-03 
 0.900 0.950   1.500   1.520     3.375e-02  6.625e-04   +4.909e-03   -5.395e-03 
 0.900 0.950   1.520   1.540     3.349e-02  5.548e-04   +5.233e-03   -5.495e-03 
 0.900 0.950   1.540   1.560     3.377e-02  7.159e-04   +4.166e-03   -5.390e-03 
 0.900 0.950   1.560   1.580     2.740e-02  5.494e-04   +4.205e-03   -3.850e-03 
 0.900 0.950   1.580   1.600     2.982e-02  5.749e-04   +4.436e-03   -4.104e-03 
 0.900 0.950   1.600   1.620     2.899e-02  6.743e-04   +4.633e-03   -4.306e-03 
 0.900 0.950   1.620   1.640     2.948e-02  5.670e-04   +4.577e-03   -4.550e-03 
 0.900 0.950   1.640   1.660     2.624e-02  7.324e-04   +4.951e-03   -5.125e-03 
 0.900 0.950   1.660   1.680     2.348e-02  6.301e-04   +4.066e-03   -3.992e-03 
 0.900 0.950   1.680   1.700     2.368e-02  5.660e-04   +3.955e-03   -4.586e-03 
 0.900 0.950   1.700   1.720     2.251e-02  6.026e-04   +3.877e-03   -4.925e-03 
 0.900 0.950   1.720   1.740     2.032e-02  5.531e-04   +3.634e-03   -3.816e-03 
 0.900 0.950   1.740   1.760     1.948e-02  7.666e-04   +4.584e-03   -4.335e-03 
 0.900 0.950   1.760   1.780     2.110e-02  6.717e-04   +4.584e-03   -3.836e-03 
 0.900 0.950   1.780   1.800     2.216e-02  6.251e-04   +4.341e-03   -3.722e-03 
 0.900 0.950   1.800   1.820     2.637e-02  7.210e-04   +5.162e-03   -4.599e-03 
 0.900 0.950   1.820   1.840     1.528e-02  8.036e-04   +4.428e-03   -3.788e-03 
 0.900 0.950   1.840   1.860     1.086e-01  2.220e-03   +1.917e-02   -2.111e-02 
 0.900 0.950   1.860   1.880     8.389e-01  3.113e-03   +1.686e-02   -1.183e-01 
 0.900 0.950   1.880   1.900     3.722e-02  9.002e-04   +8.345e-03   -7.262e-03 
 0.900 0.950   1.900   1.920     2.064e-02  7.466e-04   +5.427e-03   -5.459e-03 
 0.900 0.950   1.920   1.940     2.254e-02  7.202e-04   +6.079e-03   -4.539e-03 
 0.900 0.950   1.940   1.960     2.444e-02  6.882e-04   +5.825e-03   -4.805e-03 
 0.900 0.950   1.960   1.980     2.340e-02  7.241e-04   +5.814e-03   -5.667e-03 
 0.900 0.950   1.980   2.000     2.595e-02  6.413e-04   +5.369e-03   -5.711e-03 
 0.900 0.950   2.000   2.020     2.257e-02  8.154e-04   +5.841e-03   -5.094e-03 
 0.900 0.950   2.020   2.040     2.343e-02  6.055e-04   +5.912e-03   -5.935e-03 
 0.900 0.950   2.040   2.060     2.395e-02  5.579e-04   +5.669e-03   -3.893e-03 
 0.900 0.950   2.060   2.080     2.318e-02  6.277e-04   +4.231e-03   -5.125e-03 
 0.900 0.950   2.080   2.100     2.726e-02  8.860e-04   +6.570e-03   -6.795e-03 
 0.900 0.950   2.100   2.120     2.299e-02  8.778e-04   +7.005e-03   -7.876e-03 
 0.900 0.950   2.120   2.140     2.890e-02  7.347e-04   +5.060e-03   -7.221e-03 
 0.900 0.950   2.140   2.160     2.594e-02  7.525e-04   +5.865e-03   -7.017e-03 
 0.900 0.950   2.160   2.180     2.576e-02  7.975e-04   +5.546e-03   -6.249e-03 
 0.900 0.950   2.180   2.200     2.587e-02  6.540e-04   +4.401e-03   -5.933e-03 
 0.900 0.950   2.200   2.220     2.533e-02  8.099e-04   +4.984e-03   -5.869e-03 
 0.900 0.950   2.220   2.240     2.457e-02  6.872e-04   +5.985e-03   -5.840e-03 
 0.900 0.950   2.240   2.260     2.462e-02  7.896e-04   +4.994e-03   -5.979e-03 
 0.900 0.950   2.260   2.280     2.119e-02  7.454e-04   +5.149e-03   -4.552e-03 
 0.900 0.950   2.280   2.300     2.454e-02  6.158e-04   +4.170e-03   -5.659e-03 
 0.950 1.000   0.620   0.640     2.413e-04  7.349e-05   +1.652e-02   -4.268e-04 
 0.950 1.000   0.640   0.660     4.572e-03  6.156e-04   +2.506e-03   -2.968e-03 
 0.950 1.000   0.660   0.680     2.339e-03  3.696e-04   +1.855e-03   -1.305e-03 
 0.950 1.000   0.680   0.700     8.309e-03  8.645e-04   +3.081e-03   -4.403e-03 
 0.950 1.000   0.700   0.720     5.882e-03  7.448e-04   +1.854e-03   -2.547e-03 
 0.950 1.000   0.720   0.740     1.144e-02  1.303e-03   +3.077e-03   -6.146e-03 
 0.950 1.000   0.740   0.760     6.855e-03  5.407e-04   +1.705e-03   -2.844e-03 
 0.950 1.000   0.760   0.780     4.817e-03  6.512e-04   +1.259e-03   -2.099e-03 
 0.950 1.000   0.780   0.800     7.254e-03  7.650e-04   +1.810e-03   -2.823e-03 
 0.950 1.000   0.800   0.820     6.455e-03  7.255e-04   +1.374e-03   -1.708e-03 
 0.950 1.000   0.820   0.840     1.020e-02  6.153e-04   +1.875e-03   -2.601e-03 
 0.950 1.000   0.840   0.860     9.556e-03  7.423e-04   +1.613e-03   -2.216e-03 
 0.950 1.000   0.860   0.880     2.376e-02  1.039e-03   +2.982e-03   -3.399e-03 
 0.950 1.000   0.880   0.900     4.712e-02  1.183e-03   +4.236e-03   -5.829e-03 
 0.950 1.000   0.900   0.920     3.775e-02  1.154e-03   +3.579e-03   -5.917e-03 
 0.950 1.000   0.920   0.940     2.037e-02  7.794e-04   +2.849e-03   -3.064e-03 
 0.950 1.000   0.940   0.960     1.208e-02  4.579e-04   +2.031e-03   -2.506e-03 
 0.950 1.000   0.960   0.980     1.038e-02  6.377e-04   +2.556e-03   -2.177e-03 
 0.950 1.000   0.980   1.000     6.826e-03  5.190e-04   +1.834e-03   -2.062e-03 
 0.950 1.000   1.000   1.020     7.299e-03  5.699e-04   +1.742e-03   -1.767e-03 
 0.950 1.000   1.020   1.040     7.981e-03  4.779e-04   +2.025e-03   -2.004e-03 
 0.950 1.000   1.040   1.060     3.940e-03  4.175e-04   +1.383e-03   -1.297e-03 
 0.950 1.000   1.060   1.080     7.419e-03  4.646e-04   +2.643e-03   -1.596e-03 
 0.950 1.000   1.080   1.100     7.465e-03  5.134e-04   +2.125e-03   -1.732e-03 
 0.950 1.000   1.100   1.120     6.097e-03  5.372e-04   +1.745e-03   -1.736e-03 
 0.950 1.000   1.120   1.140     7.562e-03  4.531e-04   +2.165e-03   -1.948e-03 
 0.950 1.000   1.140   1.160     5.800e-03  5.159e-04   +1.428e-03   -1.645e-03 
 0.950 1.000   1.160   1.180     7.414e-03  3.467e-04   +2.405e-03   -2.219e-03 
 0.950 1.000   1.180   1.200     7.412e-03  5.441e-04   +2.501e-03   -2.107e-03 
 0.950 1.000   1.200   1.220     9.424e-03  5.558e-04   +2.817e-03   -2.594e-03 
 0.950 1.000   1.220   1.240     1.294e-02  6.198e-04   +3.663e-03   -3.501e-03 
 0.950 1.000   1.240   1.260     1.083e-02  5.508e-04   +3.335e-03   -2.912e-03 
 0.950 1.000   1.260   1.280     9.040e-03  5.467e-04   +2.304e-03   -1.652e-03 
 0.950 1.000   1.280   1.300     1.138e-02  6.981e-04   +3.228e-03   -2.919e-03 
 0.950 1.000   1.300   1.320     1.160e-02  6.073e-04   +2.660e-03   -3.203e-03 
 0.950 1.000   1.320   1.340     9.863e-03  4.655e-04   +2.535e-03   -2.071e-03 
 0.950 1.000   1.340   1.360     1.615e-02  4.874e-04   +3.725e-03   -3.630e-03 
 0.950 1.000   1.360   1.380     1.729e-02  5.791e-04   +3.588e-03   -3.113e-03 
 0.950 1.000   1.380   1.400     1.386e-02  5.848e-04   +3.056e-03   -2.630e-03 
 0.950 1.000   1.400   1.420     2.257e-02  6.722e-04   +4.328e-03   -5.828e-03 
 0.950 1.000   1.420   1.440     2.082e-02  5.865e-04   +4.311e-03   -3.199e-03 
 0.950 1.000   1.440   1.460     2.228e-02  8.307e-04   +4.816e-03   -4.831e-03 
 0.950 1.000   1.460   1.480     1.927e-02  6.214e-04   +3.784e-03   -5.068e-03 
 0.950 1.000   1.480   1.500     1.405e-02  5.361e-04   +2.876e-03   -2.764e-03 
 0.950 1.000   1.500   1.520     1.163e-02  3.829e-04   +2.736e-03   -2.350e-03 
 0.950 1.000   1.520   1.540     7.269e-03  3.633e-04   +1.544e-03   -1.342e-03 
 0.950 1.000   1.540   1.560     7.511e-03  4.647e-04   +1.575e-03   -1.576e-03 
 0.950 1.000   1.560   1.580     7.962e-03  4.118e-04   +1.883e-03   -1.877e-03 
 0.950 1.000   1.580   1.600     6.014e-03  3.406e-04   +1.530e-03   -1.079e-03 
 0.950 1.000   1.600   1.620     6.381e-03  4.050e-04   +1.701e-03   -1.286e-03 
 0.950 1.000   1.620   1.640     5.039e-03  3.247e-04   +1.337e-03   -9.997e-04 
 0.950 1.000   1.640   1.660     6.961e-03  4.096e-04   +1.970e-03   -1.477e-03 
 0.950 1.000   1.660   1.680     4.791e-03  3.405e-04   +1.122e-03   -1.109e-03 
 0.950 1.000   1.680   1.700     4.387e-03  3.164e-04   +1.058e-03   -9.416e-04 
 0.950 1.000   1.700   1.720     7.026e-03  4.242e-04   +2.254e-03   -1.860e-03 
 0.950 1.000   1.720   1.740     6.277e-03  4.176e-04   +1.718e-03   -1.616e-03 
 0.950 1.000   1.740   1.760     6.253e-03  3.307e-04   +1.487e-03   -1.044e-03 
 0.950 1.000   1.760   1.780     7.891e-03  4.548e-04   +1.947e-03   -1.672e-03 
 0.950 1.000   1.780   1.800     8.263e-03  3.978e-04   +2.344e-03   -1.716e-03 
 0.950 1.000   1.800   1.820     7.559e-03  3.856e-04   +1.910e-03   -1.949e-03 
 0.950 1.000   1.820   1.840     9.041e-03  5.617e-04   +2.644e-03   -2.353e-03 
 0.950 1.000   1.840   1.860     2.636e-02  1.003e-03   +6.204e-03   -6.196e-03 
 0.950 1.000   1.860   1.880     1.919e-01  1.126e-03   +9.358e-03   -2.757e-02 
 0.950 1.000   1.880   1.900     1.535e-02  5.465e-04   +5.397e-03   -4.631e-03 
 0.950 1.000   1.900   1.920     9.374e-03  4.318e-04   +3.023e-03   -2.360e-03 
 0.950 1.000   1.920   1.940     9.165e-03  2.845e-04   +2.739e-03   -2.108e-03 
 0.950 1.000   1.940   1.960     7.904e-03  3.651e-04   +2.250e-03   -2.048e-03 
 0.950 1.000   1.960   1.980     8.983e-03  3.731e-04   +2.643e-03   -2.181e-03 
 0.950 1.000   1.980   2.000     1.062e-02  5.008e-04   +3.630e-03   -3.257e-03 
 0.950 1.000   2.000   2.020     9.795e-03  3.132e-04   +3.109e-03   -2.191e-03 
 0.950 1.000   2.020   2.040     9.902e-03  3.250e-04   +2.936e-03   -2.751e-03 
 0.950 1.000   2.040   2.060     9.011e-03  4.669e-04   +3.227e-03   -2.216e-03 
 0.950 1.000   2.060   2.080     1.072e-02  7.461e-04   +3.940e-03   -3.346e-03 
 0.950 1.000   2.080   2.100     9.434e-03  4.043e-04   +3.331e-03   -2.727e-03 
 0.950 1.000   2.100   2.120     9.399e-03  3.826e-04   +3.089e-03   -2.806e-03 
 0.950 1.000   2.120   2.140     9.635e-03  4.887e-04   +3.307e-03   -2.928e-03 
 0.950 1.000   2.140   2.160     8.595e-03  4.994e-04   +3.026e-03   -3.303e-03 
 0.950 1.000   2.160   2.180     1.138e-02  4.337e-04   +4.080e-03   -3.799e-03 
 0.950 1.000   2.180   2.200     1.146e-02  4.874e-04   +6.445e-03   -5.646e-03 
 0.950 1.000   2.200   2.220     9.650e-03  4.370e-04   +3.035e-03   -3.322e-03 
 0.950 1.000   2.220   2.240     1.151e-02  5.701e-04   +5.146e-03   -3.921e-03 
 0.950 1.000   2.240   2.260     1.342e-02  5.841e-04   +3.968e-03   -4.331e-03 
 0.950 1.000   2.260   2.280     7.965e-03  3.794e-04   +3.063e-03   -2.478e-03 
 0.950 1.000   2.280   2.300     1.151e-02  3.506e-04   +6.739e-03   -3.817e-03 


==> db/finalxsecs_pipKm_strong.dat <==
#Final weak decays subtracted cross sections d2sigma / dz dm  in microb/GeV for the pi+ K- + c.c. data.
#zbin  range #massbin  range   xsec[microb/GeV]    stat        systematic errors
 0.200 0.250   0.720   0.740     2.118e-01  8.359e-04   +2.378e-01   -2.375e-01 
 0.200 0.250   0.740   0.760     6.268e-01  1.691e-03   +3.234e-01   -3.179e-01 
 0.200 0.250   0.760   0.780     1.266e+00  2.545e-03   +2.410e-01   -2.077e-01 
 0.200 0.250   0.780   0.800     1.867e+00  4.706e-03   +2.781e-01   -2.320e-01 
 0.200 0.250   0.800   0.820     2.329e+00  7.972e-03   +3.181e-01   -2.916e-01 
 0.200 0.250   0.820   0.840     2.754e+00  6.853e-03   +2.448e-01   -2.564e-01 
 0.200 0.250   0.840   0.860     3.337e+00  7.798e-03   +2.214e-01   -2.818e-01 
 0.200 0.250   0.860   0.880     4.448e+00  1.051e-02   +2.477e-01   -3.532e-01 
 0.200 0.250   0.880   0.900     5.933e+00  1.383e-02   +3.150e-01   -4.466e-01 
 0.200 0.250   0.900   0.920     4.785e+00  1.109e-02   +2.448e-01   -3.843e-01 
 0.200 0.250   0.920   0.940     3.171e+00  1.105e-02   +1.938e-01   -2.812e-01 
 0.200 0.250   0.940   0.960     2.427e+00  8.410e-03   +1.703e-01   -2.309e-01 
 0.200 0.250   0.960   0.980     1.965e+00  8.015e-03   +1.723e-01   -2.153e-01 
 0.200 0.250   0.980   1.000     1.596e+00  6.469e-03   +2.639e-01   -2.968e-01 
 0.200 0.250   1.000   1.020     1.360e+00  5.059e-03   +1.135e-01   -1.368e-01 
 0.200 0.250   1.020   1.040     1.138e+00  5.953e-03   +1.264e-01   -1.375e-01 
 0.200 0.250   1.040   1.060     8.828e-01  5.371e-03   +1.096e-01   -1.142e-01 
 0.200 0.250   1.060   1.080     7.196e-01  3.263e-03   +6.719e-02   -7.455e-02 
 0.200 0.250   1.080   1.100     5.297e-01  3.515e-03   +6.915e-02   -6.998e-02 
 0.200 0.250   1.100   1.120     4.239e-01  4.262e-03   +6.587e-02   -6.710e-02 
 0.200 0.250   1.120   1.140     2.993e-01  2.398e-03   +3.840e-02   -3.740e-02 
 0.200 0.250   1.140   1.160     2.138e-01  1.918e-03   +2.392e-02   -2.219e-02 
 0.200 0.250   1.160   1.180     1.369e-01  1.694e-03   +2.133e-02   -2.116e-02 
 0.200 0.250   1.180   1.200     9.455e-02  1.151e-03   +1.414e-02   -1.395e-02 
 0.200 0.250   1.200   1.220     5.658e-02  9.678e-04   +1.219e-02   -1.190e-02 
 0.200 0.250   1.220   1.240     3.106e-02  7.664e-04   +7.732e-03   -7.385e-03 
 0.200 0.250   1.240   1.260     1.803e-02  6.283e-04   +5.716e-03   -5.163e-03 
 0.200 0.250   1.260   1.280     7.026e-03  2.771e-04   +1.753e-03   -1.539e-03 
 0.200 0.250   1.280   1.300     2.103e-03  1.541e-04   +1.184e-03   -1.067e-03 
 0.200 0.250   1.300   1.320     2.240e-04  7.084e-05   +3.183e-04   -2.226e-04 
 0.250 0.300   0.660   0.680     2.944e-02  3.217e-04   +3.167e-01   -3.167e-01 
 0.250 0.300   0.680   0.700     5.949e-01  1.226e-03   +1.755e-01   -1.649e-01 
 0.250 0.300   0.700   0.720     1.175e+00  1.353e-03   +1.580e-01   -1.000e-01 
 0.250 0.300   0.720   0.740     1.628e+00  2.044e-03   +2.066e-01   -1.052e-01 
 0.250 0.300   0.740   0.760     2.035e+00  2.000e-03   +2.372e-01   -1.078e-01 
 0.250 0.300   0.760   0.780     2.363e+00  2.243e-03   +2.666e-01   -1.247e-01 
 0.250 0.300   0.780   0.800     2.669e+00  3.265e-03   +2.838e-01   -1.285e-01 
 0.250 0.300   0.800   0.820     3.037e+00  3.261e-03   +2.850e-01   -1.437e-01 
 0.250 0.300   0.820   0.840     3.248e+00  3.988e-03   +6.000e-01   -5.065e-01 
 0.250 0.300   0.840   0.860     4.305e+00  4.379e-03   +2.135e-01   -1.860e-01 
 0.250 0.300   0.860   0.880     6.060e+00  5.346e-03   +1.389e-01   -2.309e-01 
 0.250 0.300   0.880   0.900     8.726e+00  9.314e-03   +2.802e-01   -4.104e-01 
 0.250 0.300   0.900   0.920     7.464e+00  7.633e-03   +1.502e-01   -3.292e-01 
 0.250 0.300   0.920   0.940     5.236e+00  7.058e-03   +1.192e-01   -2.486e-01 
 0.250 0.300   0.940   0.960     4.227e+00  5.808e-03   +1.587e-01   -2.232e-01 
 0.250 0.300   0.960   0.980     3.710e+00  5.410e-03   +1.827e-01   -2.031e-01 
 0.250 0.300   0.980   1.000     3.348e+00  4.556e-03   +1.873e-01   -2.020e-01 
 0.250 0.300   1.000   1.020     3.083e+00  4.502e-03   +1.783e-01   -1.879e-01 
 0.250 0.300   1.020   1.040     2.855e+00  4.377e-03   +1.622e-01   -1.870e-01 
 0.250 0.300   1.040   1.060     2.645e+00  4.666e-03   +1.515e-01   -1.804e-01 
 0.250 0.300   1.060   1.080     2.408e+00  5.045e-03   +1.474e-01   -1.764e-01 
 0.250 0.300   1.080   1.100     2.214e+00  5.073e-03   +1.271e-01   -1.648e-01 
 0.250 0.300   1.100   1.120     2.008e+00  4.641e-03   +1.107e-01   -1.445e-01 
 0.250 0.300   1.120   1.140     1.774e+00  3.715e-03   +9.560e-02   -1.273e-01 
 0.250 0.300   1.140   1.160     1.528e+00  4.556e-03   +8.861e-02   -1.092e-01 
 0.250 0.300   1.160   1.180     1.328e+00  3.736e-03   +7.371e-02   -8.696e-02 
 0.250 0.300   1.180   1.200     1.115e+00  2.612e-03   +9.269e-02   -1.124e-01 
 0.250 0.300   1.200   1.220     9.390e-01  2.571e-03   +4.680e-02   -4.980e-02 
 0.250 0.300   1.220   1.240     7.686e-01  2.658e-03   +3.956e-02   -4.246e-02 
 0.250 0.300   1.240   1.260     6.314e-01  2.769e-03   +3.174e-02   -3.462e-02 
 0.250 0.300   1.260   1.280     5.013e-01  2.330e-03   +2.759e-02   -2.710e-02 
 0.250 0.300   1.280   1.300     3.867e-01  1.570e-03   +1.930e-02   -1.783e-02 
 0.250 0.300   1.300   1.320     3.074e-01  1.631e-03   +1.617e-02   -1.460e-02 
 0.250 0.300   1.320   1.340     2.290e-01  1.345e-03   +1.391e-02   -1.234e-02 
 0.250 0.300   1.340   1.360     1.773e-01  1.090e-03   +1.176e-02   -8.833e-03 
 0.250 0.300   1.360   1.380     1.328e-01  1.154e-03   +9.707e-03   -7.633e-03 
 0.250 0.300   1.380   1.400     1.068e-01  8.373e-04   +7.958e-03   -5.073e-03 
 0.250 0.300   1.400   1.420     7.738e-02  9.800e-04   +7.414e-03   -4.184e-03 
 0.250 0.300   1.420   1.440     5.734e-02  9.441e-04   +7.211e-03   -4.688e-03 
 0.250 0.300   1.440   1.460     3.319e-02  7.234e-04   +3.743e-03   -2.398e-03 
 0.250 0.300   1.460   1.480     1.742e-02  4.248e-04   +1.842e-03   -1.655e-03 
 0.250 0.300   1.480   1.500     8.587e-03  3.033e-04   +1.151e-03   -1.029e-03 
 0.250 0.300   1.500   1.520     4.590e-03  1.969e-04   +1.038e-03   -7.333e-04 
 0.250 0.300   1.520   1.540     1.503e-03  1.550e-04   +3.895e-04   -4.073e-04 
 0.250 0.300   1.540   1.560     6.869e-04  7.681e-05   +4.710e-04   -3.845e-04 
 0.300 0.350   0.640   0.660     1.628e-01  6.167e-04   +3.353e-02   -2.866e-02 
 0.300 0.350   0.660   0.680     7.410e-01  1.364e-03   +1.005e-01   -6.122e-02 
 0.300 0.350   0.680   0.700     1.184e+00  1.681e-03   +1.537e-01   -6.235e-02 
 0.300 0.350   0.700   0.720     1.530e+00  1.558e-03   +2.022e-01   -7.669e-02 
 0.300 0.350   0.720   0.740     1.813e+00  1.440e-03   +2.483e-01   -9.546e-02 
 0.300 0.350   0.740   0.760     2.052e+00  2.157e-03   +2.817e-01   -1.083e-01 
 0.300 0.350   0.760   0.780     2.267e+00  1.941e-03   +2.896e-01   -1.073e-01 
 0.300 0.350   0.780   0.800     2.452e+00  2.382e-03   +2.954e-01   -1.334e-01 
 0.300 0.350   0.800   0.820     2.652e+00  2.142e-03   +2.916e-01   -1.231e-01 
 0.300 0.350   0.820   0.840     3.001e+00  2.897e-03   +2.792e-01   -1.364e-01 
 0.300 0.350   0.840   0.860     3.682e+00  3.758e-03   +2.359e-01   -1.593e-01 
 0.300 0.350   0.860   0.880     5.245e+00  4.002e-03   +1.902e-01   -2.109e-01 
 0.300 0.350   0.880   0.900     7.610e+00  6.311e-03   +2.443e-01   -3.083e-01 
 0.300 0.350   0.900   0.920     6.445e+00  5.282e-03   +1.860e-01   -2.671e-01 
 0.300 0.350   0.920   0.940     4.514e+00  3.315e-03   +1.374e-01   -1.790e-01 
 0.300 0.350   0.940   0.960     3.637e+00  3.908e-03   +1.897e-01   -1.398e-01 
 0.300 0.350   0.960   0.980     3.272e+00  3.357e-03   +2.354e-01   -1.550e-01 
 0.300 0.350   0.980   1.000     3.038e+00  4.031e-03   +2.265e-01   -1.297e-01 
 0.300 0.350   1.000   1.020     2.894e+00  4.235e-03   +2.368e-01   -1.589e-01 
 0.300 0.350   1.020   1.040     2.778e+00  3.176e-03   +2.131e-01   -1.439e-01 
 0.300 0.350   1.040   1.060     2.670e+00  3.579e-03   +2.061e-01   -1.597e-01 
 0.300 0.350   1.060   1.080     2.564e+00  2.963e-03   +1.818e-01   -1.480e-01 
 0.300 0.350   1.080   1.100     2.439e+00  3.773e-03   +1.623e-01   -1.467e-01 
 0.300 0.350   1.100   1.120     2.305e+00  3.594e-03   +1.456e-01   -1.502e-01 
 0.300 0.350   1.120   1.140     2.191e+00  3.483e-03   +1.340e-01   -1.435e-01 
 0.300 0.350   1.140   1.160     2.081e+00  4.714e-03   +1.281e-01   -1.461e-01 
 0.300 0.350   1.160   1.180     1.927e+00  3.818e-03   +1.213e-01   -1.413e-01 
 0.300 0.350   1.180   1.200     1.823e+00  3.735e-03   +1.102e-01   -1.443e-01 
 0.300 0.350   1.200   1.220     1.685e+00  2.773e-03   +9.422e-02   -1.284e-01 
 0.300 0.350   1.220   1.240     1.556e+00  2.593e-03   +8.608e-02   -1.210e-01 
 0.300 0.350   1.240   1.260     1.388e+00  3.606e-03   +1.142e-01   -1.429e-01 
 0.300 0.350   1.260   1.280     1.266e+00  3.158e-03   +6.670e-02   -9.632e-02 
 0.300 0.350   1.280   1.300     1.103e+00  2.779e-03   +6.022e-02   -8.480e-02 
 0.300 0.350   1.300   1.320     9.830e-01  2.308e-03   +5.332e-02   -6.892e-02 
 0.300 0.350   1.320   1.340     8.420e-01  2.252e-03   +4.836e-02   -5.304e-02 
 0.300 0.350   1.340   1.360     7.209e-01  1.739e-03   +4.556e-02   -4.278e-02 
 0.300 0.350   1.360   1.380     6.241e-01  1.809e-03   +4.379e-02   -3.365e-02 
 0.300 0.350   1.380   1.400     5.478e-01  1.559e-03   +4.428e-02   -2.906e-02 
 0.300 0.350   1.400   1.420     4.726e-01  2.124e-03   +4.527e-02   -2.543e-02 
 0.300 0.350   1.420   1.440     4.037e-01  1.278e-03   +4.204e-02   -1.982e-02 
 0.300 0.350   1.440   1.460     3.232e-01  1.473e-03   +3.470e-02   -1.714e-02 
 0.300 0.350   1.460   1.480     2.434e-01  1.203e-03   +2.354e-02   -1.331e-02 
 0.300 0.350   1.480   1.500     1.866e-01  1.322e-03   +1.636e-02   -9.429e-03 
 0.300 0.350   1.500   1.520     1.397e-01  1.167e-03   +1.397e-02   -8.834e-03 
 0.300 0.350   1.520   1.540     1.048e-01  6.754e-04   +9.806e-03   -7.409e-03 
 0.300 0.350   1.540   1.560     7.788e-02  9.142e-04   +6.959e-03   -5.437e-03 
 0.300 0.350   1.560   1.580     5.628e-02  6.767e-04   +5.706e-03   -4.867e-03 
 0.300 0.350   1.580   1.600     3.934e-02  5.537e-04   +3.621e-03   -4.064e-03 
 0.300 0.350   1.600   1.620     2.640e-02  3.832e-04   +3.501e-03   -2.673e-03 
 0.300 0.350   1.620   1.640     1.674e-02  3.356e-04   +2.691e-03   -2.142e-03 
 0.300 0.350   1.640   1.660     1.216e-02  2.986e-04   +1.975e-03   -1.776e-03 
 0.300 0.350   1.660   1.680     8.190e-03  2.453e-04   +1.317e-03   -1.366e-03 
 0.300 0.350   1.680   1.700     5.238e-03  1.680e-04   +1.070e-03   -8.203e-04 
 0.300 0.350   1.700   1.720     3.466e-03  1.887e-04   +8.614e-04   -7.171e-04 
 0.300 0.350   1.720   1.740     1.878e-03  1.830e-04   +5.452e-04   -5.258e-04 
 0.300 0.350   1.740   1.760     8.125e-04  1.258e-04   +3.158e-04   -2.385e-04 
 0.300 0.350   1.760   1.780     7.231e-04  1.166e-04   +4.306e-04   -2.971e-04 
 0.300 0.350   1.780   1.800     1.992e-04  5.618e-05   +6.065e-04   -1.226e-04 
 0.350 0.400   0.620   0.640     6.941e-03  1.218e-04   +3.690e-03   -3.638e-03 
 0.350 0.400   0.640   0.660     4.332e-01  9.486e-04   +1.060e-01   -8.337e-02 
 0.350 0.400   0.660   0.680     8.384e-01  1.533e-03   +1.122e-01   -4.457e-02 
 0.350 0.400   0.680   0.700     1.139e+00  1.287e-03   +1.682e-01   -5.840e-02 
 0.350 0.400   0.700   0.720     1.385e+00  1.171e-03   +2.153e-01   -6.459e-02 
 0.350 0.400   0.720   0.740     1.586e+00  1.802e-03   +2.461e-01   -7.904e-02 
 0.350 0.400   0.740   0.760     1.764e+00  1.974e-03   +2.700e-01   -8.586e-02 
 0.350 0.400   0.760   0.780     1.888e+00  2.207e-03   +2.822e-01   -9.197e-02 
 0.350 0.400   0.780   0.800     1.994e+00  2.398e-03   +2.850e-01   -1.108e-01 
 0.350 0.400   0.800   0.820     2.176e+00  2.102e-03   +2.764e-01   -1.040e-01 
 0.350 0.400   0.820   0.840     2.436e+00  2.319e-03   +2.724e-01   -1.195e-01 
 0.350 0.400   0.840   0.860     2.989e+00  2.249e-03   +2.483e-01   -1.408e-01 
 0.350 0.400   0.860   0.880     4.299e+00  3.791e-03   +2.186e-01   -1.870e-01 
 0.350 0.400   0.880   0.900     6.290e+00  3.534e-03   +2.403e-01   -2.784e-01 
 0.350 0.400   0.900   0.920     5.282e+00  2.951e-03   +1.803e-01   -2.389e-01 
 0.350 0.400   0.920   0.940     3.617e+00  2.642e-03   +1.799e-01   -1.579e-01 
 0.350 0.400   0.940   0.960     2.886e+00  3.491e-03   +2.111e-01   -1.235e-01 
 0.350 0.400   0.960   0.980     2.572e+00  2.052e-03   +2.233e-01   -1.045e-01 
 0.350 0.400   0.980   1.000     2.380e+00  2.179e-03   +2.298e-01   -9.679e-02 
 0.350 0.400   1.000   1.020     2.298e+00  2.452e-03   +2.185e-01   -8.789e-02 
 0.350 0.400   1.020   1.040     2.217e+00  2.493e-03   +2.129e-01   -8.773e-02 
 0.350 0.400   1.040   1.060     2.164e+00  2.648e-03   +2.015e-01   -8.564e-02 
 0.350 0.400   1.060   1.080     2.100e+00  2.887e-03   +1.843e-01   -9.161e-02 
 0.350 0.400   1.080   1.100     2.054e+00  2.861e-03   +1.900e-01   -1.182e-01 
 0.350 0.400   1.100   1.120     1.978e+00  2.850e-03   +1.557e-01   -9.825e-02 
 0.350 0.400   1.120   1.140     1.906e+00  2.733e-03   +1.383e-01   -1.029e-01 
 0.350 0.400   1.140   1.160     1.818e+00  2.994e-03   +1.301e-01   -9.892e-02 
 0.350 0.400   1.160   1.180     1.732e+00  2.586e-03   +1.205e-01   -9.551e-02 
 0.350 0.400   1.180   1.200     1.664e+00  2.845e-03   +1.092e-01   -1.015e-01 
 0.350 0.400   1.200   1.220     1.604e+00  2.022e-03   +1.069e-01   -1.080e-01 
 0.350 0.400   1.220   1.240     1.536e+00  2.149e-03   +1.024e-01   -1.126e-01 
 0.350 0.400   1.240   1.260     1.492e+00  2.861e-03   +8.693e-02   -9.995e-02 
 0.350 0.400   1.260   1.280     1.441e+00  2.731e-03   +8.219e-02   -1.009e-01 
 0.350 0.400   1.280   1.300     1.358e+00  2.977e-03   +7.465e-02   -9.943e-02 
 0.350 0.400   1.300   1.320     1.263e+00  2.930e-03   +9.693e-02   -1.221e-01 
 0.350 0.400   1.320   1.340     1.159e+00  3.089e-03   +7.308e-02   -8.705e-02 
 0.350 0.400   1.340   1.360     1.063e+00  3.202e-03   +6.575e-02   -7.968e-02 
 0.350 0.400   1.360   1.380     9.782e-01  3.017e-03   +6.896e-02   -7.695e-02 
 0.350 0.400   1.380   1.400     8.886e-01  3.277e-03   +1.094e-01   -1.067e-01 
 0.350 0.400   1.400   1.420     8.001e-01  2.443e-03   +6.963e-02   -5.501e-02 
 0.350 0.400   1.420   1.440     7.347e-01  2.079e-03   +6.537e-02   -4.660e-02 
 0.350 0.400   1.440   1.460     6.266e-01  1.952e-03   +5.702e-02   -3.933e-02 
 0.350 0.400   1.460   1.480     5.297e-01  1.599e-03   +4.479e-02   -2.937e-02 
 0.350 0.400   1.480   1.500     4.469e-01  1.626e-03   +3.407e-02   -2.365e-02 
 0.350 0.400   1.500   1.520     3.791e-01  1.217e-03   +2.796e-02   -2.102e-02 
 0.350 0.400   1.520   1.540     3.205e-01  1.070e-03   +2.249e-02   -1.771e-02 
 0.350 0.400   1.540   1.560     2.710e-01  1.156e-03   +1.784e-02   -1.518e-02 
 0.350 0.400   1.560   1.580     2.240e-01  1.007e-03   +1.425e-02   -1.429e-02 
 0.350 0.400   1.580   1.600     1.836e-01  8.120e-04   +1.468e-02   -1.395e-02 
 0.350 0.400   1.600   1.620     1.469e-01  9.978e-04   +4.079e-02   -4.313e-02 
 0.350 0.400   1.620   1.640     1.218e-01  8.747e-04   +1.097e-02   -1.060e-02 
 0.350 0.400   1.640   1.660     9.533e-02  6.753e-04   +1.019e-02   -8.036e-03 
 0.350 0.400   1.660   1.680     7.716e-02  6.524e-04   +7.754e-03   -6.893e-03 
 0.350 0.400   1.680   1.700     6.510e-02  5.578e-04   +7.356e-03   -5.512e-03 
 0.350 0.400   1.700   1.720     5.396e-02  4.838e-04   +5.645e-03   -5.123e-03 
 0.350 0.400   1.720   1.740     4.525e-02  5.682e-04   +5.058e-03   -3.998e-03 
 0.350 0.400   1.740   1.760     3.441e-02  4.252e-04   +3.506e-03   -3.421e-03 
 0.350 0.400   1.760   1.780     2.753e-02  4.921e-04   +3.647e-03   -2.759e-03 
 0.350 0.400   1.780   1.800     1.955e-02  3.762e-04   +2.613e-03   -2.380e-03 
 0.350 0.400   1.800   1.820     1.430e-02  4.405e-04   +1.905e-03   -1.750e-03 
 0.350 0.400   1.820   1.840     1.005e-02  3.448e-04   +1.484e-03   -1.562e-03 
 0.350 0.400   1.840   1.860     7.083e-03  2.057e-04   +1.254e-03   -1.462e-03 
 0.350 0.400   1.860   1.880     1.238e-03  3.872e-05   +1.106e-03   -7.093e-04 
 0.350 0.400   1.880   1.900     3.103e-03  1.826e-04   +7.284e-04   -7.923e-04 
 0.350 0.400   1.900   1.920     1.362e-03  1.190e-04   +3.587e-04   -3.661e-04 
 0.350 0.400   1.920   1.940     1.130e-03  1.147e-04   +4.863e-04   -3.423e-04 
 0.350 0.400   1.940   1.960     7.435e-04  9.970e-05   +3.815e-04   -2.527e-04 
 0.350 0.400   1.960   1.980     3.498e-04  7.992e-05   +3.112e-04   -1.974e-04 
 0.350 0.400   1.980   2.000     1.946e-04  4.707e-05   +3.131e-04   -1.162e-04 
 0.400 0.450   0.620   0.640     4.360e-02  3.233e-04   +6.918e-03   -4.293e-03 
 0.400 0.450   0.640   0.660     4.417e-01  9.412e-04   +5.565e-02   -2.280e-02 
 0.400 0.450   0.660   0.680     7.267e-01  9.277e-04   +1.074e-01   -3.328e-02 
 0.400 0.450   0.680   0.700     9.369e-01  1.023e-03   +1.455e-01   -4.260e-02 
 0.400 0.450   0.700   0.720     1.103e+00  1.453e-03   +1.866e-01   -5.290e-02 
 0.400 0.450   0.720   0.740     1.241e+00  1.432e-03   +2.146e-01   -5.821e-02 
 0.400 0.450   0.740   0.760     1.352e+00  1.519e-03   +2.296e-01   -6.358e-02 
 0.400 0.450   0.760   0.780     1.439e+00  1.562e-03   +2.435e-01   -7.798e-02 
 0.400 0.450   0.780   0.800     1.533e+00  1.668e-03   +2.409e-01   -7.390e-02 
 0.400 0.450   0.800   0.820     1.658e+00  1.797e-03   +2.408e-01   -8.291e-02 
 0.400 0.450   0.820   0.840     1.872e+00  1.576e-03   +2.393e-01   -9.360e-02 
 0.400 0.450   0.840   0.860     2.290e+00  2.110e-03   +2.338e-01   -1.310e-01 
 0.400 0.450   0.860   0.880     3.381e+00  2.254e-03   +2.273e-01   -1.599e-01 
 0.400 0.450   0.880   0.900     5.060e+00  3.552e-03   +2.421e-01   -2.305e-01 
 0.400 0.450   0.900   0.920     4.255e+00  3.255e-03   +2.067e-01   -2.052e-01 
 0.400 0.450   0.920   0.940     2.852e+00  3.019e-03   +1.923e-01   -1.340e-01 
 0.400 0.450   0.940   0.960     2.238e+00  2.525e-03   +2.020e-01   -1.011e-01 
 0.400 0.450   0.960   0.980     1.969e+00  2.066e-03   +2.090e-01   -8.880e-02 
 0.400 0.450   0.980   1.000     1.822e+00  2.038e-03   +2.136e-01   -8.409e-02 
 0.400 0.450   1.000   1.020     1.736e+00  1.845e-03   +2.053e-01   -6.939e-02 
 0.400 0.450   1.020   1.040     1.687e+00  1.861e-03   +1.986e-01   -6.732e-02 
 0.400 0.450   1.040   1.060     1.657e+00  2.066e-03   +1.877e-01   -6.605e-02 
 0.400 0.450   1.060   1.080     1.608e+00  2.129e-03   +1.702e-01   -6.428e-02 
 0.400 0.450   1.080   1.100     1.557e+00  2.157e-03   +1.570e-01   -7.514e-02 
 0.400 0.450   1.100   1.120     1.530e+00  2.281e-03   +1.395e-01   -6.141e-02 
 0.400 0.450   1.120   1.140     1.482e+00  2.160e-03   +1.271e-01   -6.078e-02 
 0.400 0.450   1.140   1.160     1.441e+00  2.090e-03   +1.232e-01   -6.370e-02 
 0.400 0.450   1.160   1.180     1.377e+00  2.498e-03   +1.265e-01   -8.119e-02 
 0.400 0.450   1.180   1.200     1.359e+00  2.383e-03   +1.035e-01   -6.673e-02 
 0.400 0.450   1.200   1.220     1.312e+00  2.124e-03   +8.895e-02   -6.459e-02 
 0.400 0.450   1.220   1.240     1.277e+00  2.325e-03   +8.522e-02   -7.356e-02 
 0.400 0.450   1.240   1.260     1.233e+00  2.236e-03   +6.995e-02   -6.502e-02 
 0.400 0.450   1.260   1.280     1.206e+00  2.304e-03   +6.406e-02   -6.544e-02 
 0.400 0.450   1.280   1.300     1.163e+00  2.129e-03   +6.025e-02   -6.203e-02 
 0.400 0.450   1.300   1.320     1.105e+00  2.573e-03   +5.621e-02   -6.384e-02 
 0.400 0.450   1.320   1.340     1.044e+00  2.705e-03   +5.697e-02   -6.453e-02 
 0.400 0.450   1.340   1.360     9.795e-01  2.575e-03   +8.206e-02   -8.794e-02 
 0.400 0.450   1.360   1.380     9.286e-01  2.404e-03   +5.906e-02   -5.893e-02 
 0.400 0.450   1.380   1.400     8.735e-01  2.389e-03   +6.166e-02   -5.809e-02 
 0.400 0.450   1.400   1.420     8.326e-01  2.012e-03   +6.442e-02   -5.519e-02 
 0.400 0.450   1.420   1.440     8.168e-01  2.015e-03   +6.570e-02   -5.616e-02 
 0.400 0.450   1.440   1.460     7.418e-01  1.997e-03   +5.795e-02   -4.989e-02 
 0.400 0.450   1.460   1.480     6.684e-01  1.186e-03   +4.911e-02   -4.435e-02 
 0.400 0.450   1.480   1.500     6.082e-01  1.331e-03   +3.728e-02   -3.906e-02 
 0.400 0.450   1.500   1.520     5.455e-01  1.433e-03   +2.926e-02   -3.212e-02 
 0.400 0.450   1.520   1.540     4.928e-01  1.670e-03   +2.335e-02   -2.597e-02 
 0.400 0.450   1.540   1.560     4.437e-01  1.231e-03   +1.601e-02   -2.130e-02 
 0.400 0.450   1.560   1.580     3.880e-01  1.424e-03   +1.330e-02   -1.927e-02 
 0.400 0.450   1.580   1.600     3.413e-01  1.119e-03   +1.026e-02   -1.681e-02 
 0.400 0.450   1.600   1.620     2.953e-01  8.344e-04   +8.167e-03   -1.296e-02 
 0.400 0.450   1.620   1.640     2.525e-01  7.654e-04   +7.903e-03   -1.216e-02 
 0.400 0.450   1.640   1.660     2.112e-01  8.021e-04   +6.221e-03   -1.053e-02 
 0.400 0.450   1.660   1.680     1.825e-01  8.831e-04   +7.659e-03   -1.059e-02 
 0.400 0.450   1.680   1.700     1.597e-01  7.874e-04   +8.962e-03   -1.021e-02 
 0.400 0.450   1.700   1.720     1.460e-01  7.919e-04   +1.027e-02   -7.745e-03 
 0.400 0.450   1.720   1.740     1.332e-01  7.692e-04   +1.246e-02   -7.360e-03 
 0.400 0.450   1.740   1.760     1.160e-01  7.675e-04   +1.224e-02   -7.175e-03 
 0.400 0.450   1.760   1.780     9.634e-02  1.015e-03   +1.177e-02   -6.591e-03 
 0.400 0.450   1.780   1.800     8.216e-02  8.974e-04   +9.961e-03   -5.929e-03 
 0.400 0.450   1.800   1.820     6.723e-02  6.732e-04   +8.578e-03   -5.965e-03 
 0.400 0.450   1.820   1.840     5.690e-02  5.903e-04   +5.515e-03   -5.718e-03 
 0.400 0.450   1.840   1.860     5.124e-02  5.652e-04   +7.328e-03   -5.643e-03 
 0.400 0.450   1.860   1.880     1.487e-02  1.006e-04   +3.701e-03   -4.833e-03 
 0.400 0.450   1.880   1.900     2.959e-02  4.827e-04   +4.144e-03   -3.821e-03 
 0.400 0.450   1.900   1.920     2.232e-02  4.788e-04   +3.469e-03   -3.360e-03 
 0.400 0.450   1.920   1.940     1.918e-02  4.080e-04   +3.332e-03   -2.879e-03 
 0.400 0.450   1.940   1.960     1.426e-02  3.230e-04   +2.545e-03   -2.732e-03 
 0.400 0.450   1.960   1.980     1.070e-02  3.871e-04   +1.611e-03   -1.993e-03 
 0.400 0.450   1.980   2.000     7.841e-03  2.268e-04   +1.471e-03   -1.756e-03 
 0.400 0.450   2.000   2.020     6.533e-03  2.334e-04   +1.562e-03   -1.583e-03 
 0.400 0.450   2.020   2.040     4.465e-03  2.400e-04   +1.338e-03   -1.208e-03 
 0.400 0.450   2.040   2.060     3.094e-03  1.899e-04   +1.074e-03   -9.141e-04 
 0.400 0.450   2.060   2.080     2.511e-03  2.000e-04   +7.872e-04   -9.625e-04 
 0.400 0.450   2.080   2.100     1.325e-03  1.361e-04   +4.502e-04   -5.198e-04 
 0.400 0.450   2.100   2.120     9.168e-04  1.268e-04   +5.026e-04   -4.767e-04 
 0.400 0.450   2.120   2.140     6.899e-04  8.575e-05   +3.453e-04   -4.041e-04 
 0.400 0.450   2.140   2.160     4.794e-04  6.086e-05   +5.095e-04   -3.313e-04 
 0.400 0.450   2.180   2.200     1.107e-04  2.631e-05   +1.444e-04   -1.066e-04 
 0.450 0.500   0.620   0.640     6.108e-02  2.939e-04   +9.247e-03   -4.508e-03 
 0.450 0.500   0.640   0.660     3.918e-01  7.768e-04   +5.323e-02   -1.819e-02 
 0.450 0.500   0.660   0.680     5.864e-01  1.105e-03   +8.869e-02   -2.679e-02 
 0.450 0.500   0.680   0.700     7.226e-01  1.391e-03   +1.201e-01   -3.378e-02 
 0.450 0.500   0.700   0.720     8.291e-01  1.342e-03   +1.481e-01   -3.897e-02 
 0.450 0.500   0.720   0.740     9.202e-01  1.207e-03   +1.648e-01   -4.400e-02 
 0.450 0.500   0.740   0.760     9.866e-01  1.357e-03   +1.791e-01   -4.716e-02 
 0.450 0.500   0.760   0.780     1.049e+00  1.384e-03   +1.842e-01   -5.170e-02 
 0.450 0.500   0.780   0.800     1.113e+00  1.690e-03   +1.898e-01   -6.507e-02 
 0.450 0.500   0.800   0.820     1.209e+00  1.725e-03   +1.902e-01   -6.390e-02 
 0.450 0.500   0.820   0.840     1.385e+00  1.723e-03   +1.859e-01   -7.355e-02 
 0.450 0.500   0.840   0.860     1.727e+00  1.807e-03   +1.858e-01   -8.898e-02 
 0.450 0.500   0.860   0.880     2.585e+00  2.191e-03   +1.996e-01   -1.246e-01 
 0.450 0.500   0.880   0.900     3.969e+00  3.590e-03   +2.320e-01   -1.907e-01 
 0.450 0.500   0.900   0.920     3.360e+00  2.847e-03   +1.941e-01   -1.732e-01 
 0.450 0.500   0.920   0.940     2.210e+00  2.835e-03   +1.845e-01   -1.240e-01 
 0.450 0.500   0.940   0.960     1.707e+00  2.242e-03   +1.843e-01   -8.408e-02 
 0.450 0.500   0.960   0.980     1.490e+00  1.565e-03   +1.839e-01   -7.137e-02 
 0.450 0.500   0.980   1.000     1.368e+00  1.228e-03   +1.841e-01   -6.705e-02 
 0.450 0.500   1.000   1.020     1.306e+00  1.630e-03   +1.792e-01   -5.905e-02 
 0.450 0.500   1.020   1.040     1.267e+00  1.776e-03   +1.749e-01   -5.723e-02 
 0.450 0.500   1.040   1.060     1.237e+00  1.607e-03   +1.678e-01   -5.406e-02 
 0.450 0.500   1.060   1.080     1.214e+00  1.665e-03   +1.542e-01   -5.290e-02 
 0.450 0.500   1.080   1.100     1.186e+00  2.389e-03   +1.410e-01   -5.074e-02 
 0.450 0.500   1.100   1.120     1.150e+00  1.637e-03   +1.277e-01   -4.853e-02 
 0.450 0.500   1.120   1.140     1.124e+00  1.702e-03   +1.171e-01   -4.649e-02 
 0.450 0.500   1.140   1.160     1.093e+00  1.843e-03   +1.071e-01   -4.441e-02 
 0.450 0.500   1.160   1.180     1.053e+00  1.791e-03   +1.019e-01   -4.505e-02 
 0.450 0.500   1.180   1.200     1.033e+00  1.744e-03   +9.127e-02   -4.380e-02 
 0.450 0.500   1.200   1.220     1.022e+00  1.583e-03   +8.283e-02   -4.640e-02 
 0.450 0.500   1.220   1.240     1.002e+00  1.797e-03   +7.712e-02   -4.609e-02 
 0.450 0.500   1.240   1.260     9.803e-01  2.175e-03   +6.831e-02   -4.476e-02 
 0.450 0.500   1.260   1.280     9.654e-01  2.117e-03   +5.965e-02   -4.538e-02 
 0.450 0.500   1.280   1.300     9.341e-01  1.903e-03   +5.338e-02   -4.598e-02 
 0.450 0.500   1.300   1.320     8.902e-01  1.445e-03   +4.576e-02   -4.572e-02 
 0.450 0.500   1.320   1.340     8.444e-01  2.217e-03   +4.226e-02   -4.056e-02 
 0.450 0.500   1.340   1.360     7.894e-01  1.454e-03   +4.193e-02   -3.964e-02 
 0.450 0.500   1.360   1.380     7.420e-01  1.396e-03   +4.304e-02   -3.668e-02 
 0.450 0.500   1.380   1.400     7.120e-01  1.441e-03   +4.393e-02   -3.738e-02 
 0.450 0.500   1.400   1.420     6.758e-01  1.154e-03   +4.873e-02   -3.554e-02 
 0.450 0.500   1.420   1.440     6.731e-01  1.508e-03   +4.854e-02   -3.571e-02 
 0.450 0.500   1.440   1.460     6.460e-01  1.699e-03   +4.496e-02   -3.490e-02 
 0.450 0.500   1.460   1.480     6.007e-01  1.303e-03   +4.449e-02   -4.483e-02 
 0.450 0.500   1.480   1.500     5.772e-01  1.688e-03   +2.754e-02   -3.604e-02 
 0.450 0.500   1.500   1.520     5.583e-01  1.091e-03   +4.247e-02   -5.443e-02 
 0.450 0.500   1.520   1.540     5.352e-01  1.190e-03   +1.366e-02   -2.873e-02 
 0.450 0.500   1.540   1.560     5.093e-01  1.657e-03   +1.246e-02   -2.766e-02 
 0.450 0.500   1.560   1.580     4.763e-01  1.396e-03   +7.605e-03   -2.313e-02 
 0.450 0.500   1.580   1.600     4.452e-01  1.460e-03   +7.384e-03   -2.247e-02 
 0.450 0.500   1.600   1.620     4.066e-01  1.456e-03   +3.057e-02   -4.374e-02 
 0.450 0.500   1.620   1.640     3.610e-01  1.167e-03   +6.185e-03   -1.914e-02 
 0.450 0.500   1.640   1.660     3.129e-01  9.016e-04   +2.524e-03   -1.521e-02 
 0.450 0.500   1.660   1.680     2.712e-01  1.164e-03   +4.759e-03   -1.319e-02 
 0.450 0.500   1.680   1.700     2.366e-01  9.134e-04   +3.341e-03   -1.038e-02 
 0.450 0.500   1.700   1.720     2.200e-01  1.267e-03   +8.248e-03   -1.060e-02 
 0.450 0.500   1.720   1.740     2.104e-01  1.294e-03   +1.551e-02   -1.136e-02 
 0.450 0.500   1.740   1.760     1.982e-01  1.028e-03   +1.829e-02   -9.969e-03 
 0.450 0.500   1.760   1.780     1.678e-01  1.041e-03   +1.618e-02   -8.205e-03 
 0.450 0.500   1.780   1.800     1.518e-01  1.061e-03   +1.538e-02   -8.693e-03 
 0.450 0.500   1.800   1.820     1.309e-01  1.070e-03   +1.427e-02   -7.125e-03 
 0.450 0.500   1.820   1.840     1.110e-01  1.086e-03   +8.797e-03   -7.153e-03 
 0.450 0.500   1.840   1.860     1.285e-01  1.041e-03   +8.116e-03   -7.830e-03 
 0.450 0.500   1.860   1.880     4.645e-02  1.243e-04   +4.482e-03   -1.426e-02 
 0.450 0.500   1.880   1.900     7.726e-02  6.257e-04   +7.897e-03   -7.117e-03 
 0.450 0.500   1.900   1.920     6.724e-02  8.560e-04   +6.616e-03   -5.979e-03 
 0.450 0.500   1.920   1.940     5.346e-02  7.459e-04   +6.666e-03   -5.257e-03 
 0.450 0.500   1.940   1.960     4.745e-02  6.852e-04   +4.980e-03   -5.740e-03 
 0.450 0.500   1.960   1.980     4.046e-02  5.820e-04   +4.571e-03   -4.865e-03 
 0.450 0.500   1.980   2.000     3.397e-02  4.982e-04   +5.137e-03   -4.920e-03 
 0.450 0.500   2.000   2.020     2.791e-02  3.717e-04   +3.381e-03   -4.035e-03 
 0.450 0.500   2.020   2.040     2.183e-02  3.071e-04   +4.044e-03   -3.622e-03 
 0.450 0.500   2.040   2.060     1.837e-02  3.005e-04   +3.702e-03   -3.292e-03 
 0.450 0.500   2.060   2.080     1.460e-02  3.025e-04   +3.525e-03   -3.061e-03 
 0.450 0.500   2.080   2.100     1.400e-02  3.121e-04   +2.827e-03   -3.413e-03 
 0.450 0.500   2.100   2.120     1.048e-02  4.321e-04   +2.101e-03   -2.779e-03 
 0.450 0.500   2.120   2.140     8.835e-03  2.355e-04   +2.892e-03   -2.622e-03 
 0.450 0.500   2.140   2.160     5.707e-03  2.698e-04   +1.438e-03   -1.808e-03 
 0.450 0.500   2.160   2.180     4.427e-03  2.114e-04   +1.899e-03   -1.499e-03 
 0.450 0.500   2.180   2.200     2.921e-03  1.582e-04   +1.096e-03   -1.032e-03 
 0.450 0.500   2.200   2.220     2.677e-03  1.542e-04   +1.165e-03   -1.108e-03 
 0.450 0.500   2.220   2.240     2.177e-03  1.653e-04   +1.107e-03   -9.196e-04 
 0.450 0.500   2.240   2.260     1.404e-03  1.100e-04   +9.238e-04   -5.375e-04 
 0.450 0.500   2.260   2.280     1.078e-03  1.394e-04   +6.300e-04   -5.539e-04 
 0.450 0.500   2.280   2.300     6.754e-04  7.338e-05   +4.959e-04   -3.826e-04 
 0.500 0.550   0.620   0.640     5.669e-02  3.110e-04   +7.803e-03   -3.673e-03 
 0.500 0.550   0.640   0.660     3.241e-01  6.400e-04   +4.407e-02   -1.536e-02 
 0.500 0.550   0.660   0.680     4.483e-01  7.530e-04   +6.703e-02   -2.132e-02 
 0.500 0.550   0.680   0.700     5.394e-01  9.688e-04   +8.857e-02   -2.616e-02 
 0.500 0.550   0.700   0.720     6.016e-01  1.230e-03   +1.127e-01   -4.663e-02 
 0.500 0.550   0.720   0.740     6.563e-01  8.411e-04   +1.224e-01   -3.439e-02 
 0.500 0.550   0.740   0.760     7.024e-01  1.250e-03   +1.271e-01   -3.609e-02 
 0.500 0.550   0.760   0.780     7.431e-01  1.350e-03   +1.331e-01   -3.842e-02 
 0.500 0.550   0.780   0.800     7.923e-01  1.096e-03   +1.337e-01   -4.093e-02 
 0.500 0.550   0.800   0.820     8.660e-01  1.390e-03   +1.361e-01   -4.590e-02 
 0.500 0.550   0.820   0.840     9.822e-01  1.834e-03   +1.358e-01   -5.450e-02 
 0.500 0.550   0.840   0.860     1.254e+00  1.613e-03   +1.305e-01   -6.917e-02 
 0.500 0.550   0.860   0.880     1.925e+00  2.070e-03   +1.449e-01   -1.024e-01 
 0.500 0.550   0.880   0.900     3.026e+00  2.800e-03   +1.822e-01   -1.622e-01 
 0.500 0.550   0.900   0.920     2.564e+00  2.608e-03   +1.557e-01   -1.424e-01 
 0.500 0.550   0.920   0.940     1.669e+00  2.097e-03   +1.416e-01   -8.825e-02 
 0.500 0.550   0.940   0.960     1.278e+00  2.012e-03   +1.445e-01   -6.474e-02 
 0.500 0.550   0.960   0.980     1.103e+00  1.479e-03   +1.458e-01   -5.513e-02 
 0.500 0.550   0.980   1.000     1.011e+00  1.134e-03   +1.479e-01   -5.032e-02 
 0.500 0.550   1.000   1.020     9.683e-01  1.319e-03   +1.457e-01   -4.721e-02 
 0.500 0.550   1.020   1.040     9.345e-01  1.422e-03   +1.415e-01   -4.398e-02 
 0.500 0.550   1.040   1.060     9.145e-01  9.463e-04   +1.359e-01   -4.099e-02 
 0.500 0.550   1.060   1.080     8.894e-01  1.443e-03   +1.271e-01   -4.466e-02 
 0.500 0.550   1.080   1.100     8.769e-01  1.656e-03   +1.191e-01   -4.074e-02 
 0.500 0.550   1.100   1.120     8.604e-01  1.245e-03   +1.077e-01   -4.666e-02 
 0.500 0.550   1.120   1.140     8.384e-01  1.339e-03   +9.891e-02   -3.754e-02 
 0.500 0.550   1.140   1.160     8.151e-01  1.325e-03   +9.250e-02   -3.593e-02 
 0.500 0.550   1.160   1.180     7.875e-01  1.238e-03   +8.668e-02   -3.655e-02 
 0.500 0.550   1.180   1.200     7.790e-01  1.177e-03   +7.942e-02   -3.429e-02 
 0.500 0.550   1.200   1.220     7.629e-01  1.351e-03   +7.138e-02   -3.221e-02 
 0.500 0.550   1.220   1.240     7.524e-01  1.414e-03   +6.728e-02   -3.187e-02 
 0.500 0.550   1.240   1.260     7.427e-01  1.441e-03   +5.889e-02   -3.450e-02 
 0.500 0.550   1.260   1.280     7.252e-01  1.456e-03   +5.591e-02   -3.906e-02 
 0.500 0.550   1.280   1.300     7.190e-01  1.293e-03   +4.994e-02   -3.299e-02 
 0.500 0.550   1.300   1.320     6.856e-01  1.736e-03   +4.531e-02   -3.261e-02 
 0.500 0.550   1.320   1.340     6.587e-01  1.286e-03   +4.216e-02   -3.174e-02 
 0.500 0.550   1.340   1.360     6.169e-01  1.956e-03   +4.187e-02   -3.149e-02 
 0.500 0.550   1.360   1.380     5.917e-01  1.635e-03   +4.099e-02   -3.060e-02 
 0.500 0.550   1.380   1.400     5.606e-01  1.085e-03   +4.139e-02   -2.788e-02 
 0.500 0.550   1.400   1.420     5.399e-01  1.344e-03   +4.253e-02   -2.927e-02 
 0.500 0.550   1.420   1.440     5.345e-01  1.544e-03   +4.296e-02   -2.765e-02 
 0.500 0.550   1.440   1.460     5.003e-01  1.259e-03   +3.529e-02   -2.516e-02 
 0.500 0.550   1.460   1.480     4.821e-01  1.536e-03   +2.770e-02   -2.491e-02 
 0.500 0.550   1.480   1.500     4.634e-01  1.376e-03   +1.665e-02   -2.318e-02 
 0.500 0.550   1.500   1.520     4.634e-01  1.312e-03   +9.442e-03   -2.434e-02 
 0.500 0.550   1.520   1.540     4.607e-01  1.238e-03   +6.224e-03   -2.270e-02 
 0.500 0.550   1.540   1.560     4.507e-01  1.578e-03   +5.357e-03   -2.301e-02 
 0.500 0.550   1.560   1.580     4.505e-01  1.040e-03   +4.224e-03   -2.303e-02 
 0.500 0.550   1.580   1.600     4.357e-01  1.164e-03   +4.682e-03   -2.512e-02 
 0.500 0.550   1.600   1.620     4.272e-01  1.104e-03   +5.002e-03   -2.802e-02 
 0.500 0.550   1.620   1.640     3.943e-01  9.556e-04   +3.681e-03   -2.787e-02 
 0.500 0.550   1.640   1.660     3.573e-01  1.071e-03   +4.932e-03   -2.694e-02 
 0.500 0.550   1.660   1.680     3.101e-01  8.989e-04   +3.622e-03   -2.894e-02 
 0.500 0.550   1.680   1.700     2.761e-01  1.150e-03   +3.572e-03   -1.512e-02 
 0.500 0.550   1.700   1.720     2.580e-01  1.084e-03   +5.181e-03   -1.272e-02 
 0.500 0.550   1.720   1.740     2.485e-01  1.689e-03   +1.555e-02   -1.583e-02 
 0.500 0.550   1.740   1.760     2.314e-01  1.241e-03   +1.753e-02   -1.316e-02 
 0.500 0.550   1.760   1.780     2.171e-01  9.075e-04   +1.645e-02   -1.225e-02 
 0.500 0.550   1.780   1.800     1.909e-01  1.230e-03   +1.455e-02   -1.042e-02 
 0.500 0.550   1.800   1.820     1.730e-01  1.031e-03   +1.336e-02   -8.886e-03 
 0.500 0.550   1.820   1.840     1.450e-01  1.157e-03   +7.766e-03   -7.191e-03 
 0.500 0.550   1.840   1.860     2.278e-01  1.531e-03   +6.783e-03   -9.023e-03 
 0.500 0.550   1.860   1.880     9.459e-02  2.409e-04   +4.320e-03   -2.885e-02 
 0.500 0.550   1.880   1.900     1.264e-01  1.187e-03   +8.069e-03   -7.889e-03 
 0.500 0.550   1.900   1.920     9.979e-02  8.715e-04   +7.290e-03   -5.783e-03 
 0.500 0.550   1.920   1.940     9.264e-02  7.964e-04   +6.964e-03   -5.369e-03 
 0.500 0.550   1.940   1.960     8.134e-02  1.079e-03   +7.121e-03   -5.419e-03 
 0.500 0.550   1.960   1.980     7.216e-02  8.049e-04   +6.357e-03   -5.201e-03 
 0.500 0.550   1.980   2.000     6.171e-02  8.571e-04   +5.984e-03   -4.786e-03 
 0.500 0.550   2.000   2.020     5.637e-02  6.525e-04   +5.609e-03   -5.273e-03 
 0.500 0.550   2.020   2.040     4.809e-02  5.646e-04   +5.552e-03   -5.202e-03 
 0.500 0.550   2.040   2.060     4.295e-02  4.429e-04   +5.248e-03   -4.727e-03 
 0.500 0.550   2.060   2.080     3.731e-02  6.855e-04   +5.462e-03   -4.575e-03 
 0.500 0.550   2.080   2.100     3.016e-02  3.886e-04   +4.702e-03   -4.659e-03 
 0.500 0.550   2.100   2.120     2.703e-02  4.852e-04   +4.163e-03   -4.208e-03 
 0.500 0.550   2.120   2.140     2.252e-02  4.776e-04   +4.473e-03   -4.058e-03 
 0.500 0.550   2.140   2.160     2.026e-02  3.089e-04   +4.503e-03   -3.788e-03 
 0.500 0.550   2.160   2.180     1.728e-02  3.364e-04   +3.645e-03   -3.464e-03 
 0.500 0.550   2.180   2.200     1.307e-02  3.268e-04   +3.849e-03   -3.178e-03 
 0.500 0.550   2.200   2.220     1.214e-02  3.642e-04   +3.868e-03   -2.676e-03 
 0.500 0.550   2.220   2.240     9.884e-03  4.016e-04   +2.634e-03   -2.643e-03 
 0.500 0.550   2.240   2.260     7.869e-03  2.694e-04   +3.036e-03   -2.604e-03 
 0.500 0.550   2.260   2.280     5.548e-03  1.989e-04   +2.178e-03   -1.741e-03 
 0.500 0.550   2.280   2.300     4.937e-03  2.093e-04   +2.541e-03   -1.580e-03 
 0.550 0.600   0.620   0.640     4.269e-02  2.381e-04   +5.717e-03   -2.201e-03 
 0.550 0.600   0.640   0.660     2.466e-01  6.590e-04   +3.123e-02   -1.224e-02 
 0.550 0.600   0.660   0.680     3.270e-01  8.301e-04   +4.766e-02   -1.586e-02 
 0.550 0.600   0.680   0.700     3.905e-01  9.635e-04   +6.226e-02   -1.958e-02 
 0.550 0.600   0.700   0.720     4.299e-01  1.106e-03   +7.319e-02   -2.353e-02 
 0.550 0.600   0.720   0.740     4.610e-01  7.958e-04   +8.443e-02   -3.299e-02 
 0.550 0.600   0.740   0.760     4.890e-01  6.193e-04   +8.483e-02   -2.649e-02 
 0.550 0.600   0.760   0.780     5.159e-01  1.043e-03   +8.919e-02   -2.873e-02 
 0.550 0.600   0.780   0.800     5.505e-01  1.276e-03   +8.964e-02   -2.976e-02 
 0.550 0.600   0.800   0.820     6.001e-01  1.037e-03   +8.900e-02   -3.458e-02 
 0.550 0.600   0.820   0.840     6.964e-01  1.253e-03   +8.652e-02   -4.099e-02 
 0.550 0.600   0.840   0.860     8.939e-01  1.494e-03   +8.721e-02   -5.197e-02 
 0.550 0.600   0.860   0.880     1.420e+00  2.248e-03   +9.521e-02   -8.244e-02 
 0.550 0.600   0.880   0.900     2.245e+00  2.619e-03   +1.291e-01   -1.241e-01 
 0.550 0.600   0.900   0.920     1.916e+00  3.112e-03   +1.128e-01   -1.140e-01 
 0.550 0.600   0.920   0.940     1.247e+00  1.522e-03   +1.003e-01   -7.048e-02 
 0.550 0.600   0.940   0.960     9.306e-01  1.320e-03   +1.020e-01   -5.115e-02 
 0.550 0.600   0.960   0.980     7.954e-01  1.277e-03   +1.107e-01   -5.597e-02 
 0.550 0.600   0.980   1.000     7.351e-01  1.053e-03   +1.082e-01   -3.941e-02 
 0.550 0.600   1.000   1.020     7.003e-01  1.119e-03   +1.080e-01   -3.672e-02 
 0.550 0.600   1.020   1.040     6.784e-01  1.620e-03   +1.055e-01   -3.423e-02 
 0.550 0.600   1.040   1.060     6.584e-01  1.250e-03   +1.022e-01   -3.462e-02 
 0.550 0.600   1.060   1.080     6.541e-01  1.524e-03   +9.446e-02   -3.318e-02 
 0.550 0.600   1.080   1.100     6.402e-01  1.288e-03   +9.021e-02   -3.245e-02 
 0.550 0.600   1.100   1.120     6.216e-01  1.108e-03   +8.559e-02   -3.319e-02 
 0.550 0.600   1.120   1.140     6.149e-01  1.095e-03   +7.717e-02   -3.281e-02 
 0.550 0.600   1.140   1.160     5.939e-01  1.210e-03   +7.651e-02   -2.952e-02 
 0.550 0.600   1.160   1.180     5.800e-01  1.137e-03   +7.138e-02   -3.034e-02 
 0.550 0.600   1.180   1.200     5.689e-01  1.131e-03   +6.557e-02   -2.952e-02 
 0.550 0.600   1.200   1.220     5.641e-01  1.213e-03   +7.372e-02   -4.747e-02 
 0.550 0.600   1.220   1.240     5.554e-01  1.128e-03   +5.934e-02   -2.819e-02 
 0.550 0.600   1.240   1.260     5.492e-01  1.569e-03   +5.443e-02   -2.930e-02 
 0.550 0.600   1.260   1.280     5.394e-01  1.286e-03   +5.193e-02   -2.775e-02 
 0.550 0.600   1.280   1.300     5.329e-01  1.102e-03   +4.579e-02   -2.651e-02 
 0.550 0.600   1.300   1.320     5.148e-01  1.340e-03   +4.714e-02   -2.611e-02 
 0.550 0.600   1.320   1.340     4.898e-01  1.521e-03   +4.357e-02   -2.526e-02 
 0.550 0.600   1.340   1.360     4.695e-01  1.220e-03   +4.104e-02   -2.406e-02 
 0.550 0.600   1.360   1.380     4.549e-01  1.269e-03   +4.172e-02   -2.520e-02 
 0.550 0.600   1.380   1.400     4.420e-01  1.323e-03   +4.542e-02   -2.548e-02 
 0.550 0.600   1.400   1.420     4.233e-01  1.499e-03   +4.689e-02   -2.350e-02 
 0.550 0.600   1.420   1.440     4.162e-01  1.594e-03   +4.435e-02   -2.263e-02 
 0.550 0.600   1.440   1.460     3.956e-01  1.092e-03   +3.451e-02   -2.122e-02 
 0.550 0.600   1.460   1.480     3.647e-01  1.017e-03   +2.417e-02   -1.948e-02 
 0.550 0.600   1.480   1.500     3.657e-01  1.370e-03   +1.602e-02   -1.987e-02 
 0.550 0.600   1.500   1.520     3.563e-01  1.077e-03   +8.572e-03   -1.901e-02 
 0.550 0.600   1.520   1.540     3.593e-01  8.627e-04   +6.346e-03   -1.951e-02 
 0.550 0.600   1.540   1.560     3.610e-01  7.248e-04   +5.378e-03   -2.208e-02 
 0.550 0.600   1.560   1.580     3.665e-01  1.133e-03   +6.121e-03   -2.487e-02 
 0.550 0.600   1.580   1.600     3.592e-01  1.187e-03   +6.372e-03   -2.863e-02 
 0.550 0.600   1.600   1.620     3.585e-01  1.059e-03   +6.109e-03   -3.345e-02 
 0.550 0.600   1.620   1.640     3.416e-01  7.731e-04   +5.556e-03   -3.750e-02 
 0.550 0.600   1.640   1.660     3.249e-01  1.015e-03   +6.321e-03   -3.644e-02 
 0.550 0.600   1.660   1.680     2.904e-01  8.404e-04   +4.616e-03   -3.162e-02 
 0.550 0.600   1.680   1.700     2.544e-01  8.286e-04   +4.428e-03   -2.124e-02 
 0.550 0.600   1.700   1.720     2.409e-01  1.107e-03   +5.581e-03   -1.458e-02 
 0.550 0.600   1.720   1.740     2.381e-01  1.495e-03   +1.045e-02   -1.648e-02 
 0.550 0.600   1.740   1.760     2.406e-01  1.292e-03   +1.425e-02   -1.715e-02 
 0.550 0.600   1.760   1.780     2.218e-01  1.097e-03   +1.333e-02   -1.525e-02 
 0.550 0.600   1.780   1.800     1.996e-01  1.258e-03   +1.262e-02   -1.452e-02 
 0.550 0.600   1.800   1.820     1.909e-01  9.117e-04   +1.025e-02   -1.236e-02 
 0.550 0.600   1.820   1.840     1.571e-01  9.810e-04   +4.491e-03   -9.648e-03 
 0.550 0.600   1.840   1.860     2.920e-01  1.710e-03   +4.742e-03   -1.506e-02 
 0.550 0.600   1.860   1.880     1.390e-01  1.896e-04   +4.799e-03   -4.604e-02 
 0.550 0.600   1.880   1.900     1.442e-01  1.245e-03   +8.901e-03   -9.785e-03 
 0.550 0.600   1.900   1.920     1.240e-01  8.635e-04   +7.868e-03   -7.576e-03 
 0.550 0.600   1.920   1.940     1.114e-01  6.538e-04   +7.286e-03   -7.143e-03 
 0.550 0.600   1.940   1.960     1.025e-01  9.035e-04   +7.207e-03   -5.933e-03 
 0.550 0.600   1.960   1.980     9.422e-02  9.140e-04   +5.906e-03   -5.704e-03 
 0.550 0.600   1.980   2.000     8.613e-02  9.198e-04   +5.896e-03   -5.454e-03 
 0.550 0.600   2.000   2.020     7.736e-02  7.826e-04   +6.534e-03   -4.982e-03 
 0.550 0.600   2.020   2.040     6.665e-02  6.395e-04   +4.806e-03   -4.318e-03 
 0.550 0.600   2.040   2.060     6.191e-02  8.951e-04   +4.480e-03   -4.281e-03 
 0.550 0.600   2.060   2.080     5.710e-02  6.498e-04   +3.628e-03   -4.295e-03 
 0.550 0.600   2.080   2.100     4.941e-02  5.410e-04   +4.348e-03   -3.897e-03 
 0.550 0.600   2.100   2.120     4.493e-02  5.183e-04   +4.156e-03   -4.236e-03 
 0.550 0.600   2.120   2.140     4.090e-02  6.321e-04   +3.847e-03   -3.882e-03 
 0.550 0.600   2.140   2.160     3.623e-02  5.292e-04   +4.340e-03   -4.608e-03 
 0.550 0.600   2.160   2.180     3.186e-02  4.694e-04   +3.732e-03   -3.837e-03 
 0.550 0.600   2.180   2.200     2.813e-02  3.988e-04   +4.293e-03   -3.431e-03 
 0.550 0.600   2.200   2.220     2.461e-02  4.475e-04   +3.759e-03   -3.564e-03 
 0.550 0.600   2.220   2.240     2.155e-02  4.164e-04   +4.243e-03   -3.615e-03 
 0.550 0.600   2.240   2.260     1.800e-02  3.898e-04   +2.950e-03   -3.142e-03 
 0.550 0.600   2.260   2.280     1.630e-02  4.389e-04   +3.405e-03   -3.126e-03 
 0.550 0.600   2.280   2.300     1.569e-02  4.221e-04   +3.579e-03   -3.399e-03 
 0.600 0.650   0.620   0.640     2.908e-02  2.813e-04   +4.519e-03   -1.867e-03 
 0.600 0.650   0.640   0.660     1.849e-01  5.627e-04   +2.151e-02   -1.019e-02 
 0.600 0.650   0.660   0.680     2.334e-01  7.609e-04   +3.140e-02   -1.354e-02 
 0.600 0.650   0.680   0.700     2.696e-01  7.243e-04   +3.952e-02   -1.595e-02 
 0.600 0.650   0.700   0.720     2.990e-01  8.017e-04   +4.569e-02   -1.748e-02 
 0.600 0.650   0.720   0.740     3.160e-01  9.855e-04   +5.085e-02   -1.830e-02 
 0.600 0.650   0.740   0.760     3.348e-01  7.412e-04   +5.435e-02   -1.915e-02 
 0.600 0.650   0.760   0.780     3.523e-01  7.796e-04   +5.633e-02   -2.218e-02 
 0.600 0.650   0.780   0.800     3.758e-01  8.111e-04   +5.719e-02   -2.332e-02 
 0.600 0.650   0.800   0.820     4.130e-01  1.170e-03   +5.640e-02   -2.524e-02 
 0.600 0.650   0.820   0.840     4.829e-01  1.075e-03   +5.447e-02   -3.473e-02 
 0.600 0.650   0.840   0.860     6.273e-01  1.535e-03   +5.342e-02   -4.026e-02 
 0.600 0.650   0.860   0.880     1.006e+00  1.689e-03   +6.195e-02   -6.942e-02 
 0.600 0.650   0.880   0.900     1.635e+00  2.365e-03   +8.555e-02   -9.604e-02 
 0.600 0.650   0.900   0.920     1.388e+00  2.423e-03   +7.828e-02   -9.037e-02 
 0.600 0.650   0.920   0.940     9.020e-01  1.388e-03   +6.392e-02   -5.495e-02 
 0.600 0.650   0.940   0.960     6.782e-01  1.452e-03   +6.743e-02   -4.038e-02 
 0.600 0.650   0.960   0.980     5.699e-01  1.518e-03   +6.908e-02   -3.409e-02 
 0.600 0.650   0.980   1.000     5.219e-01  1.187e-03   +7.197e-02   -2.988e-02 
 0.600 0.650   1.000   1.020     4.962e-01  1.102e-03   +6.957e-02   -2.969e-02 
 0.600 0.650   1.020   1.040     4.801e-01  8.306e-04   +7.113e-02   -2.923e-02 
 0.600 0.650   1.040   1.060     4.731e-01  1.367e-03   +6.935e-02   -2.791e-02 
 0.600 0.650   1.060   1.080     4.620e-01  9.421e-04   +6.597e-02   -2.479e-02 
 0.600 0.650   1.080   1.100     4.510e-01  1.312e-03   +7.583e-02   -4.317e-02 
 0.600 0.650   1.100   1.120     4.457e-01  1.329e-03   +6.334e-02   -2.525e-02 
 0.600 0.650   1.120   1.140     4.387e-01  1.192e-03   +7.122e-02   -4.302e-02 
 0.600 0.650   1.140   1.160     4.263e-01  9.293e-04   +6.655e-02   -3.738e-02 
 0.600 0.650   1.160   1.180     4.171e-01  1.022e-03   +5.753e-02   -2.519e-02 
 0.600 0.650   1.180   1.200     4.087e-01  8.843e-04   +5.353e-02   -2.300e-02 
 0.600 0.650   1.200   1.220     4.143e-01  1.015e-03   +6.613e-02   -4.070e-02 
 0.600 0.650   1.220   1.240     2.544e-01  8.836e-04   +3.889e-01   -3.566e-01 
 0.600 0.650   1.240   1.260     4.085e-01  1.034e-03   +6.331e-02   -4.057e-02 
 0.600 0.650   1.260   1.280     3.898e-01  1.022e-03   +4.608e-02   -2.176e-02 
 0.600 0.650   1.280   1.300     3.822e-01  1.186e-03   +4.535e-02   -2.174e-02 
 0.600 0.650   1.300   1.320     3.774e-01  8.911e-04   +4.473e-02   -2.156e-02 
 0.600 0.650   1.320   1.340     3.599e-01  9.804e-04   +4.498e-02   -2.041e-02 
 0.600 0.650   1.340   1.360     3.456e-01  9.118e-04   +4.733e-02   -1.989e-02 
 0.600 0.650   1.360   1.380     3.394e-01  9.636e-04   +4.331e-02   -1.923e-02 
 0.600 0.650   1.380   1.400     3.330e-01  8.197e-04   +4.540e-02   -2.006e-02 
 0.600 0.650   1.400   1.420     3.235e-01  1.053e-03   +5.154e-02   -1.941e-02 
 0.600 0.650   1.420   1.440     3.202e-01  9.813e-04   +4.592e-02   -1.826e-02 
 0.600 0.650   1.440   1.460     2.978e-01  1.019e-03   +3.834e-02   -1.767e-02 
 0.600 0.650   1.460   1.480     2.848e-01  9.707e-04   +3.035e-02   -1.730e-02 
 0.600 0.650   1.480   1.500     2.764e-01  7.232e-04   +2.128e-02   -1.755e-02 
 0.600 0.650   1.500   1.520     2.730e-01  8.513e-04   +1.275e-02   -1.706e-02 
 0.600 0.650   1.520   1.540     2.768e-01  8.542e-04   +6.766e-03   -1.725e-02 
 0.600 0.650   1.540   1.560     2.771e-01  6.963e-04   +6.162e-03   -1.787e-02 
 0.600 0.650   1.560   1.580     2.840e-01  9.296e-04   +6.325e-03   -2.280e-02 
 0.600 0.650   1.580   1.600     2.842e-01  7.095e-04   +6.912e-03   -2.702e-02 
 0.600 0.650   1.600   1.620     2.755e-01  5.973e-04   +1.751e-02   -3.898e-02 
 0.600 0.650   1.620   1.640     2.689e-01  5.918e-04   +5.977e-03   -3.462e-02 
 0.600 0.650   1.640   1.660     2.544e-01  9.039e-04   +5.609e-03   -3.571e-02 
 0.600 0.650   1.660   1.680     2.265e-01  7.941e-04   +6.151e-03   -3.267e-02 
 0.600 0.650   1.680   1.700     2.080e-01  8.305e-04   +5.193e-03   -2.615e-02 
 0.600 0.650   1.700   1.720     1.919e-01  7.379e-04   +5.573e-03   -1.703e-02 
 0.600 0.650   1.720   1.740     2.019e-01  1.287e-03   +6.400e-03   -1.600e-02 
 0.600 0.650   1.740   1.760     2.021e-01  1.544e-03   +9.407e-03   -1.506e-02 
 0.600 0.650   1.760   1.780     2.031e-01  1.191e-03   +1.075e-02   -1.797e-02 
 0.600 0.650   1.780   1.800     1.896e-01  1.059e-03   +8.805e-03   -1.417e-02 
 0.600 0.650   1.800   1.820     1.788e-01  1.072e-03   +7.151e-03   -1.161e-02 
 0.600 0.650   1.820   1.840     1.440e-01  1.456e-03   +4.291e-03   -1.035e-02 
 0.600 0.650   1.840   1.860     3.557e-01  2.413e-03   +9.266e-03   -2.653e-02 
 0.600 0.650   1.860   1.880     1.484e-01  2.457e-04   +3.874e-03   -5.199e-02 
 0.600 0.650   1.880   1.900     1.559e-01  1.543e-03   +7.581e-03   -1.136e-02 
 0.600 0.650   1.900   1.920     1.276e-01  6.999e-04   +6.333e-03   -1.043e-02 
 0.600 0.650   1.920   1.940     1.185e-01  7.658e-04   +6.177e-03   -9.108e-03 
 0.600 0.650   1.940   1.960     1.101e-01  8.899e-04   +6.387e-03   -6.069e-03 
 0.600 0.650   1.960   1.980     1.023e-01  8.029e-04   +6.045e-03   -7.280e-03 
 0.600 0.650   1.980   2.000     9.680e-02  8.702e-04   +5.514e-03   -8.384e-03 
 0.600 0.650   2.000   2.020     8.630e-02  9.697e-04   +5.524e-03   -5.509e-03 
 0.600 0.650   2.020   2.040     8.060e-02  8.570e-04   +5.343e-03   -5.884e-03 
 0.600 0.650   2.040   2.060     7.058e-02  7.720e-04   +4.715e-03   -5.551e-03 
 0.600 0.650   2.060   2.080     6.780e-02  6.861e-04   +3.978e-03   -4.332e-03 
 0.600 0.650   2.080   2.100     6.041e-02  5.597e-04   +3.936e-03   -4.061e-03 
 0.600 0.650   2.100   2.120     5.417e-02  5.844e-04   +3.682e-03   -3.627e-03 
 0.600 0.650   2.120   2.140     5.051e-02  6.181e-04   +3.106e-03   -4.758e-03 
 0.600 0.650   2.140   2.160     4.443e-02  6.280e-04   +3.123e-03   -3.100e-03 
 0.600 0.650   2.160   2.180     4.262e-02  6.731e-04   +2.868e-03   -3.809e-03 
 0.600 0.650   2.180   2.200     3.601e-02  4.618e-04   +3.380e-03   -3.113e-03 
 0.600 0.650   2.200   2.220     3.329e-02  5.463e-04   +3.085e-03   -3.249e-03 
 0.600 0.650   2.220   2.240     3.133e-02  4.762e-04   +3.222e-03   -3.274e-03 
 0.600 0.650   2.240   2.260     2.620e-02  4.665e-04   +2.847e-03   -2.805e-03 
 0.600 0.650   2.260   2.280     2.459e-02  5.442e-04   +2.855e-03   -2.648e-03 
 0.600 0.650   2.280   2.300     2.207e-02  3.998e-04   +4.446e-03   -2.811e-03 
 0.650 0.700   0.620   0.640     2.007e-02  1.801e-04   +2.514e-03   -1.656e-03 
 0.650 0.700   0.640   0.660     1.281e-01  4.987e-04   +1.310e-02   -8.331e-03 
 0.650 0.700   0.660   0.680     1.599e-01  6.586e-04   +1.908e-02   -9.583e-03 
 0.650 0.700   0.680   0.700     1.826e-01  6.873e-04   +2.523e-02   -1.170e-02 
 0.650 0.700   0.700   0.720     2.044e-01  7.801e-04   +2.835e-02   -1.351e-02 
 0.650 0.700   0.720   0.740     2.148e-01  7.623e-04   +3.207e-02   -1.390e-02 
 0.650 0.700   0.740   0.760     2.243e-01  7.061e-04   +3.387e-02   -1.510e-02 
 0.650 0.700   0.760   0.780     2.387e-01  7.808e-04   +3.451e-02   -1.598e-02 
 0.650 0.700   0.780   0.800     2.542e-01  7.918e-04   +3.547e-02   -1.695e-02 
 0.650 0.700   0.800   0.820     2.815e-01  8.600e-04   +3.427e-02   -1.917e-02 
 0.650 0.700   0.820   0.840     3.295e-01  8.029e-04   +3.232e-02   -2.465e-02 
 0.650 0.700   0.840   0.860     4.353e-01  1.307e-03   +3.221e-02   -3.033e-02 
 0.650 0.700   0.860   0.880     7.084e-01  1.436e-03   +3.761e-02   -4.733e-02 
 0.650 0.700   0.880   0.900     1.160e+00  2.109e-03   +5.940e-02   -7.769e-02 
 0.650 0.700   0.900   0.920     1.001e+00  1.709e-03   +5.364e-02   -7.005e-02 
 0.650 0.700   0.920   0.940     6.483e-01  1.796e-03   +4.097e-02   -4.370e-02 
 0.650 0.700   0.940   0.960     4.773e-01  1.142e-03   +4.252e-02   -3.203e-02 
 0.650 0.700   0.960   0.980     4.039e-01  8.958e-04   +4.280e-02   -2.694e-02 
 0.650 0.700   0.980   1.000     3.624e-01  8.654e-04   +4.449e-02   -2.335e-02 
 0.650 0.700   1.000   1.020     3.523e-01  8.660e-04   +4.451e-02   -2.316e-02 
 0.650 0.700   1.020   1.040     3.422e-01  1.032e-03   +4.671e-02   -2.150e-02 
 0.650 0.700   1.040   1.060     3.285e-01  1.017e-03   +4.598e-02   -2.075e-02 
 0.650 0.700   1.060   1.080     3.267e-01  1.184e-03   +4.673e-02   -2.193e-02 
 0.650 0.700   1.080   1.100     3.200e-01  9.974e-04   +4.663e-02   -2.009e-02 
 0.650 0.700   1.100   1.120     3.177e-01  1.089e-03   +4.577e-02   -2.061e-02 
 0.650 0.700   1.120   1.140     3.094e-01  9.155e-04   +4.236e-02   -1.881e-02 
 0.650 0.700   1.140   1.160     2.998e-01  8.423e-04   +4.382e-02   -1.898e-02 
 0.650 0.700   1.160   1.180     2.904e-01  8.208e-04   +5.027e-02   -2.658e-02 
 0.650 0.700   1.180   1.200     2.887e-01  8.784e-04   +4.163e-02   -1.942e-02 
 0.650 0.700   1.200   1.220     2.839e-01  8.835e-04   +4.209e-02   -1.742e-02 
 0.650 0.700   1.220   1.240     2.877e-01  7.996e-04   +4.125e-02   -1.889e-02 
 0.650 0.700   1.240   1.260     2.800e-01  1.200e-03   +4.058e-02   -1.737e-02 
 0.650 0.700   1.260   1.280     2.769e-01  1.131e-03   +4.109e-02   -1.805e-02 
 0.650 0.700   1.280   1.300     2.776e-01  8.973e-04   +4.061e-02   -1.712e-02 
 0.650 0.700   1.300   1.320     2.687e-01  7.039e-04   +4.162e-02   -1.763e-02 
 0.650 0.700   1.320   1.340     2.589e-01  7.215e-04   +4.298e-02   -1.637e-02 
 0.650 0.700   1.340   1.360     2.562e-01  9.309e-04   +4.510e-02   -1.704e-02 
 0.650 0.700   1.360   1.380     2.530e-01  8.590e-04   +4.472e-02   -1.660e-02 
 0.650 0.700   1.380   1.400     2.485e-01  8.276e-04   +4.548e-02   -1.595e-02 
 0.650 0.700   1.400   1.420     2.447e-01  1.115e-03   +5.351e-02   -1.680e-02 
 0.650 0.700   1.420   1.440     2.442e-01  1.069e-03   +5.068e-02   -1.657e-02 
 0.650 0.700   1.440   1.460     2.268e-01  9.675e-04   +4.358e-02   -1.657e-02 
 0.650 0.700   1.460   1.480     2.109e-01  8.699e-04   +3.302e-02   -1.564e-02 
 0.650 0.700   1.480   1.500     2.080e-01  8.821e-04   +2.526e-02   -1.512e-02 
 0.650 0.700   1.500   1.520     2.043e-01  7.171e-04   +1.957e-02   -1.476e-02 
 0.650 0.700   1.520   1.540     2.034e-01  6.854e-04   +1.527e-02   -1.511e-02 
 0.650 0.700   1.540   1.560     2.090e-01  8.321e-04   +1.041e-02   -1.579e-02 
 0.650 0.700   1.560   1.580     2.101e-01  6.616e-04   +5.898e-03   -1.482e-02 
 0.650 0.700   1.580   1.600     2.144e-01  7.576e-04   +5.933e-03   -1.712e-02 
 0.650 0.700   1.600   1.620     2.145e-01  6.555e-04   +5.519e-03   -2.019e-02 
 0.650 0.700   1.620   1.640     2.047e-01  5.241e-04   +4.801e-03   -2.385e-02 
 0.650 0.700   1.640   1.660     1.939e-01  5.148e-04   +4.706e-03   -2.577e-02 
 0.650 0.700   1.660   1.680     1.746e-01  6.220e-04   +5.423e-03   -2.513e-02 
 0.650 0.700   1.680   1.700     1.564e-01  6.129e-04   +6.306e-03   -2.158e-02 
 0.650 0.700   1.700   1.720     1.509e-01  6.949e-04   +5.481e-03   -1.739e-02 
 0.650 0.700   1.720   1.740     1.559e-01  1.215e-03   +6.741e-03   -1.232e-02 
 0.650 0.700   1.740   1.760     1.576e-01  9.260e-04   +7.594e-03   -1.257e-02 
 0.650 0.700   1.760   1.780     1.612e-01  1.144e-03   +6.499e-03   -1.182e-02 
 0.650 0.700   1.780   1.800     1.551e-01  1.055e-03   +7.080e-03   -1.240e-02 
 0.650 0.700   1.800   1.820     1.515e-01  9.981e-04   +5.590e-03   -1.192e-02 
 0.650 0.700   1.820   1.840     1.118e-01  1.253e-03   +5.419e-03   -1.012e-02 
 0.650 0.700   1.840   1.860     3.679e-01  2.392e-03   +1.337e-02   -3.907e-02 
 0.650 0.700   1.860   1.880     1.315e-01  1.562e-04   +2.349e-03   -4.792e-02 
 0.650 0.700   1.880   1.900     1.574e-01  1.425e-03   +6.923e-03   -1.523e-02 
 0.650 0.700   1.900   1.920     1.226e-01  1.453e-03   +6.584e-03   -1.215e-02 
 0.650 0.700   1.920   1.940     1.169e-01  1.135e-03   +5.772e-03   -1.074e-02 
 0.650 0.700   1.940   1.960     1.091e-01  9.896e-04   +6.944e-03   -1.199e-02 
 0.650 0.700   1.960   1.980     1.016e-01  1.013e-03   +5.976e-03   -1.040e-02 
 0.650 0.700   1.980   2.000     9.603e-02  8.243e-04   +5.422e-03   -8.361e-03 
 0.650 0.700   2.000   2.020     9.008e-02  8.304e-04   +4.480e-03   -8.665e-03 
 0.650 0.700   2.020   2.040     8.690e-02  8.289e-04   +4.827e-03   -8.283e-03 
 0.650 0.700   2.040   2.060     7.659e-02  8.548e-04   +4.012e-03   -5.485e-03 
 0.650 0.700   2.060   2.080     7.257e-02  8.331e-04   +5.041e-03   -6.616e-03 
 0.650 0.700   2.080   2.100     6.488e-02  7.867e-04   +4.814e-03   -4.735e-03 
 0.650 0.700   2.100   2.120     5.973e-02  7.084e-04   +4.254e-03   -5.676e-03 
 0.650 0.700   2.120   2.140     5.827e-02  7.111e-04   +4.722e-03   -5.259e-03 
 0.650 0.700   2.140   2.160     5.401e-02  6.040e-04   +4.103e-03   -5.992e-03 
 0.650 0.700   2.160   2.180     4.823e-02  6.437e-04   +3.599e-03   -4.562e-03 
 0.650 0.700   2.180   2.200     4.530e-02  6.454e-04   +4.095e-03   -4.768e-03 
 0.650 0.700   2.200   2.220     4.059e-02  5.997e-04   +3.277e-03   -3.645e-03 
 0.650 0.700   2.220   2.240     3.896e-02  5.165e-04   +3.630e-03   -3.461e-03 
 0.650 0.700   2.240   2.260     3.351e-02  5.752e-04   +3.635e-03   -2.331e-03 
 0.650 0.700   2.260   2.280     2.934e-02  4.157e-04   +3.052e-03   -2.285e-03 
 0.650 0.700   2.280   2.300     2.668e-02  3.941e-04   +3.250e-03   -2.521e-03 
 0.700 0.750   0.620   0.640     1.344e-02  1.746e-04   +1.752e-03   -1.275e-03 
 0.700 0.750   0.640   0.660     8.087e-02  4.721e-04   +8.616e-03   -5.480e-03 
 0.700 0.750   0.660   0.680     1.050e-01  5.320e-04   +1.070e-02   -8.074e-03 
 0.700 0.750   0.680   0.700     1.199e-01  6.585e-04   +1.341e-02   -9.253e-03 
 0.700 0.750   0.700   0.720     1.285e-01  6.103e-04   +1.565e-02   -1.022e-02 
 0.700 0.750   0.720   0.740     1.348e-01  5.240e-04   +1.711e-02   -9.885e-03 
 0.700 0.750   0.740   0.760     1.451e-01  5.777e-04   +1.978e-02   -1.034e-02 
 0.700 0.750   0.760   0.780     1.553e-01  7.504e-04   +1.997e-02   -1.193e-02 
 0.700 0.750   0.780   0.800     1.701e-01  9.218e-04   +1.972e-02   -1.260e-02 
 0.700 0.750   0.800   0.820     1.859e-01  7.183e-04   +1.945e-02   -1.503e-02 
 0.700 0.750   0.820   0.840     2.174e-01  9.960e-04   +1.882e-02   -1.770e-02 
 0.700 0.750   0.840   0.860     2.995e-01  1.126e-03   +1.890e-02   -2.284e-02 
 0.700 0.750   0.860   0.880     4.969e-01  1.257e-03   +2.651e-02   -3.841e-02 
 0.700 0.750   0.880   0.900     8.334e-01  1.570e-03   +4.202e-02   -6.350e-02 
 0.700 0.750   0.900   0.920     7.149e-01  1.804e-03   +3.773e-02   -5.535e-02 
 0.700 0.750   0.920   0.940     4.510e-01  1.566e-03   +2.736e-02   -3.514e-02 
 0.700 0.750   0.940   0.960     3.332e-01  1.070e-03   +2.575e-02   -2.651e-02 
 0.700 0.750   0.960   0.980     2.846e-01  1.066e-03   +2.817e-02   -2.269e-02 
 0.700 0.750   0.980   1.000     2.514e-01  1.124e-03   +2.864e-02   -1.786e-02 
 0.700 0.750   1.000   1.020     2.398e-01  1.132e-03   +2.940e-02   -2.467e-02 
 0.700 0.750   1.020   1.040     2.338e-01  1.208e-03   +3.092e-02   -1.697e-02 
 0.700 0.750   1.040   1.060     2.213e-01  8.799e-04   +3.056e-02   -1.402e-02 
 0.700 0.750   1.060   1.080     2.222e-01  9.812e-04   +3.306e-02   -1.689e-02 
 0.700 0.750   1.080   1.100     2.162e-01  8.041e-04   +3.256e-02   -1.503e-02 
 0.700 0.750   1.100   1.120     2.118e-01  7.035e-04   +3.311e-02   -1.354e-02 
 0.700 0.750   1.120   1.140     2.138e-01  6.274e-04   +3.217e-02   -1.455e-02 
 0.700 0.750   1.140   1.160     2.042e-01  6.877e-04   +3.245e-02   -1.487e-02 
 0.700 0.750   1.160   1.180     1.965e-01  7.443e-04   +3.355e-02   -1.710e-02 
 0.700 0.750   1.180   1.200     1.967e-01  7.344e-04   +3.318e-02   -1.369e-02 
 0.700 0.750   1.200   1.220     1.991e-01  8.223e-04   +3.295e-02   -1.474e-02 
 0.700 0.750   1.220   1.240     1.937e-01  8.947e-04   +3.410e-02   -1.356e-02 
 0.700 0.750   1.240   1.260     1.924e-01  9.574e-04   +3.348e-02   -1.459e-02 
 0.700 0.750   1.260   1.280     1.926e-01  7.374e-04   +3.289e-02   -1.341e-02 
 0.700 0.750   1.280   1.300     1.889e-01  6.782e-04   +3.364e-02   -1.527e-02 
 0.700 0.750   1.300   1.320     1.839e-01  8.916e-04   +6.337e-02   -4.781e-02 
 0.700 0.750   1.320   1.340     1.880e-01  8.761e-04   +3.851e-02   -1.570e-02 
 0.700 0.750   1.340   1.360     1.832e-01  9.196e-04   +3.924e-02   -1.347e-02 
 0.700 0.750   1.360   1.380     1.840e-01  7.214e-04   +4.016e-02   -1.383e-02 
 0.700 0.750   1.380   1.400     1.841e-01  6.772e-04   +4.564e-02   -1.309e-02 
 0.700 0.750   1.400   1.420     1.825e-01  6.786e-04   +5.133e-02   -1.296e-02 
 0.700 0.750   1.420   1.440     1.808e-01  8.230e-04   +5.056e-02   -1.392e-02 
 0.700 0.750   1.440   1.460     1.670e-01  8.586e-04   +4.282e-02   -1.328e-02 
 0.700 0.750   1.460   1.480     1.532e-01  7.265e-04   +3.501e-02   -1.275e-02 
 0.700 0.750   1.480   1.500     1.516e-01  7.822e-04   +2.821e-02   -1.317e-02 
 0.700 0.750   1.500   1.520     1.463e-01  6.632e-04   +2.325e-02   -1.177e-02 
 0.700 0.750   1.520   1.540     1.481e-01  5.424e-04   +2.087e-02   -1.278e-02 
 0.700 0.750   1.540   1.560     1.477e-01  5.757e-04   +1.756e-02   -1.201e-02 
 0.700 0.750   1.560   1.580     1.508e-01  6.633e-04   +1.496e-02   -1.216e-02 
 0.700 0.750   1.580   1.600     1.537e-01  5.669e-04   +1.167e-02   -1.271e-02 
 0.700 0.750   1.600   1.620     1.538e-01  4.188e-04   +6.896e-03   -1.270e-02 
 0.700 0.750   1.620   1.640     1.483e-01  4.851e-04   +4.529e-03   -1.201e-02 
 0.700 0.750   1.640   1.660     1.459e-01  5.671e-04   +5.090e-03   -1.422e-02 
 0.700 0.750   1.660   1.680     1.326e-01  5.586e-04   +5.214e-03   -1.545e-02 
 0.700 0.750   1.680   1.700     1.173e-01  5.093e-04   +4.767e-03   -1.404e-02 
 0.700 0.750   1.700   1.720     1.145e-01  8.779e-04   +7.070e-03   -1.417e-02 
 0.700 0.750   1.720   1.740     1.165e-01  9.808e-04   +7.638e-03   -1.116e-02 
 0.700 0.750   1.740   1.760     1.231e-01  9.270e-04   +9.258e-03   -1.249e-02 
 0.700 0.750   1.760   1.780     1.183e-01  1.151e-03   +9.530e-03   -1.141e-02 
 0.700 0.750   1.780   1.800     1.199e-01  9.739e-04   +8.450e-03   -1.146e-02 
 0.700 0.750   1.800   1.820     1.184e-01  9.940e-04   +8.157e-03   -9.574e-03 
 0.700 0.750   1.820   1.840     8.326e-02  1.018e-03   +6.134e-03   -9.119e-03 
 0.700 0.750   1.840   1.860     3.283e-01  1.917e-03   +2.006e-02   -4.675e-02 
 0.700 0.750   1.860   1.880     1.036e-01  1.194e-04   +1.855e-03   -4.046e-02 
 0.700 0.750   1.880   1.900     1.478e-01  1.011e-03   +1.295e-02   -1.668e-02 
 0.700 0.750   1.900   1.920     1.114e-01  1.215e-03   +4.288e-02   -4.204e-02 
 0.700 0.750   1.920   1.940     1.053e-01  1.073e-03   +8.872e-03   -1.322e-02 
 0.700 0.750   1.940   1.960     1.028e-01  1.075e-03   +5.756e-03   -1.045e-02 
 0.700 0.750   1.960   1.980     1.002e-01  1.043e-03   +5.753e-03   -1.096e-02 
 0.700 0.750   1.980   2.000     9.273e-02  1.046e-03   +5.009e-03   -9.808e-03 
 0.700 0.750   2.000   2.020     9.136e-02  9.009e-04   +4.365e-03   -1.069e-02 
 0.700 0.750   2.020   2.040     7.992e-02  1.012e-03   +4.960e-03   -8.711e-03 
 0.700 0.750   2.040   2.060     8.161e-02  8.251e-04   +4.390e-03   -9.116e-03 
 0.700 0.750   2.060   2.080     6.995e-02  9.593e-04   +4.449e-03   -7.053e-03 
 0.700 0.750   2.080   2.100     6.940e-02  8.835e-04   +5.293e-03   -8.216e-03 
 0.700 0.750   2.100   2.120     6.706e-02  7.686e-04   +5.433e-03   -7.317e-03 
 0.700 0.750   2.120   2.140     6.091e-02  8.828e-04   +4.499e-03   -7.408e-03 
 0.700 0.750   2.140   2.160     5.478e-02  8.560e-04   +3.858e-03   -5.621e-03 
 0.700 0.750   2.160   2.180     4.905e-02  7.318e-04   +4.018e-03   -6.323e-03 
 0.700 0.750   2.180   2.200     4.768e-02  4.975e-04   +4.268e-03   -5.223e-03 
 0.700 0.750   2.200   2.220     4.530e-02  5.909e-04   +3.927e-03   -6.343e-03 
 0.700 0.750   2.220   2.240     4.068e-02  8.095e-04   +4.554e-03   -5.073e-03 
 0.700 0.750   2.240   2.260     3.812e-02  7.283e-04   +3.814e-03   -4.935e-03 
 0.700 0.750   2.260   2.280     3.232e-02  5.194e-04   +3.536e-03   -3.601e-03 
 0.700 0.750   2.280   2.300     3.290e-02  4.405e-04   +4.580e-03   -3.193e-03 
 0.750 0.800   0.620   0.640     7.515e-03  1.464e-04   +1.087e-03   -6.587e-04 
 0.750 0.800   0.640   0.660     4.908e-02  3.884e-04   +4.639e-03   -4.381e-03 
 0.750 0.800   0.660   0.680     6.617e-02  4.291e-04   +5.734e-03   -6.673e-03 
 0.750 0.800   0.680   0.700     7.239e-02  4.727e-04   +6.472e-03   -6.845e-03 
 0.750 0.800   0.700   0.720     7.937e-02  3.672e-04   +7.940e-03   -7.455e-03 
 0.750 0.800   0.720   0.740     8.540e-02  4.658e-04   +9.702e-03   -8.495e-03 
 0.750 0.800   0.740   0.760     8.992e-02  5.701e-04   +1.018e-02   -8.425e-03 
 0.750 0.800   0.760   0.780     9.499e-02  5.172e-04   +1.086e-02   -9.148e-03 
 0.750 0.800   0.780   0.800     1.073e-01  7.842e-04   +1.138e-02   -1.062e-02 
 0.750 0.800   0.800   0.820     1.202e-01  5.436e-04   +1.089e-02   -1.145e-02 
 0.750 0.800   0.820   0.840     1.433e-01  7.818e-04   +1.113e-02   -1.265e-02 
 0.750 0.800   0.840   0.860     1.958e-01  1.048e-03   +1.218e-02   -1.788e-02 
 0.750 0.800   0.860   0.880     3.406e-01  1.184e-03   +1.868e-02   -2.845e-02 
 0.750 0.800   0.880   0.900     5.825e-01  1.598e-03   +3.306e-02   -4.969e-02 
 0.750 0.800   0.900   0.920     4.891e-01  1.589e-03   +2.669e-02   -6.361e-02 
 0.750 0.800   0.920   0.940     3.136e-01  1.226e-03   +1.856e-02   -2.643e-02 
 0.750 0.800   0.940   0.960     2.267e-01  8.397e-04   +1.759e-02   -1.910e-02 
 0.750 0.800   0.960   0.980     1.866e-01  1.050e-03   +1.893e-02   -1.495e-02 
 0.750 0.800   0.980   1.000     1.638e-01  6.410e-04   +1.822e-02   -1.256e-02 
 0.750 0.800   1.000   1.020     1.545e-01  7.118e-04   +1.877e-02   -1.321e-02 
 0.750 0.800   1.020   1.040     1.508e-01  6.443e-04   +1.957e-02   -1.267e-02 
 0.750 0.800   1.040   1.060     1.459e-01  6.460e-04   +2.081e-02   -1.192e-02 
 0.750 0.800   1.060   1.080     1.466e-01  7.835e-04   +2.151e-02   -1.138e-02 
 0.750 0.800   1.080   1.100     1.403e-01  7.657e-04   +2.253e-02   -1.251e-02 
 0.750 0.800   1.100   1.120     1.414e-01  7.929e-04   +2.305e-02   -1.172e-02 
 0.750 0.800   1.120   1.140     1.385e-01  5.873e-04   +2.250e-02   -1.253e-02 
 0.750 0.800   1.140   1.160     1.369e-01  8.902e-04   +2.412e-02   -1.132e-02 
 0.750 0.800   1.160   1.180     1.338e-01  6.461e-04   +2.433e-02   -1.099e-02 
 0.750 0.800   1.180   1.200     1.327e-01  5.831e-04   +2.517e-02   -1.141e-02 
 0.750 0.800   1.200   1.220     1.295e-01  6.156e-04   +2.486e-02   -9.993e-03 
 0.750 0.800   1.220   1.240     1.349e-01  4.717e-04   +2.445e-02   -1.316e-02 
 0.750 0.800   1.240   1.260     1.285e-01  7.281e-04   +2.464e-02   -1.068e-02 
 0.750 0.800   1.260   1.280     1.337e-01  8.527e-04   +2.588e-02   -1.175e-02 
 0.750 0.800   1.280   1.300     1.328e-01  9.024e-04   +2.849e-02   -1.352e-02 
 0.750 0.800   1.300   1.320     1.266e-01  5.286e-04   +4.918e-02   -3.799e-02 
 0.750 0.800   1.320   1.340     1.328e-01  7.460e-04   +3.039e-02   -1.375e-02 
 0.750 0.800   1.340   1.360     1.317e-01  6.609e-04   +3.121e-02   -1.151e-02 
 0.750 0.800   1.360   1.380     1.342e-01  8.394e-04   +3.650e-02   -1.220e-02 
 0.750 0.800   1.380   1.400     1.325e-01  6.553e-04   +4.043e-02   -1.204e-02 
 0.750 0.800   1.400   1.420     1.311e-01  5.416e-04   +4.532e-02   -1.007e-02 
 0.750 0.800   1.420   1.440     1.346e-01  6.370e-04   +4.702e-02   -1.117e-02 
 0.750 0.800   1.440   1.460     1.227e-01  6.222e-04   +4.192e-02   -9.180e-03 
 0.750 0.800   1.460   1.480     1.111e-01  5.682e-04   +3.538e-02   -9.175e-03 
 0.750 0.800   1.480   1.500     1.046e-01  5.497e-04   +2.973e-02   -9.994e-03 
 0.750 0.800   1.500   1.520     1.017e-01  4.609e-04   +2.584e-02   -1.002e-02 
 0.750 0.800   1.520   1.540     1.013e-01  5.182e-04   +2.444e-02   -1.011e-02 
 0.750 0.800   1.540   1.560     1.032e-01  5.142e-04   +2.256e-02   -1.028e-02 
 0.750 0.800   1.560   1.580     1.010e-01  5.776e-04   +2.185e-02   -9.410e-03 
 0.750 0.800   1.580   1.600     1.014e-01  4.615e-04   +2.140e-02   -9.814e-03 
 0.750 0.800   1.600   1.620     1.016e-01  4.430e-04   +1.939e-02   -9.068e-03 
 0.750 0.800   1.620   1.640     1.011e-01  4.627e-04   +1.849e-02   -9.989e-03 
 0.750 0.800   1.640   1.660     9.603e-02  4.038e-04   +1.570e-02   -9.386e-03 
 0.750 0.800   1.660   1.680     8.983e-02  4.006e-04   +9.951e-03   -9.415e-03 
 0.750 0.800   1.680   1.700     8.339e-02  3.789e-04   +5.312e-03   -8.880e-03 
 0.750 0.800   1.700   1.720     8.119e-02  7.881e-04   +5.820e-03   -9.595e-03 
 0.750 0.800   1.720   1.740     8.404e-02  7.188e-04   +1.033e-02   -1.093e-02 
 0.750 0.800   1.740   1.760     9.049e-02  9.598e-04   +1.025e-02   -1.027e-02 
 0.750 0.800   1.760   1.780     9.063e-02  9.631e-04   +9.938e-03   -1.040e-02 
 0.750 0.800   1.780   1.800     8.884e-02  9.985e-04   +9.672e-03   -1.113e-02 
 0.750 0.800   1.800   1.820     9.166e-02  8.394e-04   +7.949e-03   -1.036e-02 
 0.750 0.800   1.820   1.840     5.914e-02  9.177e-04   +6.574e-03   -7.343e-03 
 0.750 0.800   1.840   1.860     2.806e-01  1.808e-03   +2.774e-02   -4.777e-02 
 0.750 0.800   1.860   1.880     7.505e-02  1.099e-04   +1.435e-03   -2.838e-02 
 0.750 0.800   1.880   1.900     1.247e-01  1.342e-03   +1.069e-02   -1.592e-02 
 0.750 0.800   1.900   1.920     8.079e-02  9.514e-04   +7.326e-03   -1.083e-02 
 0.750 0.800   1.920   1.940     8.454e-02  1.179e-03   +7.134e-03   -1.168e-02 
 0.750 0.800   1.940   1.960     8.603e-02  1.163e-03   +6.658e-03   -1.048e-02 
 0.750 0.800   1.960   1.980     8.715e-02  1.221e-03   +6.228e-03   -1.126e-02 
 0.750 0.800   1.980   2.000     8.537e-02  9.353e-04   +6.468e-03   -1.158e-02 
 0.750 0.800   2.000   2.020     8.215e-02  1.127e-03   +6.047e-03   -1.061e-02 
 0.750 0.800   2.020   2.040     8.191e-02  1.104e-03   +6.628e-03   -1.183e-02 
 0.750 0.800   2.040   2.060     7.390e-02  1.204e-03   +5.374e-03   -9.688e-03 
 0.750 0.800   2.060   2.080     7.136e-02  8.069e-04   +4.493e-03   -9.172e-03 
 0.750 0.800   2.080   2.100     6.797e-02  1.040e-03   +4.731e-03   -1.005e-02 
 0.750 0.800   2.100   2.120     6.410e-02  7.350e-04   +4.530e-03   -8.819e-03 
 0.750 0.800   2.120   2.140     6.001e-02  7.533e-04   +5.190e-03   -8.223e-03 
 0.750 0.800   2.140   2.160     5.794e-02  4.863e-04   +3.407e-03   -9.237e-03 
 0.750 0.800   2.160   2.180     5.529e-02  7.007e-04   +4.698e-03   -7.550e-03 
 0.750 0.800   2.180   2.200     4.814e-02  7.411e-04   +5.062e-03   -5.789e-03 
 0.750 0.800   2.200   2.220     4.362e-02  6.666e-04   +4.932e-03   -5.482e-03 
 0.750 0.800   2.220   2.240     4.095e-02  5.932e-04   +4.567e-03   -5.545e-03 
 0.750 0.800   2.240   2.260     4.015e-02  6.423e-04   +5.237e-03   -4.433e-03 
 0.750 0.800   2.260   2.280     3.268e-02  7.298e-04   +4.402e-03   -4.458e-03 
 0.750 0.800   2.280   2.300     3.628e-02  5.250e-04   +5.262e-03   -6.140e-03 
 0.800 0.850   0.620   0.640     3.442e-03  1.339e-04   +8.123e-04   -4.668e-04 
 0.800 0.850   0.640   0.660     2.568e-02  3.798e-04   +2.875e-03   -3.096e-03 
 0.800 0.850   0.660   0.680     3.436e-02  3.289e-04   +2.426e-03   -3.488e-03 
 0.800 0.850   0.680   0.700     4.180e-02  3.448e-04   +2.540e-03   -4.794e-03 
 0.800 0.850   0.700   0.720     4.420e-02  4.717e-04   +3.974e-03   -5.787e-03 
 0.800 0.850   0.720   0.740     4.902e-02  4.028e-04   +4.551e-03   -6.856e-03 
 0.800 0.850   0.740   0.760     5.089e-02  5.054e-04   +4.922e-03   -5.699e-03 
 0.800 0.850   0.760   0.780     5.565e-02  6.072e-04   +6.124e-03   -6.909e-03 
 0.800 0.850   0.780   0.800     5.952e-02  4.160e-04   +5.129e-03   -7.322e-03 
 0.800 0.850   0.800   0.820     6.996e-02  6.634e-04   +6.237e-03   -8.247e-03 
 0.800 0.850   0.820   0.840     8.582e-02  6.942e-04   +6.773e-03   -9.618e-03 
 0.800 0.850   0.840   0.860     1.206e-01  8.933e-04   +8.486e-03   -1.052e-02 
 0.800 0.850   0.860   0.880     2.201e-01  1.039e-03   +1.441e-02   -2.406e-02 
 0.800 0.850   0.880   0.900     3.825e-01  1.482e-03   +2.338e-02   -3.312e-02 
 0.800 0.850   0.900   0.920     3.282e-01  1.510e-03   +1.991e-02   -3.373e-02 
 0.800 0.850   0.920   0.940     2.011e-01  1.100e-03   +1.412e-02   -2.029e-02 
 0.800 0.850   0.940   0.960     1.427e-01  8.720e-04   +1.190e-02   -1.509e-02 
 0.800 0.850   0.960   0.980     1.144e-01  6.448e-04   +1.129e-02   -1.192e-02 
 0.800 0.850   0.980   1.000     1.038e-01  6.078e-04   +1.166e-02   -1.103e-02 
 0.800 0.850   1.000   1.020     9.201e-02  6.303e-04   +1.193e-02   -9.395e-03 
 0.800 0.850   1.020   1.040     9.040e-02  6.294e-04   +1.406e-02   -1.037e-02 
 0.800 0.850   1.040   1.060     8.736e-02  4.339e-04   +1.357e-02   -7.448e-03 
 0.800 0.850   1.060   1.080     8.304e-02  6.314e-04   +1.432e-02   -8.687e-03 
 0.800 0.850   1.080   1.100     8.354e-02  5.401e-04   +1.412e-02   -7.035e-03 
 0.800 0.850   1.100   1.120     8.703e-02  5.839e-04   +1.572e-02   -9.057e-03 
 0.800 0.850   1.120   1.140     8.393e-02  6.320e-04   +1.549e-02   -7.640e-03 
 0.800 0.850   1.140   1.160     8.457e-02  7.074e-04   +1.724e-02   -9.889e-03 
 0.800 0.850   1.160   1.180     7.988e-02  5.710e-04   +1.661e-02   -7.753e-03 
 0.800 0.850   1.180   1.200     8.374e-02  5.873e-04   +1.673e-02   -9.622e-03 
 0.800 0.850   1.200   1.220     8.452e-02  6.760e-04   +1.732e-02   -1.001e-02 
 0.800 0.850   1.220   1.240     8.138e-02  6.062e-04   +1.674e-02   -9.642e-03 
 0.800 0.850   1.240   1.260     8.214e-02  4.794e-04   +1.754e-02   -8.072e-03 
 0.800 0.850   1.260   1.280     8.547e-02  5.476e-04   +1.837e-02   -1.001e-02 
 0.800 0.850   1.280   1.300     8.233e-02  6.871e-04   +1.874e-02   -8.324e-03 
 0.800 0.850   1.300   1.320     8.991e-02  5.775e-04   +2.095e-02   -9.554e-03 
 0.800 0.850   1.320   1.340     8.315e-02  5.414e-04   +2.084e-02   -7.899e-03 
 0.800 0.850   1.340   1.360     8.851e-02  6.376e-04   +2.476e-02   -9.842e-03 
 0.800 0.850   1.360   1.380     8.585e-02  5.786e-04   +2.631e-02   -8.639e-03 
 0.800 0.850   1.380   1.400     9.473e-02  7.140e-04   +3.275e-02   -1.019e-02 
 0.800 0.850   1.400   1.420     9.602e-02  5.776e-04   +3.767e-02   -9.279e-03 
 0.800 0.850   1.420   1.440     9.635e-02  5.501e-04   +4.052e-02   -1.006e-02 
 0.800 0.850   1.440   1.460     8.733e-02  5.699e-04   +3.654e-02   -8.983e-03 
 0.800 0.850   1.460   1.480     7.421e-02  5.141e-04   +3.225e-02   -7.602e-03 
 0.800 0.850   1.480   1.500     7.045e-02  4.268e-04   +2.936e-02   -7.116e-03 
 0.800 0.850   1.500   1.520     6.529e-02  4.472e-04   +2.782e-02   -7.386e-03 
 0.800 0.850   1.520   1.540     6.161e-02  3.766e-04   +2.702e-02   -6.332e-03 
 0.800 0.850   1.540   1.560     6.117e-02  3.599e-04   +2.689e-02   -6.625e-03 
 0.800 0.850   1.560   1.580     6.242e-02  4.597e-04   +2.797e-02   -6.544e-03 
 0.800 0.850   1.580   1.600     6.155e-02  3.303e-04   +2.923e-02   -6.670e-03 
 0.800 0.850   1.600   1.620     6.035e-02  2.324e-04   +2.987e-02   -6.877e-03 
 0.800 0.850   1.620   1.640     5.858e-02  3.805e-04   +3.036e-02   -6.918e-03 
 0.800 0.850   1.640   1.660     5.601e-02  2.534e-04   +3.012e-02   -6.267e-03 
 0.800 0.850   1.660   1.680     5.267e-02  3.294e-04   +2.805e-02   -6.296e-03 
 0.800 0.850   1.680   1.700     5.114e-02  3.973e-04   +2.198e-02   -6.150e-03 
 0.800 0.850   1.700   1.720     4.978e-02  5.732e-04   +1.481e-02   -6.679e-03 
 0.800 0.850   1.720   1.740     5.675e-02  8.735e-04   +1.051e-02   -9.523e-03 
 0.800 0.850   1.740   1.760     5.655e-02  5.656e-04   +9.341e-03   -7.648e-03 
 0.800 0.850   1.760   1.780     6.436e-02  8.146e-04   +9.956e-03   -9.935e-03 
 0.800 0.850   1.780   1.800     6.105e-02  5.461e-04   +9.151e-03   -8.683e-03 
 0.800 0.850   1.800   1.820     6.440e-02  7.894e-04   +9.459e-03   -8.515e-03 
 0.800 0.850   1.820   1.840     3.813e-02  6.348e-04   +5.182e-03   -6.211e-03 
 0.800 0.850   1.840   1.860     2.061e-01  1.512e-03   +2.438e-02   -3.537e-02 
 0.800 0.850   1.860   1.880     5.349e-02  6.967e-05   +1.136e-03   -1.949e-02 
 0.800 0.850   1.880   1.900     1.043e-01  1.152e-03   +1.225e-02   -1.567e-02 
 0.800 0.850   1.900   1.920     5.743e-02  1.056e-03   +8.007e-03   -9.160e-03 
 0.800 0.850   1.920   1.940     6.143e-02  1.012e-03   +8.289e-03   -8.957e-03 
 0.800 0.850   1.940   1.960     6.183e-02  7.061e-04   +6.903e-03   -9.763e-03 
 0.800 0.850   1.960   1.980     6.291e-02  8.247e-04   +8.171e-03   -9.586e-03 
 0.800 0.850   1.980   2.000     6.310e-02  7.536e-04   +6.418e-03   -8.500e-03 
 0.800 0.850   2.000   2.020     6.349e-02  9.190e-04   +8.066e-03   -1.206e-02 
 0.800 0.850   2.020   2.040     5.955e-02  6.084e-04   +4.881e-03   -9.191e-03 
 0.800 0.850   2.040   2.060     6.094e-02  1.036e-03   +5.836e-03   -9.559e-03 
 0.800 0.850   2.060   2.080     5.419e-02  7.606e-04   +5.126e-03   -8.109e-03 
 0.800 0.850   2.080   2.100     6.050e-02  6.496e-04   +4.351e-03   -1.040e-02 
 0.800 0.850   2.100   2.120     5.336e-02  9.603e-04   +4.430e-03   -8.336e-03 
 0.800 0.850   2.120   2.140     5.495e-02  7.715e-04   +7.136e-03   -9.753e-03 
 0.800 0.850   2.140   2.160     4.700e-02  7.470e-04   +4.074e-03   -7.685e-03 
 0.800 0.850   2.160   2.180     5.350e-02  8.966e-04   +4.839e-03   -9.156e-03 
 0.800 0.850   2.180   2.200     4.467e-02  8.125e-04   +4.172e-03   -6.867e-03 
 0.800 0.850   2.200   2.220     4.684e-02  7.660e-04   +4.970e-03   -7.468e-03 
 0.800 0.850   2.220   2.240     4.049e-02  5.954e-04   +5.131e-03   -5.358e-03 
 0.800 0.850   2.240   2.260     3.669e-02  4.765e-04   +4.438e-03   -5.970e-03 
 0.800 0.850   2.260   2.280     3.724e-02  7.814e-04   +4.904e-03   -6.123e-03 
 0.800 0.850   2.280   2.300     3.775e-02  4.594e-04   +5.252e-03   -6.521e-03 
 0.850 0.900   0.620   0.640     1.940e-03  9.975e-05   +5.244e-04   -4.605e-04 
 0.850 0.900   0.640   0.660     1.155e-02  2.636e-04   +1.062e-03   -1.767e-03 
 0.850 0.900   0.660   0.680     1.793e-02  2.801e-04   +9.955e-04   -3.813e-03 
 0.850 0.900   0.680   0.700     2.170e-02  3.410e-04   +1.664e-03   -4.454e-03 
 0.850 0.900   0.700   0.720     2.256e-02  2.706e-04   +1.700e-03   -3.989e-03 
 0.850 0.900   0.720   0.740     2.344e-02  3.249e-04   +2.719e-03   -4.745e-03 
 0.850 0.900   0.740   0.760     2.498e-02  4.205e-04   +2.659e-03   -3.951e-03 
 0.850 0.900   0.760   0.780     2.860e-02  4.469e-04   +2.835e-03   -5.000e-03 
 0.850 0.900   0.780   0.800     3.213e-02  4.665e-04   +2.957e-03   -5.030e-03 
 0.850 0.900   0.800   0.820     3.626e-02  4.716e-04   +3.053e-03   -5.200e-03 
 0.850 0.900   0.820   0.840     4.823e-02  6.010e-04   +4.016e-03   -6.945e-03 
 0.850 0.900   0.840   0.860     6.810e-02  7.726e-04   +5.261e-03   -7.745e-03 
 0.850 0.900   0.860   0.880     1.314e-01  8.754e-04   +8.857e-03   -1.517e-02 
 0.850 0.900   0.880   0.900     2.402e-01  1.371e-03   +1.630e-02   -3.104e-02 
 0.850 0.900   0.900   0.920     1.988e-01  9.133e-04   +1.408e-02   -2.075e-02 
 0.850 0.900   0.920   0.940     1.138e-01  8.562e-04   +8.957e-03   -1.346e-02 
 0.850 0.900   0.940   0.960     8.146e-02  8.429e-04   +8.699e-03   -1.022e-02 
 0.850 0.900   0.960   0.980     6.346e-02  5.284e-04   +7.050e-03   -8.492e-03 
 0.850 0.900   0.980   1.000     5.764e-02  5.661e-04   +7.459e-03   -7.909e-03 
 0.850 0.900   1.000   1.020     4.960e-02  6.053e-04   +7.096e-03   -6.273e-03 
 0.850 0.900   1.020   1.040     4.712e-02  4.375e-04   +7.232e-03   -6.571e-03 
 0.850 0.900   1.040   1.060     4.438e-02  6.020e-04   +7.640e-03   -5.523e-03 
 0.850 0.900   1.060   1.080     4.364e-02  4.686e-04   +8.280e-03   -5.881e-03 
 0.850 0.900   1.080   1.100     4.449e-02  6.240e-04   +9.494e-03   -6.542e-03 
 0.850 0.900   1.100   1.120     4.244e-02  5.126e-04   +9.139e-03   -6.012e-03 
 0.850 0.900   1.120   1.140     4.628e-02  7.155e-04   +1.085e-02   -6.800e-03 
 0.850 0.900   1.140   1.160     4.334e-02  4.050e-04   +9.442e-03   -6.714e-03 
 0.850 0.900   1.160   1.180     4.502e-02  5.589e-04   +1.070e-02   -5.928e-03 
 0.850 0.900   1.180   1.200     4.497e-02  4.609e-04   +1.016e-02   -6.854e-03 
 0.850 0.900   1.200   1.220     4.362e-02  5.866e-04   +1.067e-02   -5.793e-03 
 0.850 0.900   1.220   1.240     4.630e-02  5.639e-04   +1.258e-02   -8.492e-03 
 0.850 0.900   1.240   1.260     4.941e-02  6.292e-04   +1.121e-02   -8.111e-03 
 0.850 0.900   1.260   1.280     4.882e-02  7.051e-04   +1.216e-02   -6.680e-03 
 0.850 0.900   1.280   1.300     5.029e-02  5.959e-04   +1.275e-02   -7.181e-03 
 0.850 0.900   1.300   1.320     4.909e-02  5.625e-04   +1.317e-02   -6.958e-03 
 0.850 0.900   1.320   1.340     5.140e-02  6.448e-04   +1.498e-02   -6.939e-03 
 0.850 0.900   1.340   1.360     4.678e-02  3.908e-04   +1.418e-02   -6.676e-03 
 0.850 0.900   1.360   1.380     5.444e-02  5.548e-04   +1.925e-02   -7.096e-03 
 0.850 0.900   1.380   1.400     6.046e-02  7.352e-04   +2.353e-02   -9.509e-03 
 0.850 0.900   1.400   1.420     6.068e-02  4.628e-04   +2.615e-02   -7.019e-03 
 0.850 0.900   1.420   1.440     6.508e-02  6.281e-04   +3.135e-02   -9.386e-03 
 0.850 0.900   1.440   1.460     5.562e-02  6.319e-04   +2.899e-02   -6.806e-03 
 0.850 0.900   1.460   1.480     4.711e-02  4.932e-04   +2.555e-02   -5.768e-03 
 0.850 0.900   1.480   1.500     3.894e-02  4.514e-04   +2.291e-02   -6.312e-03 
 0.850 0.900   1.500   1.520     3.916e-02  5.358e-04   +2.499e-02   -6.438e-03 
 0.850 0.900   1.520   1.540     3.100e-02  3.204e-04   +2.172e-02   -3.848e-03 
 0.850 0.900   1.540   1.560     3.339e-02  3.020e-04   +2.485e-02   -4.167e-03 
 0.850 0.900   1.560   1.580     3.258e-02  3.452e-04   +2.644e-02   -4.403e-03 
 0.850 0.900   1.580   1.600     2.867e-02  3.377e-04   +2.639e-02   -4.066e-03 
 0.850 0.900   1.600   1.620     2.863e-02  2.062e-04   +2.823e-02   -3.597e-03 
 0.850 0.900   1.620   1.640     2.757e-02  3.260e-04   +2.931e-02   -3.279e-03 
 0.850 0.900   1.640   1.660     2.728e-02  2.611e-04   +3.085e-02   -3.474e-03 
 0.850 0.900   1.660   1.680     2.565e-02  2.767e-04   +2.836e-02   -3.762e-03 
 0.850 0.900   1.680   1.700     2.521e-02  2.579e-04   +2.230e-02   -2.932e-03 
 0.850 0.900   1.700   1.720     2.465e-02  3.659e-04   +1.526e-02   -3.767e-03 
 0.850 0.900   1.720   1.740     3.238e-02  5.078e-04   +9.106e-03   -4.959e-03 
 0.850 0.900   1.740   1.760     3.318e-02  5.851e-04   +7.037e-03   -5.781e-03 
 0.850 0.900   1.760   1.780     3.744e-02  6.643e-04   +9.593e-03   -6.833e-03 
 0.850 0.900   1.780   1.800     3.818e-02  5.945e-04   +8.669e-03   -6.505e-03 
 0.850 0.900   1.800   1.820     3.688e-02  7.492e-04   +8.494e-03   -6.249e-03 
 0.850 0.900   1.820   1.840     2.198e-02  5.794e-04   +4.551e-03   -3.951e-03 
 0.850 0.900   1.840   1.860     1.419e-01  1.526e-03   +1.712e-02   -2.282e-02 
 0.850 0.900   1.860   1.880     3.280e-02  8.581e-05   +5.319e-04   -6.320e-03 
 0.850 0.900   1.880   1.900     6.871e-02  1.115e-03   +1.108e-02   -9.990e-03 
 0.850 0.900   1.900   1.920     3.620e-02  8.553e-04   +6.515e-03   -6.710e-03 
 0.850 0.900   1.920   1.940     4.143e-02  8.016e-04   +8.309e-03   -6.781e-03 
 0.850 0.900   1.940   1.960     3.673e-02  7.137e-04   +6.221e-03   -5.961e-03 
 0.850 0.900   1.960   1.980     4.314e-02  7.155e-04   +6.510e-03   -7.233e-03 
 0.850 0.900   1.980   2.000     3.654e-02  7.216e-04   +6.687e-03   -6.642e-03 
 0.850 0.900   2.000   2.020     4.003e-02  7.057e-04   +6.686e-03   -7.563e-03 
 0.850 0.900   2.020   2.040     4.098e-02  7.940e-04   +5.937e-03   -6.773e-03 
 0.850 0.900   2.040   2.060     3.742e-02  6.695e-04   +4.291e-03   -6.196e-03 
 0.850 0.900   2.060   2.080     3.930e-02  8.099e-04   +5.814e-03   -7.578e-03 
 0.850 0.900   2.080   2.100     4.255e-02  8.586e-04   +5.324e-03   -7.935e-03 
 0.850 0.900   2.100   2.120     3.968e-02  8.601e-04   +5.630e-03   -8.170e-03 
 0.850 0.900   2.120   2.140     4.429e-02  1.032e-03   +4.646e-03   -8.770e-03 
 0.850 0.900   2.140   2.160     4.235e-02  1.079e-03   +5.992e-03   -7.448e-03 
 0.850 0.900   2.160   2.180     3.744e-02  8.051e-04   +4.880e-03   -6.514e-03 
 0.850 0.900   2.180   2.200     4.008e-02  8.038e-04   +5.400e-03   -7.376e-03 
 0.850 0.900   2.200   2.220     3.399e-02  7.369e-04   +5.383e-03   -6.948e-03 
 0.850 0.900   2.220   2.240     3.703e-02  1.037e-03   +4.745e-03   -7.186e-03 
 0.850 0.900   2.240   2.260     3.498e-02  8.853e-04   +5.564e-03   -6.590e-03 
 0.850 0.900   2.260   2.280     3.134e-02  6.944e-04   +4.279e-03   -5.731e-03 
 0.850 0.900   2.280   2.300     3.092e-02  5.478e-04   +5.163e-03   -4.639e-03 
 0.900 0.950   0.620   0.640     8.389e-04  1.346e-04   +5.194e-04   -4.301e-04 
 0.900 0.950   0.640   0.660     4.717e-03  2.314e-04   +9.164e-04   -1.842e-03 
 0.900 0.950   0.660   0.680     7.915e-03  2.836e-04   +7.725e-04   -3.384e-03 
 0.900 0.950   0.680   0.700     1.068e-02  4.463e-04   +1.408e-03   -4.993e-03 
 0.900 0.950   0.700   0.720     1.140e-02  4.321e-04   +1.479e-03   -4.862e-03 
 0.900 0.950   0.720   0.740     1.065e-02  3.362e-04   +1.521e-03   -3.986e-03 
 0.900 0.950   0.740   0.760     1.098e-02  3.174e-04   +1.495e-03   -3.848e-03 
 0.900 0.950   0.760   0.780     1.467e-02  4.054e-04   +1.700e-03   -4.123e-03 
 0.900 0.950   0.780   0.800     1.397e-02  3.205e-04   +1.548e-03   -3.574e-03 
 0.900 0.950   0.800   0.820     1.951e-02  4.297e-04   +2.367e-03   -4.993e-03 
 0.900 0.950   0.820   0.840     2.269e-02  4.266e-04   +3.242e-03   -5.012e-03 
 0.900 0.950   0.840   0.860     3.345e-02  5.638e-04   +3.600e-03   -5.005e-03 
 0.900 0.950   0.860   0.880     6.874e-02  6.447e-04   +6.449e-03   -8.890e-03 
 0.900 0.950   0.880   0.900     1.318e-01  1.256e-03   +1.176e-02   -1.806e-02 
 0.900 0.950   0.900   0.920     9.716e-02  1.130e-03   +1.183e-02   -1.523e-02 
 0.900 0.950   0.920   0.940     6.109e-02  7.689e-04   +6.165e-03   -7.804e-03 
 0.900 0.950   0.940   0.960     3.998e-02  6.552e-04   +4.597e-03   -7.265e-03 
 0.900 0.950   0.960   0.980     3.290e-02  6.644e-04   +4.462e-03   -5.041e-03 
 0.900 0.950   0.980   1.000     2.458e-02  2.859e-04   +3.595e-03   -3.563e-03 
 0.900 0.950   1.000   1.020     2.537e-02  5.083e-04   +4.097e-03   -5.188e-03 
 0.900 0.950   1.020   1.040     2.350e-02  4.027e-04   +3.932e-03   -4.840e-03 
 0.900 0.950   1.040   1.060     1.975e-02  4.766e-04   +3.828e-03   -3.794e-03 
 0.900 0.950   1.060   1.080     2.019e-02  4.374e-04   +3.871e-03   -3.954e-03 
 0.900 0.950   1.080   1.100     1.661e-02  3.254e-04   +3.665e-03   -2.148e-03 
 0.900 0.950   1.100   1.120     2.016e-02  5.080e-04   +4.390e-03   -3.840e-03 
 0.900 0.950   1.120   1.140     1.796e-02  3.865e-04   +4.440e-03   -3.672e-03 
 0.900 0.950   1.140   1.160     2.151e-02  4.541e-04   +5.180e-03   -4.214e-03 
 0.900 0.950   1.160   1.180     1.991e-02  3.582e-04   +4.763e-03   -3.475e-03 
 0.900 0.950   1.180   1.200     2.205e-02  4.519e-04   +5.215e-03   -4.692e-03 
 0.900 0.950   1.200   1.220     2.168e-02  5.381e-04   +5.378e-03   -4.373e-03 
 0.900 0.950   1.220   1.240     2.458e-02  4.827e-04   +6.284e-03   -4.809e-03 
 0.900 0.950   1.240   1.260     2.302e-02  5.596e-04   +5.932e-03   -4.283e-03 
 0.900 0.950   1.260   1.280     2.319e-02  3.272e-04   +5.688e-03   -3.675e-03 
 0.900 0.950   1.280   1.300     2.475e-02  3.747e-04   +6.411e-03   -4.006e-03 
 0.900 0.950   1.300   1.320     2.630e-02  4.476e-04   +7.121e-03   -4.455e-03 
 0.900 0.950   1.320   1.340     2.907e-02  4.752e-04   +8.289e-03   -5.092e-03 
 0.900 0.950   1.340   1.360     2.802e-02  3.911e-04   +8.168e-03   -4.491e-03 
 0.900 0.950   1.360   1.380     3.286e-02  4.533e-04   +1.055e-02   -4.226e-03 
 0.900 0.950   1.380   1.400     3.540e-02  5.760e-04   +1.253e-02   -5.453e-03 
 0.900 0.950   1.400   1.420     3.778e-02  5.644e-04   +1.408e-02   -6.279e-03 
 0.900 0.950   1.420   1.440     3.926e-02  4.759e-04   +1.665e-02   -6.275e-03 
 0.900 0.950   1.440   1.460     3.585e-02  4.584e-04   +1.557e-02   -6.083e-03 
 0.900 0.950   1.460   1.480     2.719e-02  3.982e-04   +1.313e-02   -3.244e-03 
 0.900 0.950   1.480   1.500     2.391e-02  5.889e-04   +1.223e-02   -4.270e-03 
 0.900 0.950   1.500   1.520     1.924e-02  3.778e-04   +1.081e-02   -3.073e-03 
 0.900 0.950   1.520   1.540     1.830e-02  3.032e-04   +1.103e-02   -3.002e-03 
 0.900 0.950   1.540   1.560     1.736e-02  3.691e-04   +1.165e-02   -2.775e-03 
 0.900 0.950   1.560   1.580     1.313e-02  2.633e-04   +1.008e-02   -1.845e-03 
 0.900 0.950   1.580   1.600     1.360e-02  2.611e-04   +1.104e-02   -1.875e-03 
 0.900 0.950   1.600   1.620     1.208e-02  2.808e-04   +1.152e-02   -1.794e-03 
 0.900 0.950   1.620   1.640     1.183e-02  2.275e-04   +1.197e-02   -1.826e-03 
 0.900 0.950   1.640   1.660     1.036e-02  2.889e-04   +1.089e-02   -2.020e-03 
 0.900 0.950   1.660   1.680     9.970e-03  2.675e-04   +9.607e-03   -1.693e-03 
 0.900 0.950   1.680   1.700     1.202e-02  2.877e-04   +8.801e-03   -2.328e-03 
 0.900 0.950   1.700   1.720     1.355e-02  3.634e-04   +7.305e-03   -2.964e-03 
 0.900 0.950   1.720   1.740     1.567e-02  4.262e-04   +4.440e-03   -2.942e-03 
 0.900 0.950   1.740   1.760     1.649e-02  6.509e-04   +4.360e-03   -3.672e-03 
 0.900 0.950   1.760   1.780     1.752e-02  5.583e-04   +4.513e-03   -3.187e-03 
 0.900 0.950   1.780   1.800     1.788e-02  5.047e-04   +4.558e-03   -3.004e-03 
 0.900 0.950   1.800   1.820     1.957e-02  5.355e-04   +6.068e-03   -3.412e-03 
 0.900 0.950   1.820   1.840     9.917e-03  5.208e-04   +4.247e-03   -2.459e-03 
 0.900 0.950   1.840   1.860     5.517e-02  1.126e-03   +2.604e-02   -1.072e-02 
 0.900 0.950   1.860   1.880     1.073e-02  3.966e-05   +1.361e-02   -1.513e-03 
 0.900 0.950   1.880   1.900     3.366e-02  8.136e-04   +7.702e-03   -6.570e-03 
 0.900 0.950   1.900   1.920     1.877e-02  6.791e-04   +4.988e-03   -4.967e-03 
 0.900 0.950   1.920   1.940     2.051e-02  6.571e-04   +5.594e-03   -4.133e-03 
 0.900 0.950   1.940   1.960     2.225e-02  6.267e-04   +5.363e-03   -4.373e-03 
 0.900 0.950   1.960   1.980     2.118e-02  6.549e-04   +5.332e-03   -5.130e-03 
 0.900 0.950   1.980   2.000     2.352e-02  5.805e-04   +4.972e-03   -5.178e-03 
 0.900 0.950   2.000   2.020     2.040e-02  7.372e-04   +5.335e-03   -4.605e-03 
 0.900 0.950   2.020   2.040     2.129e-02  5.502e-04   +5.401e-03   -5.394e-03 
 0.900 0.950   2.040   2.060     2.179e-02  5.081e-04   +5.174e-03   -3.539e-03 
 0.900 0.950   2.060   2.080     2.114e-02  5.726e-04   +3.881e-03   -4.677e-03 
 0.900 0.950   2.080   2.100     2.471e-02  8.028e-04   +5.966e-03   -6.162e-03 
 0.900 0.950   2.100   2.120     2.097e-02  7.988e-04   +6.407e-03   -7.190e-03 
 0.900 0.950   2.120   2.140     2.648e-02  6.752e-04   +4.641e-03   -6.620e-03 
 0.900 0.950   2.140   2.160     2.367e-02  6.862e-04   +5.355e-03   -6.406e-03 
 0.900 0.950   2.160   2.180     2.339e-02  7.241e-04   +5.042e-03   -5.676e-03 
 0.900 0.950   2.180   2.200     2.361e-02  5.968e-04   +4.020e-03   -5.417e-03 
 0.900 0.950   2.200   2.220     2.300e-02  7.351e-04   +4.534e-03   -5.326e-03 
 0.900 0.950   2.220   2.240     2.236e-02  6.264e-04   +5.440e-03   -5.325e-03 
 0.900 0.950   2.240   2.260     2.240e-02  7.188e-04   +4.546e-03   -5.440e-03 
 0.900 0.950   2.260   2.280     1.905e-02  6.714e-04   +4.645e-03   -4.091e-03 
 0.900 0.950   2.280   2.300     2.227e-02  5.592e-04   +3.797e-03   -5.137e-03 
 0.950 1.000   0.620   0.640     1.998e-04  5.773e-05   +1.276e-02   -4.040e-04 
 0.950 1.000   0.640   0.660     3.934e-03  5.295e-04   +2.156e-03   -3.723e-03 
 0.950 1.000   0.660   0.680     2.035e-03  3.197e-04   +1.697e-03   -2.224e-03 
 0.950 1.000   0.680   0.700     7.121e-03  7.411e-04   +2.643e-03   -6.655e-03 
 0.950 1.000   0.700   0.720     5.231e-03  6.604e-04   +1.648e-03   -4.467e-03 
 0.950 1.000   0.720   0.740     1.033e-02  1.179e-03   +2.774e-03   -9.058e-03 
 0.950 1.000   0.740   0.760     6.131e-03  4.779e-04   +1.525e-03   -4.633e-03 
 0.950 1.000   0.760   0.780     4.370e-03  5.905e-04   +1.142e-03   -3.213e-03 
 0.950 1.000   0.780   0.800     6.732e-03  7.104e-04   +1.678e-03   -4.395e-03 
 0.950 1.000   0.800   0.820     6.036e-03  6.791e-04   +1.285e-03   -3.012e-03 
 0.950 1.000   0.820   0.840     9.750e-03  5.884e-04   +1.791e-03   -4.036e-03 
 0.950 1.000   0.840   0.860     9.261e-03  7.189e-04   +1.563e-03   -2.924e-03 
 0.950 1.000   0.860   0.880     2.325e-02  1.016e-03   +2.917e-03   -4.225e-03 
 0.950 1.000   0.880   0.900     4.638e-02  1.164e-03   +4.169e-03   -6.271e-03 
 0.950 1.000   0.900   0.920     3.711e-02  1.135e-03   +3.518e-03   -6.162e-03 
 0.950 1.000   0.920   0.940     1.984e-02  7.601e-04   +2.777e-03   -3.420e-03 
 0.950 1.000   0.940   0.960     1.161e-02  4.403e-04   +1.953e-03   -2.831e-03 
 0.950 1.000   0.960   0.980     9.801e-03  6.022e-04   +2.413e-03   -2.496e-03 
 0.950 1.000   0.980   1.000     6.342e-03  4.848e-04   +1.706e-03   -2.129e-03 
 0.950 1.000   1.000   1.020     6.628e-03  5.167e-04   +1.582e-03   -1.843e-03 
 0.950 1.000   1.020   1.040     7.210e-03  4.306e-04   +1.829e-03   -2.040e-03 
 0.950 1.000   1.040   1.060     3.513e-03  3.720e-04   +1.233e-03   -1.211e-03 
 0.950 1.000   1.060   1.080     6.413e-03  4.017e-04   +2.281e-03   -1.439e-03 
 0.950 1.000   1.080   1.100     6.504e-03  4.470e-04   +1.850e-03   -1.572e-03 
 0.950 1.000   1.100   1.120     5.275e-03  4.638e-04   +1.508e-03   -1.516e-03 
 0.950 1.000   1.120   1.140     6.498e-03  3.901e-04   +1.859e-03   -1.681e-03 
 0.950 1.000   1.140   1.160     4.896e-03  4.363e-04   +1.206e-03   -1.389e-03 
 0.950 1.000   1.160   1.180     6.144e-03  2.878e-04   +2.011e-03   -1.837e-03 
 0.950 1.000   1.180   1.200     6.146e-03  4.500e-04   +2.084e-03   -1.747e-03 
 0.950 1.000   1.200   1.220     7.807e-03  4.623e-04   +2.378e-03   -2.153e-03 
 0.950 1.000   1.220   1.240     1.070e-02  5.133e-04   +3.138e-03   -2.889e-03 
 0.950 1.000   1.240   1.260     8.959e-03  4.543e-04   +2.851e-03   -2.411e-03 
 0.950 1.000   1.260   1.280     7.486e-03  4.561e-04   +2.047e-03   -1.367e-03 
 0.950 1.000   1.280   1.300     9.338e-03  5.730e-04   +2.857e-03   -2.396e-03 
 0.950 1.000   1.300   1.320     9.372e-03  4.897e-04   +2.548e-03   -2.586e-03 
 0.950 1.000   1.320   1.340     8.137e-03  3.841e-04   +2.356e-03   -1.716e-03 
 0.950 1.000   1.340   1.360     1.308e-02  3.946e-04   +3.674e-03   -2.936e-03 
 0.950 1.000   1.360   1.380     1.401e-02  4.663e-04   +3.760e-03   -2.519e-03 
 0.950 1.000   1.380   1.400     1.095e-02  4.606e-04   +3.314e-03   -2.078e-03 
 0.950 1.000   1.400   1.420     1.761e-02  5.243e-04   +5.343e-03   -4.545e-03 
 0.950 1.000   1.420   1.440     1.600e-02  4.488e-04   +5.292e-03   -2.450e-03 
 0.950 1.000   1.440   1.460     1.697e-02  6.336e-04   +5.848e-03   -3.694e-03 
 0.950 1.000   1.460   1.480     1.467e-02  4.734e-04   +4.878e-03   -3.878e-03 
 0.950 1.000   1.480   1.500     1.029e-02  3.920e-04   +3.898e-03   -2.015e-03 
 0.950 1.000   1.500   1.520     8.407e-03  2.761e-04   +3.443e-03   -1.699e-03 
 0.950 1.000   1.520   1.540     5.128e-03  2.561e-04   +2.173e-03   -9.481e-04 
 0.950 1.000   1.540   1.560     5.100e-03  3.158e-04   +2.393e-03   -1.072e-03 
 0.950 1.000   1.560   1.580     5.331e-03  2.747e-04   +2.656e-03   -1.255e-03 
 0.950 1.000   1.580   1.600     3.893e-03  2.203e-04   +2.139e-03   -6.974e-04 
 0.950 1.000   1.600   1.620     4.103e-03  2.617e-04   +2.344e-03   -8.241e-04 
 0.950 1.000   1.620   1.640     3.203e-03  2.044e-04   +1.871e-03   -6.327e-04 
 0.950 1.000   1.640   1.660     4.421e-03  2.603e-04   +2.674e-03   -9.367e-04 
 0.950 1.000   1.660   1.680     3.365e-03  2.380e-04   +1.526e-03   -7.793e-04 
 0.950 1.000   1.680   1.700     3.570e-03  2.573e-04   +1.127e-03   -7.672e-04 
 0.950 1.000   1.700   1.720     6.300e-03  3.805e-04   +2.100e-03   -1.668e-03 
 0.950 1.000   1.720   1.740     5.838e-03  3.884e-04   +1.629e-03   -1.504e-03 
 0.950 1.000   1.740   1.760     5.735e-03  3.037e-04   +1.416e-03   -9.573e-04 
 0.950 1.000   1.760   1.780     7.154e-03  4.123e-04   +1.857e-03   -1.515e-03 
 0.950 1.000   1.780   1.800     7.416e-03  3.567e-04   +2.212e-03   -1.540e-03 
 0.950 1.000   1.800   1.820     6.405e-03  3.265e-04   +1.889e-03   -1.648e-03 
 0.950 1.000   1.820   1.840     6.899e-03  4.285e-04   +2.600e-03   -1.794e-03 
 0.950 1.000   1.840   1.860     1.688e-02  6.373e-04   +7.541e-03   -3.968e-03 
 0.950 1.000   1.860   1.880     4.121e-03  2.417e-05   +1.004e-02   -5.924e-04 
 0.950 1.000   1.880   1.900     1.442e-02  5.128e-04   +5.099e-03   -4.343e-03 
 0.950 1.000   1.900   1.920     8.914e-03  4.107e-04   +2.880e-03   -2.246e-03 
 0.950 1.000   1.920   1.940     8.670e-03  2.692e-04   +2.601e-03   -1.994e-03 
 0.950 1.000   1.940   1.960     7.518e-03  3.474e-04   +2.145e-03   -1.947e-03 
 0.950 1.000   1.960   1.980     8.517e-03  3.539e-04   +2.516e-03   -2.068e-03 
 0.950 1.000   1.980   2.000     9.972e-03  4.702e-04   +3.422e-03   -3.056e-03 
 0.950 1.000   2.000   2.020     9.265e-03  2.957e-04   +2.950e-03   -2.076e-03 
 0.950 1.000   2.020   2.040     9.412e-03  3.072e-04   +2.793e-03   -2.615e-03 
 0.950 1.000   2.040   2.060     8.513e-03  4.409e-04   +3.051e-03   -2.093e-03 
 0.950 1.000   2.060   2.080     1.022e-02  7.110e-04   +3.755e-03   -3.188e-03 
 0.950 1.000   2.080   2.100     8.877e-03  3.803e-04   +3.138e-03   -2.566e-03 
 0.950 1.000   2.100   2.120     8.866e-03  3.606e-04   +2.914e-03   -2.646e-03 
 0.950 1.000   2.120   2.140     9.135e-03  4.651e-04   +3.135e-03   -2.781e-03 
 0.950 1.000   2.140   2.160     8.125e-03  4.721e-04   +2.861e-03   -3.123e-03 
 0.950 1.000   2.160   2.180     1.072e-02  4.082e-04   +3.841e-03   -3.579e-03 
 0.950 1.000   2.180   2.200     1.086e-02  4.619e-04   +6.105e-03   -5.348e-03 
 0.950 1.000   2.200   2.220     9.176e-03  4.154e-04   +2.887e-03   -3.160e-03 
 0.950 1.000   2.220   2.240     1.092e-02  5.404e-04   +4.884e-03   -3.719e-03 
 0.950 1.000   2.240   2.260     1.270e-02  5.529e-04   +3.758e-03   -4.100e-03 
 0.950 1.000   2.260   2.280     7.457e-03  3.549e-04   +2.874e-03   -2.313e-03 
 0.950 1.000   2.280   2.300     1.088e-02  3.316e-04   +6.379e-03   -3.612e-03 


==> db/finalxsecs_pipKp.dat <==
#Final  cross sections d2sigma / dz dm  in microb/GeV for the pi+ K+ + c.c. data.
#zbin  range #massbin  range   xsec[microb/GeV]    stat        systematic errors
 0.200 0.250   0.680   0.700     4.425e-04  9.315e-04   +9.758e-02   -9.763e-02 
 0.200 0.250   0.700   0.720     4.822e-01  1.932e-03   +1.066e-01   -1.078e-01 
 0.200 0.250   0.720   0.740     1.385e+00  3.971e-03   +1.544e-01   -1.590e-01 
 0.200 0.250   0.740   0.760     2.395e+00  3.983e-03   +1.204e-01   -1.322e-01 
 0.200 0.250   0.760   0.780     3.369e+00  6.752e-03   +1.507e-01   -1.819e-01 
 0.200 0.250   0.780   0.800     4.220e+00  8.975e-03   +3.117e-01   -3.788e-01 
 0.200 0.250   0.800   0.820     4.842e+00  1.508e-02   +5.050e-01   -5.911e-01 
 0.200 0.250   0.820   0.840     5.191e+00  1.861e-02   +3.570e-01   -4.723e-01 
 0.200 0.250   0.840   0.860     5.243e+00  1.206e-02   +4.012e-01   -5.348e-01 
 0.200 0.250   0.860   0.880     5.150e+00  1.539e-02   +2.608e-01   -4.286e-01 
 0.200 0.250   0.880   0.900     4.869e+00  1.757e-02   +2.851e-01   -4.307e-01 
 0.200 0.250   0.900   0.920     4.506e+00  1.568e-02   +2.558e-01   -4.067e-01 
 0.200 0.250   0.920   0.940     4.116e+00  1.410e-02   +2.055e-01   -3.479e-01 
 0.200 0.250   0.940   0.960     3.765e+00  1.254e-02   +1.989e-01   -3.345e-01 
 0.200 0.250   0.960   0.980     3.212e+00  1.131e-02   +3.768e-01   -4.873e-01 
 0.200 0.250   0.980   1.000     2.825e+00  1.185e-02   +1.493e-01   -2.446e-01 
 0.200 0.250   1.000   1.020     2.449e+00  1.092e-02   +1.481e-01   -2.288e-01 
 0.200 0.250   1.020   1.040     1.988e+00  9.028e-03   +9.337e-02   -1.418e-01 
 0.200 0.250   1.040   1.060     1.589e+00  9.784e-03   +1.152e-01   -1.439e-01 
 0.200 0.250   1.060   1.080     1.224e+00  6.914e-03   +6.365e-02   -8.999e-02 
 0.200 0.250   1.080   1.100     9.488e-01  4.378e-03   +4.153e-02   -5.247e-02 
 0.200 0.250   1.100   1.120     6.687e-01  4.958e-03   +3.435e-02   -3.660e-02 
 0.200 0.250   1.120   1.140     5.020e-01  6.753e-03   +5.629e-02   -5.495e-02 
 0.200 0.250   1.140   1.160     3.538e-01  2.796e-03   +3.034e-02   -2.716e-02 
 0.200 0.250   1.160   1.180     2.305e-01  2.140e-03   +2.237e-02   -2.180e-02 
 0.200 0.250   1.180   1.200     1.322e-01  2.264e-03   +1.227e-02   -1.018e-02 
 0.200 0.250   1.200   1.220     8.213e-02  1.214e-03   +7.112e-03   -6.496e-03 
 0.200 0.250   1.220   1.240     4.748e-02  1.232e-03   +6.730e-03   -5.903e-03 
 0.200 0.250   1.240   1.260     2.356e-02  6.189e-04   +3.632e-03   -3.264e-03 
 0.200 0.250   1.260   1.280     8.035e-03  5.658e-04   +2.791e-03   -2.732e-03 
 0.200 0.250   1.280   1.300     2.521e-03  2.242e-04   +1.189e-03   -7.208e-04 
 0.250 0.300   0.660   0.680     6.073e-01  1.621e-03   +8.694e-02   -8.899e-02 
 0.250 0.300   0.680   0.700     1.449e+00  2.701e-03   +1.313e+00   -1.280e+00 
 0.250 0.300   0.700   0.720     3.520e+00  5.707e-03   +2.575e-01   -2.728e-01 
 0.250 0.300   0.720   0.740     3.868e+00  4.926e-03   +9.463e-01   -9.233e-01 
 0.250 0.300   0.740   0.760     5.169e+00  6.910e-03   +2.630e-01   -2.944e-01 
 0.250 0.300   0.760   0.780     5.726e+00  7.314e-03   +2.496e-01   -2.745e-01 
 0.250 0.300   0.780   0.800     6.165e+00  7.011e-03   +2.192e-01   -2.511e-01 
 0.250 0.300   0.800   0.820     6.490e+00  9.024e-03   +3.086e-01   -3.422e-01 
 0.250 0.300   0.820   0.840     6.739e+00  7.750e-03   +2.150e-01   -2.720e-01 
 0.250 0.300   0.840   0.860     6.853e+00  1.032e-02   +2.378e-01   -3.087e-01 
 0.250 0.300   0.860   0.880     6.961e+00  7.872e-03   +2.092e-01   -3.103e-01 
 0.250 0.300   0.880   0.900     6.945e+00  8.933e-03   +1.342e-01   -2.955e-01 
 0.250 0.300   0.900   0.920     6.897e+00  9.951e-03   +1.386e-01   -3.339e-01 
 0.250 0.300   0.920   0.940     6.677e+00  6.164e-03   +1.202e-01   -3.537e-01 
 0.250 0.300   0.940   0.960     6.490e+00  1.026e-02   +1.419e-01   -3.947e-01 
 0.250 0.300   0.960   0.980     6.157e+00  1.427e-02   +2.976e-01   -4.928e-01 
 0.250 0.300   0.980   1.000     5.826e+00  1.155e-02   +1.267e-01   -3.813e-01 
 0.250 0.300   1.000   1.020     5.450e+00  8.932e-03   +1.922e-01   -4.106e-01 
 0.250 0.300   1.020   1.040     5.033e+00  1.120e-02   +1.166e-01   -3.507e-01 
 0.250 0.300   1.040   1.060     4.661e+00  8.569e-03   +7.232e-02   -3.404e-01 
 0.250 0.300   1.060   1.080     4.278e+00  9.708e-03   +9.694e-02   -3.266e-01 
 0.250 0.300   1.080   1.100     3.826e+00  8.425e-03   +6.542e-02   -2.946e-01 
 0.250 0.300   1.100   1.120     3.438e+00  9.782e-03   +8.069e-02   -2.564e-01 
 0.250 0.300   1.120   1.140     2.995e+00  8.047e-03   +6.018e-02   -2.187e-01 
 0.250 0.300   1.140   1.160     2.604e+00  8.010e-03   +9.177e-02   -2.039e-01 
 0.250 0.300   1.160   1.180     2.192e+00  7.415e-03   +6.470e-02   -1.468e-01 
 0.250 0.300   1.180   1.200     1.853e+00  6.884e-03   +6.988e-02   -1.268e-01 
 0.250 0.300   1.200   1.220     1.517e+00  4.661e-03   +3.986e-02   -8.824e-02 
 0.250 0.300   1.220   1.240     1.198e+00  4.710e-03   +2.623e-02   -6.378e-02 
 0.250 0.300   1.240   1.260     9.436e-01  3.363e-03   +2.117e-02   -4.731e-02 
 0.250 0.300   1.260   1.280     7.353e-01  3.462e-03   +2.004e-02   -3.225e-02 
 0.250 0.300   1.280   1.300     5.564e-01  3.648e-03   +2.186e-02   -2.824e-02 
 0.250 0.300   1.300   1.320     4.167e-01  1.972e-03   +1.275e-02   -1.888e-02 
 0.250 0.300   1.320   1.340     3.082e-01  2.399e-03   +8.824e-03   -1.449e-02 
 0.250 0.300   1.340   1.360     2.189e-01  2.095e-03   +1.116e-02   -1.329e-02 
 0.250 0.300   1.360   1.380     1.545e-01  1.168e-03   +1.094e-02   -1.149e-02 
 0.250 0.300   1.380   1.400     9.883e-02  1.201e-03   +5.560e-03   -7.150e-03 
 0.250 0.300   1.400   1.420     6.593e-02  9.889e-04   +3.250e-03   -5.046e-03 
 0.250 0.300   1.420   1.440     4.108e-02  8.268e-04   +3.556e-03   -3.541e-03 
 0.250 0.300   1.440   1.460     2.296e-02  6.126e-04   +2.363e-03   -1.853e-03 
 0.250 0.300   1.460   1.480     1.298e-02  4.629e-04   +1.197e-03   -1.919e-03 
 0.250 0.300   1.480   1.500     6.616e-03  2.903e-04   +8.703e-04   -1.209e-03 
 0.250 0.300   1.500   1.520     2.890e-03  2.019e-04   +8.082e-04   -4.571e-04 
 0.250 0.300   1.520   1.540     9.543e-04  9.705e-05   +6.849e-04   -3.406e-04 
 0.250 0.300   1.540   1.560     2.993e-04  8.662e-05   +6.033e-04   -2.198e-04 
 0.300 0.350   0.640   0.660     4.803e-01  2.173e-03   +5.321e-02   -5.404e-02 
 0.300 0.350   0.660   0.680     2.067e+00  3.010e-03   +8.957e-02   -1.079e-01 
 0.300 0.350   0.680   0.700     3.266e+00  4.569e-03   +1.714e-01   -1.898e-01 
 0.300 0.350   0.700   0.720     4.079e+00  5.910e-03   +2.219e-01   -2.493e-01 
 0.300 0.350   0.720   0.740     4.789e+00  5.118e-03   +2.003e-01   -2.249e-01 
 0.300 0.350   0.740   0.760     5.201e+00  5.540e-03   +2.241e-01   -2.506e-01 
 0.300 0.350   0.760   0.780     5.529e+00  6.651e-03   +2.161e-01   -2.410e-01 
 0.300 0.350   0.780   0.800     5.720e+00  6.231e-03   +2.450e-01   -2.792e-01 
 0.300 0.350   0.800   0.820     5.868e+00  6.566e-03   +2.281e-01   -2.501e-01 
 0.300 0.350   0.820   0.840     5.959e+00  6.359e-03   +2.111e-01   -2.290e-01 
 0.300 0.350   0.840   0.860     5.999e+00  5.072e-03   +2.339e-01   -2.833e-01 
 0.300 0.350   0.860   0.880     6.038e+00  4.853e-03   +1.815e-01   -2.217e-01 
 0.300 0.350   0.880   0.900     5.999e+00  6.212e-03   +1.708e-01   -2.107e-01 
 0.300 0.350   0.900   0.920     5.957e+00  8.063e-03   +1.640e-01   -2.184e-01 
 0.300 0.350   0.920   0.940     5.855e+00  6.032e-03   +1.297e-01   -2.084e-01 
 0.300 0.350   0.940   0.960     5.740e+00  6.045e-03   +1.005e-01   -2.091e-01 
 0.300 0.350   0.960   0.980     5.583e+00  7.120e-03   +1.179e-01   -2.506e-01 
 0.300 0.350   0.980   1.000     5.453e+00  5.919e-03   +6.356e-02   -2.519e-01 
 0.300 0.350   1.000   1.020     5.280e+00  5.732e-03   +6.187e-02   -2.710e-01 
 0.300 0.350   1.020   1.040     5.157e+00  8.144e-03   +2.091e-01   -3.653e-01 
 0.300 0.350   1.040   1.060     4.819e+00  7.678e-03   +1.387e-01   -3.425e-01 
 0.300 0.350   1.060   1.080     4.604e+00  7.821e-03   +7.378e-02   -3.134e-01 
 0.300 0.350   1.080   1.100     4.364e+00  7.429e-03   +5.380e-02   -2.981e-01 
 0.300 0.350   1.100   1.120     4.097e+00  6.929e-03   +1.142e-01   -3.226e-01 
 0.300 0.350   1.120   1.140     3.886e+00  7.551e-03   +6.369e-02   -3.017e-01 
 0.300 0.350   1.140   1.160     3.639e+00  7.067e-03   +6.186e-02   -3.029e-01 
 0.300 0.350   1.160   1.180     3.378e+00  8.863e-03   +6.032e-02   -2.811e-01 
 0.300 0.350   1.180   1.200     3.152e+00  9.064e-03   +7.546e-02   -2.733e-01 
 0.300 0.350   1.200   1.220     2.850e+00  7.306e-03   +1.406e-01   -3.147e-01 
 0.300 0.350   1.220   1.240     2.583e+00  7.168e-03   +4.317e-02   -2.261e-01 
 0.300 0.350   1.240   1.260     2.331e+00  5.575e-03   +2.804e-02   -1.957e-01 
 0.300 0.350   1.260   1.280     2.061e+00  5.874e-03   +3.589e-02   -1.718e-01 
 0.300 0.350   1.280   1.300     1.803e+00  6.287e-03   +3.604e-02   -1.434e-01 
 0.300 0.350   1.300   1.320     1.555e+00  4.688e-03   +2.137e-02   -1.139e-01 
 0.300 0.350   1.320   1.340     1.315e+00  4.299e-03   +2.996e-02   -9.728e-02 
 0.300 0.350   1.340   1.360     1.120e+00  3.323e-03   +1.835e-02   -7.674e-02 
 0.300 0.350   1.360   1.380     9.137e-01  3.769e-03   +2.368e-02   -5.501e-02 
 0.300 0.350   1.380   1.400     7.512e-01  3.605e-03   +1.761e-02   -4.497e-02 
 0.300 0.350   1.400   1.420     6.098e-01  2.368e-03   +1.754e-02   -3.450e-02 
 0.300 0.350   1.420   1.440     4.919e-01  2.735e-03   +1.512e-02   -3.045e-02 
 0.300 0.350   1.440   1.460     3.923e-01  2.242e-03   +1.278e-02   -2.343e-02 
 0.300 0.350   1.460   1.480     3.038e-01  1.919e-03   +1.664e-02   -1.995e-02 
 0.300 0.350   1.480   1.500     2.310e-01  1.643e-03   +1.635e-02   -1.421e-02 
 0.300 0.350   1.500   1.520     1.731e-01  1.440e-03   +8.429e-03   -1.005e-02 
 0.300 0.350   1.520   1.540     1.329e-01  1.376e-03   +7.570e-03   -9.489e-03 
 0.300 0.350   1.540   1.560     9.450e-02  1.084e-03   +6.100e-03   -6.631e-03 
 0.300 0.350   1.560   1.580     7.080e-02  1.125e-03   +5.326e-03   -5.505e-03 
 0.300 0.350   1.580   1.600     4.349e-02  9.439e-04   +4.256e-03   -3.845e-03 
 0.300 0.350   1.600   1.620     3.233e-02  6.831e-04   +3.189e-03   -3.366e-03 
 0.300 0.350   1.620   1.640     2.021e-02  4.296e-04   +2.293e-03   -2.668e-03 
 0.300 0.350   1.640   1.660     1.466e-02  3.758e-04   +1.466e-03   -2.112e-03 
 0.300 0.350   1.660   1.680     7.644e-03  2.870e-04   +1.753e-03   -1.395e-03 
 0.300 0.350   1.680   1.700     4.196e-03  1.875e-04   +1.018e-03   -8.762e-04 
 0.300 0.350   1.700   1.720     2.338e-03  1.241e-04   +6.121e-04   -5.664e-04 
 0.300 0.350   1.720   1.740     1.427e-03  1.020e-04   +6.813e-04   -4.621e-04 
 0.300 0.350   1.740   1.760     6.562e-04  9.806e-05   +4.937e-04   -3.972e-04 
 0.300 0.350   1.760   1.780     1.731e-04  3.843e-05   +2.059e-04   -1.018e-04 
 0.350 0.400   0.620   0.640     2.321e-02  4.643e-04   +9.554e-03   -9.426e-03 
 0.350 0.400   0.640   0.660     1.018e+00  2.801e-03   +5.641e-02   -6.887e-02 
 0.350 0.400   0.660   0.680     2.179e+00  2.762e-03   +6.619e-02   -8.706e-02 
 0.350 0.400   0.680   0.700     3.003e+00  3.825e-03   +9.821e-02   -1.267e-01 
 0.350 0.400   0.700   0.720     3.526e+00  4.900e-03   +1.176e-01   -1.628e-01 
 0.350 0.400   0.720   0.740     3.957e+00  4.876e-03   +1.334e-01   -1.801e-01 
 0.350 0.400   0.740   0.760     4.331e+00  4.319e-03   +1.503e-01   -1.840e-01 
 0.350 0.400   0.760   0.780     4.548e+00  5.296e-03   +1.890e-01   -2.060e-01 
 0.350 0.400   0.780   0.800     4.673e+00  6.291e-03   +1.832e-01   -2.084e-01 
 0.350 0.400   0.800   0.820     4.779e+00  6.273e-03   +1.830e-01   -2.096e-01 
 0.350 0.400   0.820   0.840     4.809e+00  6.988e-03   +1.761e-01   -2.090e-01 
 0.350 0.400   0.840   0.860     4.814e+00  5.462e-03   +1.685e-01   -1.965e-01 
 0.350 0.400   0.860   0.880     4.796e+00  5.401e-03   +1.695e-01   -1.894e-01 
 0.350 0.400   0.880   0.900     4.764e+00  5.735e-03   +1.670e-01   -1.901e-01 
 0.350 0.400   0.900   0.920     4.700e+00  4.175e-03   +1.494e-01   -1.706e-01 
 0.350 0.400   0.920   0.940     4.631e+00  5.048e-03   +1.407e-01   -1.659e-01 
 0.350 0.400   0.940   0.960     4.543e+00  4.448e-03   +1.256e-01   -1.873e-01 
 0.350 0.400   0.960   0.980     4.436e+00  6.165e-03   +1.783e-01   -2.145e-01 
 0.350 0.400   0.980   1.000     4.338e+00  6.180e-03   +1.357e-01   -1.818e-01 
 0.350 0.400   1.000   1.020     4.178e+00  5.543e-03   +1.122e-01   -1.799e-01 
 0.350 0.400   1.020   1.040     4.087e+00  5.550e-03   +5.637e-02   -1.517e-01 
 0.350 0.400   1.040   1.060     3.968e+00  5.570e-03   +9.277e-02   -1.980e-01 
 0.350 0.400   1.060   1.080     3.843e+00  6.343e-03   +9.667e-02   -2.198e-01 
 0.350 0.400   1.080   1.100     3.727e+00  7.056e-03   +5.191e-02   -1.889e-01 
 0.350 0.400   1.100   1.120     3.567e+00  8.123e-03   +4.999e-02   -2.038e-01 
 0.350 0.400   1.120   1.140     3.401e+00  7.183e-03   +3.730e-02   -2.064e-01 
 0.350 0.400   1.140   1.160     3.271e+00  6.934e-03   +4.468e-02   -2.043e-01 
 0.350 0.400   1.160   1.180     3.075e+00  5.526e-03   +3.578e-02   -2.142e-01 
 0.350 0.400   1.180   1.200     2.938e+00  5.205e-03   +3.532e-02   -2.068e-01 
 0.350 0.400   1.200   1.220     2.770e+00  5.827e-03   +3.638e-02   -2.041e-01 
 0.350 0.400   1.220   1.240     2.639e+00  6.069e-03   +2.830e-02   -2.047e-01 
 0.350 0.400   1.240   1.260     2.490e+00  4.763e-03   +2.599e-02   -2.059e-01 
 0.350 0.400   1.260   1.280     2.365e+00  4.704e-03   +2.565e-02   -2.029e-01 
 0.350 0.400   1.280   1.300     2.201e+00  4.835e-03   +1.733e-02   -2.033e-01 
 0.350 0.400   1.300   1.320     2.077e+00  4.623e-03   +2.238e-02   -1.854e-01 
 0.350 0.400   1.320   1.340     1.896e+00  4.576e-03   +2.526e-02   -1.989e-01 
 0.350 0.400   1.340   1.360     1.722e+00  5.173e-03   +2.215e-02   -1.564e-01 
 0.350 0.400   1.360   1.380     1.566e+00  4.813e-03   +2.055e-02   -1.385e-01 
 0.350 0.400   1.380   1.400     1.386e+00  4.496e-03   +2.235e-02   -1.190e-01 
 0.350 0.400   1.400   1.420     1.223e+00  4.507e-03   +2.644e-02   -1.028e-01 
 0.350 0.400   1.420   1.440     1.088e+00  4.636e-03   +1.826e-02   -9.069e-02 
 0.350 0.400   1.440   1.460     9.360e-01  4.005e-03   +1.335e-02   -6.874e-02 
 0.350 0.400   1.460   1.480     8.025e-01  3.558e-03   +1.362e-02   -5.766e-02 
 0.350 0.400   1.480   1.500     6.974e-01  2.736e-03   +1.862e-02   -5.134e-02 
 0.350 0.400   1.500   1.520     5.908e-01  3.085e-03   +2.125e-02   -4.169e-02 
 0.350 0.400   1.520   1.540     4.989e-01  2.643e-03   +1.698e-02   -3.478e-02 
 0.350 0.400   1.540   1.560     4.178e-01  1.964e-03   +1.515e-02   -2.554e-02 
 0.350 0.400   1.560   1.580     3.481e-01  1.787e-03   +1.374e-02   -2.225e-02 
 0.350 0.400   1.580   1.600     2.811e-01  1.725e-03   +1.419e-02   -1.945e-02 
 0.350 0.400   1.600   1.620     2.308e-01  1.565e-03   +1.335e-02   -1.783e-02 
 0.350 0.400   1.620   1.640     1.860e-01  1.531e-03   +1.144e-02   -1.273e-02 
 0.350 0.400   1.640   1.660     1.512e-01  1.578e-03   +8.327e-03   -1.113e-02 
 0.350 0.400   1.660   1.680     1.166e-01  1.270e-03   +7.833e-03   -1.142e-02 
 0.350 0.400   1.680   1.700     9.315e-02  1.159e-03   +8.742e-03   -9.683e-03 
 0.350 0.400   1.700   1.720     6.771e-02  8.383e-04   +7.780e-03   -7.576e-03 
 0.350 0.400   1.720   1.740     5.241e-02  6.362e-04   +6.578e-03   -6.357e-03 
 0.350 0.400   1.740   1.760     3.885e-02  6.055e-04   +5.127e-03   -5.911e-03 
 0.350 0.400   1.760   1.780     2.836e-02  4.592e-04   +4.638e-03   -4.090e-03 
 0.350 0.400   1.780   1.800     1.923e-02  3.743e-04   +3.635e-03   -3.555e-03 
 0.350 0.400   1.800   1.820     1.479e-02  3.114e-04   +2.878e-03   -2.766e-03 
 0.350 0.400   1.820   1.840     9.234e-03  3.246e-04   +2.460e-03   -1.783e-03 
 0.350 0.400   1.840   1.860     6.341e-03  3.048e-04   +1.346e-03   -1.518e-03 
 0.350 0.400   1.860   1.880     4.007e-03  1.972e-04   +8.705e-04   -1.022e-03 
 0.350 0.400   1.880   1.900     2.430e-03  1.589e-04   +8.977e-04   -7.633e-04 
 0.350 0.400   1.900   1.920     1.630e-03  1.484e-04   +7.085e-04   -5.603e-04 
 0.350 0.400   1.920   1.940     7.426e-04  8.642e-05   +5.561e-04   -3.047e-04 
 0.350 0.400   1.940   1.960     3.175e-04  3.677e-05   +3.162e-04   -1.741e-04 
 0.350 0.400   1.960   1.980     2.142e-04  3.444e-05   +7.709e-04   -1.389e-04 
 0.400 0.450   0.620   0.640     9.557e-02  8.646e-04   +7.963e-03   -9.010e-03 
 0.400 0.450   0.640   0.660     9.996e-01  3.108e-03   +4.745e-02   -6.159e-02 
 0.400 0.450   0.660   0.680     1.728e+00  3.790e-03   +5.204e-02   -7.350e-02 
 0.400 0.450   0.680   0.700     2.256e+00  2.874e-03   +6.062e-02   -9.545e-02 
 0.400 0.450   0.700   0.720     2.599e+00  3.694e-03   +7.944e-02   -1.122e-01 
 0.400 0.450   0.720   0.740     2.937e+00  4.751e-03   +9.244e-02   -1.206e-01 
 0.400 0.450   0.740   0.760     3.183e+00  4.064e-03   +1.017e-01   -1.342e-01 
 0.400 0.450   0.760   0.780     3.374e+00  3.578e-03   +1.166e-01   -1.406e-01 
 0.400 0.450   0.780   0.800     3.507e+00  4.907e-03   +1.184e-01   -1.486e-01 
 0.400 0.450   0.800   0.820     3.567e+00  6.055e-03   +1.684e-01   -2.061e-01 
 0.400 0.450   0.820   0.840     3.609e+00  5.616e-03   +1.310e-01   -1.520e-01 
 0.400 0.450   0.840   0.860     3.598e+00  4.472e-03   +1.552e-01   -1.764e-01 
 0.400 0.450   0.860   0.880     3.595e+00  4.763e-03   +1.618e-01   -1.822e-01 
 0.400 0.450   0.880   0.900     3.557e+00  4.190e-03   +1.279e-01   -1.485e-01 
 0.400 0.450   0.900   0.920     3.521e+00  5.381e-03   +1.198e-01   -1.483e-01 
 0.400 0.450   0.920   0.940     3.445e+00  5.278e-03   +1.171e-01   -1.293e-01 
 0.400 0.450   0.940   0.960     3.369e+00  4.812e-03   +1.132e-01   -1.570e-01 
 0.400 0.450   0.960   0.980     3.331e+00  5.339e-03   +1.414e-01   -1.674e-01 
 0.400 0.450   0.980   1.000     3.244e+00  4.838e-03   +9.283e-02   -1.406e-01 
 0.400 0.450   1.000   1.020     3.179e+00  4.871e-03   +8.090e-02   -1.185e-01 
 0.400 0.450   1.020   1.040     3.065e+00  5.244e-03   +1.196e-01   -1.455e-01 
 0.400 0.450   1.040   1.060     3.002e+00  4.011e-03   +6.807e-02   -1.125e-01 
 0.400 0.450   1.060   1.080     2.914e+00  4.648e-03   +5.861e-02   -1.114e-01 
 0.400 0.450   1.080   1.100     2.831e+00  4.186e-03   +4.510e-02   -1.095e-01 
 0.400 0.450   1.100   1.120     2.752e+00  4.218e-03   +4.745e-02   -1.113e-01 
 0.400 0.450   1.120   1.140     2.673e+00  5.059e-03   +3.683e-02   -1.220e-01 
 0.400 0.450   1.140   1.160     2.608e+00  4.451e-03   +5.933e-02   -1.465e-01 
 0.400 0.450   1.160   1.180     2.513e+00  4.100e-03   +2.498e-02   -1.307e-01 
 0.400 0.450   1.180   1.200     2.404e+00  4.814e-03   +2.301e-02   -1.403e-01 
 0.400 0.450   1.200   1.220     2.282e+00  4.575e-03   +1.837e-02   -1.350e-01 
 0.400 0.450   1.220   1.240     2.170e+00  4.602e-03   +2.092e-02   -1.359e-01 
 0.400 0.450   1.240   1.260     2.067e+00  4.108e-03   +1.406e-02   -1.377e-01 
 0.400 0.450   1.260   1.280     1.998e+00  4.839e-03   +2.941e-02   -1.362e-01 
 0.400 0.450   1.280   1.300     1.877e+00  4.739e-03   +1.994e-02   -1.328e-01 
 0.400 0.450   1.300   1.320     1.822e+00  4.469e-03   +1.791e-02   -1.337e-01 
 0.400 0.450   1.320   1.340     1.737e+00  4.393e-03   +6.664e-02   -1.634e-01 
 0.400 0.450   1.340   1.360     1.652e+00  3.854e-03   +1.508e-02   -1.385e-01 
 0.400 0.450   1.360   1.380     1.570e+00  4.033e-03   +1.792e-02   -1.239e-01 
 0.400 0.450   1.380   1.400     1.466e+00  5.045e-03   +2.011e-02   -1.269e-01 
 0.400 0.450   1.400   1.420     1.360e+00  4.923e-03   +1.393e-02   -1.130e-01 
 0.400 0.450   1.420   1.440     1.275e+00  3.843e-03   +1.722e-02   -1.189e-01 
 0.400 0.450   1.440   1.460     1.160e+00  4.065e-03   +1.777e-02   -1.098e-01 
 0.400 0.450   1.460   1.480     1.076e+00  3.788e-03   +1.702e-02   -1.060e-01 
 0.400 0.450   1.480   1.500     9.707e-01  2.796e-03   +8.339e-03   -8.971e-02 
 0.400 0.450   1.500   1.520     8.775e-01  2.884e-03   +1.563e-02   -7.681e-02 
 0.400 0.450   1.520   1.540     7.754e-01  2.719e-03   +1.238e-02   -6.198e-02 
 0.400 0.450   1.540   1.560     6.949e-01  2.667e-03   +8.990e-03   -5.705e-02 
 0.400 0.450   1.560   1.580     6.171e-01  2.928e-03   +1.372e-02   -4.441e-02 
 0.400 0.450   1.580   1.600     5.396e-01  2.880e-03   +1.160e-02   -4.259e-02 
 0.400 0.450   1.600   1.620     4.805e-01  1.875e-03   +1.072e-02   -3.315e-02 
 0.400 0.450   1.620   1.640     4.047e-01  2.029e-03   +1.579e-02   -2.600e-02 
 0.400 0.450   1.640   1.660     3.610e-01  1.883e-03   +1.041e-02   -2.629e-02 
 0.400 0.450   1.660   1.680     3.063e-01  2.091e-03   +1.213e-02   -1.977e-02 
 0.400 0.450   1.680   1.700     2.625e-01  1.790e-03   +1.025e-02   -1.839e-02 
 0.400 0.450   1.700   1.720     2.240e-01  1.693e-03   +1.299e-02   -1.658e-02 
 0.400 0.450   1.720   1.740     1.883e-01  1.074e-03   +1.338e-02   -1.438e-02 
 0.400 0.450   1.740   1.760     1.559e-01  1.092e-03   +1.209e-02   -1.405e-02 
 0.400 0.450   1.760   1.780     1.303e-01  1.177e-03   +1.054e-02   -1.206e-02 
 0.400 0.450   1.780   1.800     1.051e-01  1.392e-03   +9.181e-03   -1.177e-02 
 0.400 0.450   1.800   1.820     8.829e-02  1.213e-03   +7.946e-03   -9.839e-03 
 0.400 0.450   1.820   1.840     7.147e-02  8.584e-04   +8.907e-03   -8.307e-03 
 0.400 0.450   1.840   1.860     5.512e-02  7.371e-04   +7.431e-03   -6.975e-03 
 0.400 0.450   1.860   1.880     4.283e-02  7.074e-04   +6.733e-03   -5.244e-03 
 0.400 0.450   1.880   1.900     3.449e-02  6.134e-04   +7.228e-03   -5.428e-03 
 0.400 0.450   1.900   1.920     2.619e-02  5.724e-04   +5.338e-03   -4.511e-03 
 0.400 0.450   1.920   1.940     2.166e-02  4.671e-04   +4.312e-03   -4.551e-03 
 0.400 0.450   1.940   1.960     1.486e-02  3.354e-04   +2.883e-03   -2.702e-03 
 0.400 0.450   1.960   1.980     1.118e-02  3.187e-04   +2.394e-03   -2.666e-03 
 0.400 0.450   1.980   2.000     9.326e-03  3.578e-04   +2.192e-03   -2.502e-03 
 0.400 0.450   2.000   2.020     5.277e-03  2.507e-04   +1.553e-03   -1.722e-03 
 0.400 0.450   2.020   2.040     4.203e-03  2.107e-04   +1.793e-03   -1.291e-03 
 0.400 0.450   2.040   2.060     3.408e-03  1.906e-04   +1.044e-03   -1.230e-03 
 0.400 0.450   2.060   2.080     1.852e-03  1.382e-04   +1.062e-03   -6.841e-04 
 0.400 0.450   2.080   2.100     1.064e-03  1.403e-04   +5.424e-04   -5.211e-04 
 0.400 0.450   2.100   2.120     7.361e-04  8.822e-05   +4.018e-04   -4.270e-04 
 0.400 0.450   2.120   2.140     5.109e-04  6.847e-05   +6.629e-04   -3.016e-04 
 0.400 0.450   2.140   2.160     4.228e-04  7.233e-05   +5.111e-04   -3.329e-04 
 0.400 0.450   2.160   2.180     1.649e-04  3.063e-05   +1.174e-03   -1.542e-04 
 0.450 0.500   0.620   0.640     1.201e-01  8.004e-04   +8.383e-03   -1.050e-02 
 0.450 0.500   0.640   0.660     8.020e-01  2.094e-03   +2.323e-02   -3.723e-02 
 0.450 0.500   0.660   0.680     1.230e+00  2.744e-03   +2.983e-02   -5.596e-02 
 0.450 0.500   0.680   0.700     1.517e+00  2.903e-03   +7.296e-02   -9.905e-02 
 0.450 0.500   0.700   0.720     1.779e+00  3.469e-03   +4.677e-02   -8.145e-02 
 0.450 0.500   0.720   0.740     1.997e+00  3.523e-03   +5.392e-02   -8.343e-02 
 0.450 0.500   0.740   0.760     2.221e+00  3.247e-03   +6.769e-02   -8.806e-02 
 0.450 0.500   0.760   0.780     2.371e+00  3.990e-03   +1.170e-01   -1.376e-01 
 0.450 0.500   0.780   0.800     2.470e+00  3.706e-03   +8.358e-02   -9.730e-02 
 0.450 0.500   0.800   0.820     2.526e+00  3.841e-03   +8.645e-02   -1.042e-01 
 0.450 0.500   0.820   0.840     2.557e+00  4.954e-03   +9.598e-02   -1.061e-01 
 0.450 0.500   0.840   0.860     2.567e+00  4.161e-03   +9.122e-02   -1.085e-01 
 0.450 0.500   0.860   0.880     2.568e+00  4.047e-03   +9.178e-02   -1.119e-01 
 0.450 0.500   0.880   0.900     2.537e+00  4.101e-03   +1.202e-01   -1.281e-01 
 0.450 0.500   0.900   0.920     2.512e+00  3.785e-03   +9.043e-02   -1.026e-01 
 0.450 0.500   0.920   0.940     2.484e+00  4.499e-03   +9.027e-02   -9.740e-02 
 0.450 0.500   0.940   0.960     2.452e+00  4.914e-03   +9.209e-02   -9.826e-02 
 0.450 0.500   0.960   0.980     2.391e+00  3.813e-03   +1.234e-01   -1.352e-01 
 0.450 0.500   0.980   1.000     2.367e+00  2.824e-03   +8.090e-02   -9.701e-02 
 0.450 0.500   1.000   1.020     2.298e+00  2.936e-03   +8.129e-02   -8.540e-02 
 0.450 0.500   1.020   1.040     2.246e+00  3.512e-03   +7.376e-02   -9.165e-02 
 0.450 0.500   1.040   1.060     2.190e+00  4.462e-03   +6.657e-02   -8.499e-02 
 0.450 0.500   1.060   1.080     2.140e+00  3.541e-03   +5.989e-02   -8.927e-02 
 0.450 0.500   1.080   1.100     2.085e+00  3.867e-03   +9.024e-02   -1.103e-01 
 0.450 0.500   1.100   1.120     2.050e+00  3.600e-03   +5.124e-02   -8.467e-02 
 0.450 0.500   1.120   1.140     1.978e+00  3.656e-03   +4.013e-02   -8.080e-02 
 0.450 0.500   1.140   1.160     1.944e+00  4.096e-03   +3.475e-02   -7.731e-02 
 0.450 0.500   1.160   1.180     1.908e+00  3.894e-03   +3.213e-02   -8.229e-02 
 0.450 0.500   1.180   1.200     1.832e+00  4.530e-03   +2.730e-02   -8.007e-02 
 0.450 0.500   1.200   1.220     1.741e+00  4.485e-03   +3.599e-02   -8.560e-02 
 0.450 0.500   1.220   1.240     1.686e+00  4.574e-03   +2.310e-02   -8.644e-02 
 0.450 0.500   1.240   1.260     1.648e+00  5.232e-03   +2.224e-02   -8.956e-02 
 0.450 0.500   1.260   1.280     1.574e+00  5.076e-03   +2.074e-02   -1.120e-01 
 0.450 0.500   1.280   1.300     1.531e+00  4.036e-03   +1.571e-02   -8.634e-02 
 0.450 0.500   1.300   1.320     1.470e+00  3.323e-03   +5.447e-02   -1.164e-01 
 0.450 0.500   1.320   1.340     1.423e+00  4.198e-03   +1.634e-02   -8.917e-02 
 0.450 0.500   1.340   1.360     1.360e+00  3.531e-03   +4.547e-02   -1.014e-01 
 0.450 0.500   1.360   1.380     1.298e+00  3.357e-03   +1.659e-02   -8.698e-02 
 0.450 0.500   1.380   1.400     1.236e+00  3.996e-03   +1.040e-02   -8.335e-02 
 0.450 0.500   1.400   1.420     1.181e+00  3.192e-03   +1.342e-02   -8.117e-02 
 0.450 0.500   1.420   1.440     1.093e+00  3.263e-03   +1.298e-02   -8.412e-02 
 0.450 0.500   1.440   1.460     1.012e+00  2.464e-03   +7.561e-03   -8.038e-02 
 0.450 0.500   1.460   1.480     9.604e-01  2.591e-03   +9.087e-03   -8.399e-02 
 0.450 0.500   1.480   1.500     9.113e-01  2.753e-03   +1.151e-02   -8.514e-02 
 0.450 0.500   1.500   1.520     8.650e-01  2.828e-03   +1.130e-02   -8.173e-02 
 0.450 0.500   1.520   1.540     8.118e-01  2.548e-03   +1.225e-02   -7.907e-02 
 0.450 0.500   1.540   1.560     7.498e-01  2.507e-03   +9.377e-03   -7.177e-02 
 0.450 0.500   1.560   1.580     7.042e-01  2.288e-03   +1.143e-02   -6.721e-02 
 0.450 0.500   1.580   1.600     6.528e-01  2.679e-03   +7.055e-03   -5.806e-02 
 0.450 0.500   1.600   1.620     5.882e-01  3.171e-03   +9.811e-03   -4.653e-02 
 0.450 0.500   1.620   1.640     5.339e-01  2.707e-03   +8.526e-03   -4.176e-02 
 0.450 0.500   1.640   1.660     4.807e-01  2.564e-03   +5.829e-03   -3.715e-02 
 0.450 0.500   1.660   1.680     4.304e-01  2.603e-03   +6.565e-03   -3.120e-02 
 0.450 0.500   1.680   1.700     3.853e-01  2.660e-03   +8.356e-03   -2.892e-02 
 0.450 0.500   1.700   1.720     3.510e-01  2.948e-03   +8.864e-03   -2.304e-02 
 0.450 0.500   1.720   1.740     3.056e-01  2.079e-03   +1.162e-02   -1.975e-02 
 0.450 0.500   1.740   1.760     2.712e-01  1.824e-03   +1.101e-02   -1.716e-02 
 0.450 0.500   1.760   1.780     2.410e-01  1.703e-03   +1.150e-02   -1.621e-02 
 0.450 0.500   1.780   1.800     2.108e-01  1.799e-03   +9.394e-03   -1.449e-02 
 0.450 0.500   1.800   1.820     1.818e-01  1.774e-03   +8.576e-03   -1.376e-02 
 0.450 0.500   1.820   1.840     1.602e-01  1.248e-03   +8.872e-03   -1.316e-02 
 0.450 0.500   1.840   1.860     1.348e-01  1.179e-03   +1.079e-02   -1.221e-02 
 0.450 0.500   1.860   1.880     1.187e-01  1.127e-03   +1.021e-02   -1.057e-02 
 0.450 0.500   1.880   1.900     1.004e-01  1.056e-03   +1.149e-02   -1.132e-02 
 0.450 0.500   1.900   1.920     8.302e-02  1.094e-03   +9.536e-03   -8.808e-03 
 0.450 0.500   1.920   1.940     7.292e-02  9.140e-04   +7.589e-03   -9.175e-03 
 0.450 0.500   1.940   1.960     5.897e-02  8.838e-04   +5.384e-03   -7.801e-03 
 0.450 0.500   1.960   1.980     5.195e-02  7.203e-04   +6.870e-03   -7.605e-03 
 0.450 0.500   1.980   2.000     4.269e-02  5.829e-04   +6.122e-03   -6.677e-03 
 0.450 0.500   2.000   2.020     3.217e-02  6.909e-04   +6.476e-03   -5.596e-03 
 0.450 0.500   2.020   2.040     2.959e-02  4.493e-04   +5.853e-03   -5.318e-03 
 0.450 0.500   2.040   2.060     2.048e-02  4.653e-04   +4.771e-03   -4.027e-03 
 0.450 0.500   2.060   2.080     1.678e-02  4.931e-04   +3.854e-03   -3.558e-03 
 0.450 0.500   2.080   2.100     1.498e-02  4.302e-04   +3.097e-03   -3.439e-03 
 0.450 0.500   2.100   2.120     1.067e-02  3.280e-04   +3.336e-03   -2.633e-03 
 0.450 0.500   2.120   2.140     8.395e-03  3.112e-04   +2.534e-03   -2.530e-03 
 0.450 0.500   2.140   2.160     6.314e-03  2.865e-04   +1.590e-03   -2.075e-03 
 0.450 0.500   2.160   2.180     5.105e-03  2.834e-04   +1.325e-03   -1.812e-03 
 0.450 0.500   2.180   2.200     4.019e-03  2.173e-04   +1.236e-03   -1.537e-03 
 0.450 0.500   2.200   2.220     2.709e-03  1.838e-04   +1.558e-03   -9.507e-04 
 0.450 0.500   2.220   2.240     2.130e-03  1.778e-04   +1.022e-03   -9.349e-04 
 0.450 0.500   2.240   2.260     1.988e-03  1.543e-04   +7.715e-04   -1.093e-03 
 0.450 0.500   2.260   2.280     8.713e-04  1.270e-04   +8.236e-04   -4.572e-04 
 0.450 0.500   2.280   2.300     6.496e-04  5.552e-05   +7.233e-04   -4.112e-04 
 0.500 0.550   0.620   0.640     1.037e-01  6.527e-04   +7.986e-03   -9.826e-03 
 0.500 0.550   0.640   0.660     5.750e-01  1.553e-03   +1.451e-02   -2.542e-02 
 0.500 0.550   0.660   0.680     8.186e-01  1.777e-03   +1.833e-02   -3.386e-02 
 0.500 0.550   0.680   0.700     1.010e+00  2.231e-03   +2.055e-02   -4.281e-02 
 0.500 0.550   0.700   0.720     1.145e+00  2.272e-03   +2.691e-02   -5.321e-02 
 0.500 0.550   0.720   0.740     1.305e+00  2.503e-03   +3.227e-02   -5.973e-02 
 0.500 0.550   0.740   0.760     1.450e+00  3.485e-03   +4.187e-02   -6.368e-02 
 0.500 0.550   0.760   0.780     1.574e+00  3.499e-03   +4.155e-02   -6.840e-02 
 0.500 0.550   0.780   0.800     1.663e+00  3.007e-03   +9.205e-02   -1.091e-01 
 0.500 0.550   0.800   0.820     1.727e+00  3.713e-03   +6.370e-02   -7.115e-02 
 0.500 0.550   0.820   0.840     1.760e+00  3.716e-03   +6.417e-02   -7.721e-02 
 0.500 0.550   0.840   0.860     1.768e+00  3.126e-03   +6.234e-02   -7.534e-02 
 0.500 0.550   0.860   0.880     1.769e+00  3.585e-03   +6.599e-02   -7.577e-02 
 0.500 0.550   0.880   0.900     1.779e+00  2.515e-03   +6.562e-02   -7.866e-02 
 0.500 0.550   0.900   0.920     1.760e+00  2.477e-03   +6.853e-02   -8.182e-02 
 0.500 0.550   0.920   0.940     1.731e+00  2.803e-03   +6.220e-02   -7.146e-02 
 0.500 0.550   0.940   0.960     1.714e+00  3.173e-03   +6.339e-02   -6.665e-02 
 0.500 0.550   0.960   0.980     1.696e+00  3.046e-03   +6.191e-02   -7.352e-02 
 0.500 0.550   0.980   1.000     1.646e+00  2.483e-03   +6.288e-02   -6.787e-02 
 0.500 0.550   1.000   1.020     1.628e+00  2.721e-03   +5.859e-02   -6.759e-02 
 0.500 0.550   1.020   1.040     1.591e+00  2.587e-03   +5.163e-02   -7.182e-02 
 0.500 0.550   1.040   1.060     1.549e+00  3.058e-03   +5.876e-02   -6.390e-02 
 0.500 0.550   1.060   1.080     1.516e+00  3.945e-03   +5.183e-02   -6.681e-02 
 0.500 0.550   1.080   1.100     1.493e+00  3.306e-03   +4.787e-02   -6.963e-02 
 0.500 0.550   1.100   1.120     1.467e+00  3.100e-03   +7.953e-02   -1.006e-01 
 0.500 0.550   1.120   1.140     1.438e+00  3.425e-03   +4.440e-02   -6.286e-02 
 0.500 0.550   1.140   1.160     1.429e+00  3.290e-03   +4.177e-02   -5.999e-02 
 0.500 0.550   1.160   1.180     1.386e+00  3.063e-03   +3.557e-02   -6.243e-02 
 0.500 0.550   1.180   1.200     1.343e+00  2.918e-03   +2.882e-02   -6.167e-02 
 0.500 0.550   1.200   1.220     1.284e+00  3.179e-03   +2.751e-02   -5.159e-02 
 0.500 0.550   1.220   1.240     1.252e+00  3.273e-03   +2.601e-02   -5.454e-02 
 0.500 0.550   1.240   1.260     1.205e+00  3.537e-03   +2.006e-02   -5.545e-02 
 0.500 0.550   1.260   1.280     1.179e+00  2.871e-03   +1.390e-02   -5.219e-02 
 0.500 0.550   1.280   1.300     1.161e+00  2.870e-03   +1.529e-02   -5.659e-02 
 0.500 0.550   1.300   1.320     1.150e+00  2.944e-03   +1.166e-02   -5.870e-02 
 0.500 0.550   1.320   1.340     1.129e+00  2.641e-03   +8.802e-03   -6.339e-02 
 0.500 0.550   1.340   1.360     1.099e+00  2.526e-03   +1.052e-02   -6.096e-02 
 0.500 0.550   1.360   1.380     1.056e+00  2.579e-03   +1.283e-02   -6.184e-02 
 0.500 0.550   1.380   1.400     1.013e+00  3.370e-03   +1.585e-02   -6.046e-02 
 0.500 0.550   1.400   1.420     9.877e-01  3.695e-03   +1.564e-02   -6.202e-02 
 0.500 0.550   1.420   1.440     8.607e-01  3.248e-03   +1.054e-02   -5.232e-02 
 0.500 0.550   1.440   1.460     7.999e-01  3.022e-03   +6.976e-03   -4.754e-02 
 0.500 0.550   1.460   1.480     7.516e-01  3.937e-03   +1.324e-02   -5.195e-02 
 0.500 0.550   1.480   1.500     7.071e-01  2.974e-03   +9.632e-03   -5.206e-02 
 0.500 0.550   1.500   1.520     6.841e-01  2.607e-03   +1.091e-02   -5.562e-02 
 0.500 0.550   1.520   1.540     6.633e-01  2.391e-03   +1.045e-02   -5.747e-02 
 0.500 0.550   1.540   1.560     6.302e-01  2.712e-03   +9.920e-03   -5.368e-02 
 0.500 0.550   1.560   1.580     6.260e-01  2.750e-03   +1.052e-02   -5.818e-02 
 0.500 0.550   1.580   1.600     5.894e-01  2.357e-03   +7.209e-03   -5.866e-02 
 0.500 0.550   1.600   1.620     5.652e-01  2.555e-03   +9.359e-03   -5.518e-02 
 0.500 0.550   1.620   1.640     5.268e-01  2.296e-03   +5.870e-03   -4.928e-02 
 0.500 0.550   1.640   1.660     4.923e-01  3.168e-03   +7.423e-03   -4.402e-02 
 0.500 0.550   1.660   1.680     4.644e-01  2.916e-03   +8.502e-03   -4.132e-02 
 0.500 0.550   1.680   1.700     4.360e-01  2.274e-03   +9.499e-03   -3.845e-02 
 0.500 0.550   1.700   1.720     3.876e-01  2.294e-03   +6.715e-03   -3.010e-02 
 0.500 0.550   1.720   1.740     3.648e-01  2.497e-03   +5.001e-03   -2.954e-02 
 0.500 0.550   1.740   1.760     3.356e-01  1.971e-03   +6.889e-03   -2.287e-02 
 0.500 0.550   1.760   1.780     2.971e-01  1.880e-03   +5.716e-03   -1.967e-02 
 0.500 0.550   1.780   1.800     2.745e-01  2.055e-03   +3.675e-03   -1.834e-02 
 0.500 0.550   1.800   1.820     2.473e-01  1.890e-03   +4.717e-03   -1.610e-02 
 0.500 0.550   1.820   1.840     2.135e-01  1.945e-03   +4.894e-03   -1.432e-02 
 0.500 0.550   1.840   1.860     1.975e-01  1.376e-03   +4.922e-03   -1.231e-02 
 0.500 0.550   1.860   1.880     1.708e-01  1.335e-03   +6.193e-03   -1.075e-02 
 0.500 0.550   1.880   1.900     1.535e-01  1.566e-03   +6.571e-03   -1.129e-02 
 0.500 0.550   1.900   1.920     1.347e-01  1.358e-03   +8.832e-03   -8.329e-03 
 0.500 0.550   1.920   1.940     1.263e-01  1.508e-03   +5.790e-03   -9.131e-03 
 0.500 0.550   1.940   1.960     1.061e-01  1.099e-03   +5.568e-03   -9.828e-03 
 0.500 0.550   1.960   1.980     9.214e-02  1.000e-03   +5.983e-03   -7.589e-03 
 0.500 0.550   1.980   2.000     8.279e-02  1.095e-03   +5.768e-03   -7.630e-03 
 0.500 0.550   2.000   2.020     6.951e-02  8.693e-04   +8.421e-03   -6.919e-03 
 0.500 0.550   2.020   2.040     6.337e-02  7.880e-04   +7.029e-03   -7.123e-03 
 0.500 0.550   2.040   2.060     5.273e-02  9.663e-04   +6.306e-03   -6.068e-03 
 0.500 0.550   2.060   2.080     4.680e-02  7.560e-04   +6.429e-03   -5.997e-03 
 0.500 0.550   2.080   2.100     4.141e-02  6.953e-04   +5.096e-03   -6.390e-03 
 0.500 0.550   2.100   2.120     3.248e-02  7.306e-04   +4.954e-03   -5.138e-03 
 0.500 0.550   2.120   2.140     2.779e-02  7.511e-04   +5.528e-03   -4.881e-03 
 0.500 0.550   2.140   2.160     2.304e-02  4.997e-04   +4.705e-03   -4.357e-03 
 0.500 0.550   2.160   2.180     1.875e-02  4.739e-04   +5.053e-03   -4.337e-03 
 0.500 0.550   2.180   2.200     1.674e-02  4.258e-04   +4.362e-03   -3.839e-03 
 0.500 0.550   2.200   2.220     1.363e-02  4.128e-04   +3.779e-03   -3.570e-03 
 0.500 0.550   2.220   2.240     1.158e-02  3.949e-04   +4.330e-03   -3.038e-03 
 0.500 0.550   2.240   2.260     8.297e-03  3.657e-04   +2.844e-03   -2.501e-03 
 0.500 0.550   2.260   2.280     6.369e-03  2.748e-04   +2.563e-03   -1.948e-03 
 0.500 0.550   2.280   2.300     6.345e-03  2.859e-04   +1.762e-03   -1.980e-03 
 0.550 0.600   0.620   0.640     6.633e-02  5.967e-04   +2.674e-03   -4.564e-03 
 0.550 0.600   0.640   0.660     3.900e-01  1.522e-03   +1.252e-02   -1.843e-02 
 0.550 0.600   0.660   0.680     5.360e-01  2.249e-03   +1.453e-02   -3.104e-02 
 0.550 0.600   0.680   0.700     6.421e-01  2.860e-03   +1.479e-02   -3.084e-02 
 0.550 0.600   0.700   0.720     7.308e-01  2.268e-03   +1.889e-02   -3.877e-02 
 0.550 0.600   0.720   0.740     8.010e-01  2.217e-03   +7.106e-02   -8.856e-02 
 0.550 0.600   0.740   0.760     9.110e-01  2.259e-03   +2.247e-02   -4.165e-02 
 0.550 0.600   0.760   0.780     9.940e-01  2.414e-03   +2.983e-02   -4.611e-02 
 0.550 0.600   0.780   0.800     1.076e+00  2.469e-03   +3.649e-02   -4.614e-02 
 0.550 0.600   0.800   0.820     1.128e+00  2.119e-03   +3.876e-02   -4.945e-02 
 0.550 0.600   0.820   0.840     1.167e+00  2.372e-03   +4.308e-02   -5.410e-02 
 0.550 0.600   0.840   0.860     1.181e+00  3.017e-03   +4.162e-02   -5.389e-02 
 0.550 0.600   0.860   0.880     1.179e+00  3.136e-03   +4.746e-02   -5.544e-02 
 0.550 0.600   0.880   0.900     1.208e+00  2.604e-03   +8.850e-02   -9.351e-02 
 0.550 0.600   0.900   0.920     7.386e-01  2.909e-03   +1.240e+00   -1.247e+00 
 0.550 0.600   0.920   0.940     1.193e+00  2.630e-03   +9.183e-02   -9.706e-02 
 0.550 0.600   0.940   0.960     1.162e+00  2.661e-03   +4.579e-02   -5.666e-02 
 0.550 0.600   0.960   0.980     1.133e+00  1.765e-03   +4.281e-02   -5.060e-02 
 0.550 0.600   0.980   1.000     1.118e+00  2.193e-03   +4.048e-02   -4.907e-02 
 0.550 0.600   1.000   1.020     1.107e+00  2.152e-03   +4.352e-02   -5.583e-02 
 0.550 0.600   1.020   1.040     1.093e+00  2.462e-03   +4.619e-02   -4.889e-02 
 0.550 0.600   1.040   1.060     1.070e+00  3.078e-03   +4.692e-02   -4.692e-02 
 0.550 0.600   1.060   1.080     1.042e+00  3.364e-03   +4.142e-02   -4.935e-02 
 0.550 0.600   1.080   1.100     1.042e+00  3.289e-03   +3.851e-02   -5.171e-02 
 0.550 0.600   1.100   1.120     1.013e+00  2.752e-03   +3.740e-02   -4.802e-02 
 0.550 0.600   1.120   1.140     9.982e-01  2.660e-03   +3.739e-02   -4.278e-02 
 0.550 0.600   1.140   1.160     1.001e+00  2.201e-03   +3.202e-02   -4.934e-02 
 0.550 0.600   1.160   1.180     9.778e-01  2.290e-03   +3.332e-02   -4.639e-02 
 0.550 0.600   1.180   1.200     9.500e-01  3.298e-03   +7.974e-02   -9.133e-02 
 0.550 0.600   1.200   1.220     9.221e-01  3.268e-03   +3.434e-02   -4.840e-02 
 0.550 0.600   1.220   1.240     8.842e-01  2.021e-03   +2.412e-02   -4.201e-02 
 0.550 0.600   1.240   1.260     8.665e-01  2.448e-03   +2.225e-02   -4.322e-02 
 0.550 0.600   1.260   1.280     8.416e-01  2.347e-03   +1.857e-02   -3.895e-02 
 0.550 0.600   1.280   1.300     8.398e-01  2.185e-03   +1.642e-02   -3.936e-02 
 0.550 0.600   1.300   1.320     8.439e-01  2.876e-03   +1.960e-02   -4.278e-02 
 0.550 0.600   1.320   1.340     8.333e-01  2.829e-03   +1.784e-02   -4.136e-02 
 0.550 0.600   1.340   1.360     8.170e-01  2.983e-03   +1.340e-02   -4.608e-02 
 0.550 0.600   1.360   1.380     7.976e-01  2.882e-03   +5.075e-02   -7.451e-02 
 0.550 0.600   1.380   1.400     7.983e-01  2.462e-03   +1.140e-02   -4.870e-02 
 0.550 0.600   1.400   1.420     7.829e-01  2.986e-03   +7.517e-03   -5.059e-02 
 0.550 0.600   1.420   1.440     6.862e-01  3.047e-03   +1.090e-02   -4.211e-02 
 0.550 0.600   1.440   1.460     6.354e-01  2.087e-03   +8.096e-03   -3.806e-02 
 0.550 0.600   1.460   1.480     5.676e-01  2.229e-03   +5.703e-03   -3.422e-02 
 0.550 0.600   1.480   1.500     5.330e-01  3.178e-03   +9.211e-03   -3.507e-02 
 0.550 0.600   1.500   1.520     5.173e-01  2.966e-03   +1.115e-02   -3.595e-02 
 0.550 0.600   1.520   1.540     4.910e-01  1.947e-03   +5.211e-03   -3.659e-02 
 0.550 0.600   1.540   1.560     4.863e-01  2.199e-03   +8.727e-03   -3.600e-02 
 0.550 0.600   1.560   1.580     4.656e-01  3.011e-03   +9.546e-03   -3.598e-02 
 0.550 0.600   1.580   1.600     4.578e-01  3.096e-03   +1.760e-02   -3.652e-02 
 0.550 0.600   1.600   1.620     4.481e-01  3.118e-03   +8.288e-03   -3.659e-02 
 0.550 0.600   1.620   1.640     4.293e-01  2.453e-03   +6.213e-03   -3.661e-02 
 0.550 0.600   1.640   1.660     4.220e-01  2.520e-03   +8.197e-03   -3.770e-02 
 0.550 0.600   1.660   1.680     3.978e-01  2.608e-03   +7.178e-03   -3.425e-02 
 0.550 0.600   1.680   1.700     3.948e-01  2.488e-03   +5.483e-03   -3.603e-02 
 0.550 0.600   1.700   1.720     3.700e-01  2.420e-03   +7.335e-03   -3.069e-02 
 0.550 0.600   1.720   1.740     3.512e-01  2.803e-03   +6.184e-03   -2.980e-02 
 0.550 0.600   1.740   1.760     3.231e-01  2.349e-03   +5.962e-03   -2.727e-02 
 0.550 0.600   1.760   1.780     3.034e-01  2.146e-03   +5.559e-03   -2.654e-02 
 0.550 0.600   1.780   1.800     2.842e-01  2.235e-03   +4.931e-03   -1.915e-02 
 0.550 0.600   1.800   1.820     2.629e-01  1.509e-03   +3.718e-03   -1.793e-02 
 0.550 0.600   1.820   1.840     2.389e-01  1.440e-03   +5.149e-03   -1.813e-02 
 0.550 0.600   1.840   1.860     2.139e-01  1.658e-03   +5.833e-03   -1.317e-02 
 0.550 0.600   1.860   1.880     1.974e-01  1.714e-03   +3.706e-03   -1.249e-02 
 0.550 0.600   1.880   1.900     1.833e-01  1.897e-03   +4.201e-03   -1.249e-02 
 0.550 0.600   1.900   1.920     1.626e-01  1.491e-03   +3.671e-03   -1.102e-02 
 0.550 0.600   1.920   1.940     1.521e-01  1.265e-03   +6.123e-03   -1.109e-02 
 0.550 0.600   1.940   1.960     1.328e-01  1.392e-03   +3.846e-03   -8.371e-03 
 0.550 0.600   1.960   1.980     1.187e-01  9.016e-04   +5.300e-03   -7.811e-03 
 0.550 0.600   1.980   2.000     1.082e-01  1.054e-03   +6.171e-03   -7.477e-03 
 0.550 0.600   2.000   2.020     9.848e-02  9.318e-04   +5.980e-03   -6.441e-03 
 0.550 0.600   2.020   2.040     8.640e-02  9.252e-04   +5.410e-03   -5.994e-03 
 0.550 0.600   2.040   2.060     8.146e-02  1.068e-03   +3.682e-03   -6.868e-03 
 0.550 0.600   2.060   2.080     7.151e-02  1.057e-03   +5.592e-03   -5.881e-03 
 0.550 0.600   2.080   2.100     6.023e-02  6.297e-04   +5.483e-03   -5.589e-03 
 0.550 0.600   2.100   2.120     5.454e-02  9.218e-04   +4.692e-03   -5.872e-03 
 0.550 0.600   2.120   2.140     5.122e-02  9.502e-04   +4.146e-03   -5.521e-03 
 0.550 0.600   2.140   2.160     4.494e-02  6.791e-04   +6.253e-03   -5.674e-03 
 0.550 0.600   2.160   2.180     3.790e-02  6.383e-04   +4.089e-03   -5.275e-03 
 0.550 0.600   2.180   2.200     3.319e-02  7.038e-04   +4.480e-03   -4.435e-03 
 0.550 0.600   2.200   2.220     2.858e-02  7.211e-04   +4.466e-03   -4.613e-03 
 0.550 0.600   2.220   2.240     2.566e-02  5.207e-04   +4.961e-03   -4.701e-03 
 0.550 0.600   2.240   2.260     2.357e-02  4.781e-04   +3.868e-03   -4.193e-03 
 0.550 0.600   2.260   2.280     1.995e-02  5.175e-04   +3.465e-03   -3.885e-03 
 0.550 0.600   2.280   2.300     1.690e-02  3.752e-04   +3.259e-03   -3.743e-03 
 0.600 0.650   0.620   0.640     4.067e-02  5.365e-04   +1.567e-03   -2.529e-03 
 0.600 0.650   0.640   0.660     2.491e-01  1.418e-03   +7.223e-03   -1.427e-02 
 0.600 0.650   0.660   0.680     3.406e-01  1.831e-03   +6.522e-03   -1.961e-02 
 0.600 0.650   0.680   0.700     4.052e-01  1.249e-03   +1.036e-02   -2.315e-02 
 0.600 0.650   0.700   0.720     4.401e-01  1.388e-03   +9.685e-03   -2.318e-02 
 0.600 0.650   0.720   0.740     4.896e-01  1.696e-03   +1.254e-02   -4.016e-02 
 0.600 0.650   0.740   0.760     5.515e-01  1.743e-03   +1.653e-02   -2.874e-02 
 0.600 0.650   0.760   0.780     6.084e-01  2.181e-03   +1.918e-02   -3.222e-02 
 0.600 0.650   0.780   0.800     6.617e-01  2.226e-03   +2.040e-02   -3.090e-02 
 0.600 0.650   0.800   0.820     7.119e-01  1.662e-03   +2.517e-02   -3.332e-02 
 0.600 0.650   0.820   0.840     7.469e-01  2.002e-03   +2.740e-02   -3.593e-02 
 0.600 0.650   0.840   0.860     7.623e-01  2.052e-03   +2.913e-02   -3.846e-02 
 0.600 0.650   0.860   0.880     7.669e-01  1.986e-03   +2.755e-02   -3.732e-02 
 0.600 0.650   0.880   0.900     7.643e-01  1.768e-03   +2.850e-02   -4.081e-02 
 0.600 0.650   0.900   0.920     7.700e-01  1.687e-03   +3.597e-02   -4.294e-02 
 0.600 0.650   0.920   0.940     7.595e-01  1.637e-03   +3.192e-02   -3.613e-02 
 0.600 0.650   0.940   0.960     7.517e-01  2.117e-03   +3.034e-02   -3.446e-02 
 0.600 0.650   0.960   0.980     7.470e-01  2.260e-03   +3.033e-02   -4.023e-02 
 0.600 0.650   0.980   1.000     7.387e-01  1.845e-03   +3.215e-02   -3.657e-02 
 0.600 0.650   1.000   1.020     7.272e-01  2.023e-03   +3.034e-02   -3.603e-02 
 0.600 0.650   1.020   1.040     7.127e-01  2.157e-03   +2.822e-02   -3.572e-02 
 0.600 0.650   1.040   1.060     7.096e-01  2.544e-03   +3.323e-02   -3.504e-02 
 0.600 0.650   1.060   1.080     6.942e-01  2.094e-03   +3.283e-02   -3.438e-02 
 0.600 0.650   1.080   1.100     6.922e-01  1.559e-03   +5.228e-02   -6.098e-02 
 0.600 0.650   1.100   1.120     6.855e-01  2.170e-03   +2.985e-02   -3.313e-02 
 0.600 0.650   1.120   1.140     6.743e-01  2.419e-03   +2.812e-02   -3.144e-02 
 0.600 0.650   1.140   1.160     6.750e-01  2.151e-03   +3.038e-02   -3.638e-02 
 0.600 0.650   1.160   1.180     6.657e-01  1.788e-03   +2.437e-02   -3.508e-02 
 0.600 0.650   1.180   1.200     6.437e-01  1.965e-03   +2.670e-02   -3.321e-02 
 0.600 0.650   1.200   1.220     6.278e-01  2.370e-03   +2.376e-02   -3.246e-02 
 0.600 0.650   1.220   1.240     6.047e-01  2.248e-03   +2.267e-02   -3.109e-02 
 0.600 0.650   1.240   1.260     5.844e-01  1.725e-03   +2.171e-02   -2.741e-02 
 0.600 0.650   1.260   1.280     5.803e-01  2.035e-03   +1.822e-02   -3.097e-02 
 0.600 0.650   1.280   1.300     5.803e-01  2.313e-03   +1.603e-02   -3.019e-02 
 0.600 0.650   1.300   1.320     5.828e-01  2.443e-03   +1.853e-02   -3.049e-02 
 0.600 0.650   1.320   1.340     5.771e-01  2.680e-03   +1.438e-02   -3.073e-02 
 0.600 0.650   1.340   1.360     5.850e-01  2.045e-03   +1.783e-02   -3.603e-02 
 0.600 0.650   1.360   1.380     5.708e-01  1.866e-03   +1.483e-02   -3.309e-02 
 0.600 0.650   1.380   1.400     5.726e-01  1.955e-03   +1.343e-02   -3.366e-02 
 0.600 0.650   1.400   1.420     5.894e-01  2.722e-03   +1.205e-02   -3.698e-02 
 0.600 0.650   1.420   1.440     5.011e-01  2.339e-03   +9.659e-03   -2.971e-02 
 0.600 0.650   1.440   1.460     4.764e-01  2.035e-03   +8.634e-03   -2.841e-02 
 0.600 0.650   1.460   1.480     4.228e-01  1.820e-03   +7.124e-03   -2.666e-02 
 0.600 0.650   1.480   1.500     3.972e-01  1.761e-03   +6.975e-03   -2.273e-02 
 0.600 0.650   1.500   1.520     3.743e-01  1.867e-03   +8.862e-03   -2.364e-02 
 0.600 0.650   1.520   1.540     3.706e-01  2.118e-03   +7.543e-03   -2.467e-02 
 0.600 0.650   1.540   1.560     3.600e-01  2.071e-03   +7.414e-03   -2.377e-02 
 0.600 0.650   1.560   1.580     3.475e-01  2.461e-03   +9.661e-03   -2.436e-02 
 0.600 0.650   1.580   1.600     3.428e-01  2.382e-03   +6.688e-03   -2.205e-02 
 0.600 0.650   1.600   1.620     3.363e-01  1.942e-03   +7.853e-03   -2.406e-02 
 0.600 0.650   1.620   1.640     3.219e-01  2.340e-03   +9.733e-03   -2.430e-02 
 0.600 0.650   1.640   1.660     3.191e-01  2.631e-03   +7.144e-03   -2.506e-02 
 0.600 0.650   1.660   1.680     3.124e-01  1.899e-03   +6.909e-03   -2.486e-02 
 0.600 0.650   1.680   1.700     3.057e-01  1.913e-03   +6.538e-03   -2.487e-02 
 0.600 0.650   1.700   1.720     2.929e-01  1.984e-03   +5.873e-03   -2.398e-02 
 0.600 0.650   1.720   1.740     2.872e-01  2.372e-03   +5.563e-03   -2.490e-02 
 0.600 0.650   1.740   1.760     2.806e-01  2.535e-03   +8.291e-03   -2.813e-02 
 0.600 0.650   1.760   1.780     2.738e-01  1.785e-03   +6.770e-03   -2.353e-02 
 0.600 0.650   1.780   1.800     2.578e-01  1.900e-03   +6.346e-03   -2.304e-02 
 0.600 0.650   1.800   1.820     2.510e-01  1.911e-03   +8.755e-03   -2.483e-02 
 0.600 0.650   1.820   1.840     2.294e-01  1.653e-03   +7.222e-03   -2.389e-02 
 0.600 0.650   1.840   1.860     2.040e-01  1.411e-03   +6.883e-03   -1.979e-02 
 0.600 0.650   1.860   1.880     1.918e-01  1.655e-03   +5.470e-03   -1.928e-02 
 0.600 0.650   1.880   1.900     1.846e-01  1.770e-03   +7.768e-03   -1.480e-02 
 0.600 0.650   1.900   1.920     1.658e-01  1.017e-03   +4.460e-03   -1.284e-02 
 0.600 0.650   1.920   1.940     1.557e-01  1.172e-03   +4.858e-03   -1.173e-02 
 0.600 0.650   1.940   1.960     1.425e-01  1.262e-03   +3.952e-03   -1.138e-02 
 0.600 0.650   1.960   1.980     1.300e-01  1.133e-03   +4.402e-03   -1.011e-02 
 0.600 0.650   1.980   2.000     1.186e-01  1.275e-03   +5.344e-03   -6.694e-03 
 0.600 0.650   2.000   2.020     1.080e-01  1.312e-03   +3.791e-03   -7.867e-03 
 0.600 0.650   2.020   2.040     9.628e-02  1.200e-03   +4.117e-03   -6.093e-03 
 0.600 0.650   2.040   2.060     9.350e-02  9.128e-04   +3.927e-03   -6.891e-03 
 0.600 0.650   2.060   2.080     8.109e-02  1.065e-03   +3.688e-03   -6.609e-03 
 0.600 0.650   2.080   2.100     7.619e-02  1.272e-03   +2.958e-03   -5.464e-03 
 0.600 0.650   2.100   2.120     6.755e-02  1.139e-03   +3.859e-03   -5.205e-03 
 0.600 0.650   2.120   2.140     6.471e-02  7.909e-04   +4.207e-03   -5.445e-03 
 0.600 0.650   2.140   2.160     5.764e-02  7.527e-04   +4.435e-03   -5.354e-03 
 0.600 0.650   2.160   2.180     4.838e-02  8.555e-04   +3.748e-03   -4.586e-03 
 0.600 0.650   2.180   2.200     4.725e-02  7.581e-04   +3.290e-03   -5.178e-03 
 0.600 0.650   2.200   2.220     4.101e-02  6.264e-04   +5.067e-03   -3.917e-03 
 0.600 0.650   2.220   2.240     3.789e-02  7.795e-04   +3.007e-03   -4.731e-03 
 0.600 0.650   2.240   2.260     3.375e-02  7.350e-04   +3.963e-03   -4.037e-03 
 0.600 0.650   2.260   2.280     3.097e-02  5.386e-04   +3.756e-03   -4.753e-03 
 0.600 0.650   2.280   2.300     2.609e-02  4.300e-04   +3.504e-03   -3.062e-03 
 0.650 0.700   0.620   0.640     2.458e-02  3.200e-04   +1.195e-03   -1.881e-03 
 0.650 0.700   0.640   0.660     1.553e-01  9.157e-04   +5.557e-03   -1.108e-02 
 0.650 0.700   0.660   0.680     2.009e-01  1.274e-03   +4.991e-03   -1.258e-02 
 0.650 0.700   0.680   0.700     2.425e-01  1.365e-03   +4.911e-03   -1.644e-02 
 0.650 0.700   0.700   0.720     2.702e-01  1.180e-03   +6.506e-03   -1.684e-02 
 0.650 0.700   0.720   0.740     3.009e-01  1.230e-03   +7.379e-03   -1.914e-02 
 0.650 0.700   0.740   0.760     3.203e-01  1.478e-03   +1.050e-02   -1.932e-02 
 0.650 0.700   0.760   0.780     3.611e-01  1.644e-03   +1.067e-02   -1.948e-02 
 0.650 0.700   0.780   0.800     3.936e-01  1.507e-03   +1.297e-02   -2.273e-02 
 0.650 0.700   0.800   0.820     4.310e-01  1.414e-03   +1.453e-02   -2.487e-02 
 0.650 0.700   0.820   0.840     4.484e-01  1.409e-03   +1.633e-02   -2.282e-02 
 0.650 0.700   0.840   0.860     4.652e-01  1.823e-03   +1.966e-02   -2.220e-02 
 0.650 0.700   0.860   0.880     4.682e-01  1.441e-03   +7.447e-02   -7.935e-02 
 0.650 0.700   0.880   0.900     4.832e-01  1.757e-03   +2.124e-02   -2.425e-02 
 0.650 0.700   0.900   0.920     4.809e-01  1.788e-03   +2.249e-02   -2.785e-02 
 0.650 0.700   0.920   0.940     4.815e-01  1.683e-03   +2.139e-02   -2.374e-02 
 0.650 0.700   0.940   0.960     4.767e-01  1.654e-03   +2.427e-02   -2.408e-02 
 0.650 0.700   0.960   0.980     4.678e-01  1.456e-03   +2.012e-02   -2.522e-02 
 0.650 0.700   0.980   1.000     4.703e-01  1.690e-03   +2.145e-02   -2.386e-02 
 0.650 0.700   1.000   1.020     4.712e-01  1.625e-03   +2.230e-02   -2.930e-02 
 0.650 0.700   1.020   1.040     4.561e-01  1.722e-03   +2.188e-02   -2.501e-02 
 0.650 0.700   1.040   1.060     4.580e-01  1.977e-03   +2.266e-02   -2.805e-02 
 0.650 0.700   1.060   1.080     4.367e-01  1.710e-03   +7.862e-02   -8.047e-02 
 0.650 0.700   1.080   1.100     4.433e-01  1.794e-03   +2.335e-02   -2.661e-02 
 0.650 0.700   1.100   1.120     4.368e-01  2.011e-03   +2.387e-02   -2.471e-02 
 0.650 0.700   1.120   1.140     4.284e-01  1.899e-03   +1.929e-02   -2.678e-02 
 0.650 0.700   1.140   1.160     4.345e-01  1.932e-03   +1.822e-02   -2.439e-02 
 0.650 0.700   1.160   1.180     4.287e-01  1.687e-03   +1.944e-02   -2.280e-02 
 0.650 0.700   1.180   1.200     4.215e-01  1.663e-03   +1.981e-02   -2.375e-02 
 0.650 0.700   1.200   1.220     4.027e-01  2.148e-03   +2.004e-02   -2.333e-02 
 0.650 0.700   1.220   1.240     3.906e-01  1.921e-03   +1.847e-02   -2.137e-02 
 0.650 0.700   1.240   1.260     3.921e-01  2.340e-03   +2.019e-02   -2.270e-02 
 0.650 0.700   1.260   1.280     3.798e-01  1.800e-03   +1.636e-02   -2.177e-02 
 0.650 0.700   1.280   1.300     3.842e-01  1.850e-03   +1.689e-02   -1.941e-02 
 0.650 0.700   1.300   1.320     3.780e-01  1.330e-03   +1.477e-02   -2.803e-02 
 0.650 0.700   1.320   1.340     3.889e-01  1.833e-03   +1.549e-02   -2.748e-02 
 0.650 0.700   1.340   1.360     3.730e-01  1.832e-03   +1.363e-02   -2.129e-02 
 0.650 0.700   1.360   1.380     3.764e-01  1.733e-03   +1.952e-02   -2.602e-02 
 0.650 0.700   1.380   1.400     3.791e-01  1.920e-03   +1.002e-01   -1.194e-01 
 0.650 0.700   1.400   1.420     3.901e-01  1.645e-03   +1.793e-02   -2.950e-02 
 0.650 0.700   1.420   1.440     3.395e-01  1.758e-03   +1.190e-02   -2.336e-02 
 0.650 0.700   1.440   1.460     3.222e-01  2.202e-03   +1.345e-02   -1.916e-02 
 0.650 0.700   1.460   1.480     2.963e-01  2.019e-03   +9.149e-03   -1.957e-02 
 0.650 0.700   1.480   1.500     2.896e-01  2.026e-03   +9.819e-03   -2.109e-02 
 0.650 0.700   1.500   1.520     2.776e-01  1.646e-03   +8.707e-03   -1.866e-02 
 0.650 0.700   1.520   1.540     2.675e-01  1.749e-03   +8.112e-03   -1.917e-02 
 0.650 0.700   1.540   1.560     2.642e-01  1.887e-03   +1.062e-02   -2.060e-02 
 0.650 0.700   1.560   1.580     2.604e-01  1.991e-03   +8.856e-03   -2.103e-02 
 0.650 0.700   1.580   1.600     2.510e-01  2.047e-03   +7.905e-03   -1.936e-02 
 0.650 0.700   1.600   1.620     2.479e-01  1.475e-03   +5.235e-03   -1.918e-02 
 0.650 0.700   1.620   1.640     2.398e-01  1.488e-03   +6.168e-03   -1.841e-02 
 0.650 0.700   1.640   1.660     2.339e-01  1.731e-03   +1.907e-02   -2.925e-02 
 0.650 0.700   1.660   1.680     2.272e-01  1.861e-03   +1.136e-01   -1.313e-01 
 0.650 0.700   1.680   1.700     2.289e-01  1.716e-03   +1.695e-02   -2.589e-02 
 0.650 0.700   1.700   1.720     2.241e-01  1.382e-03   +4.475e-03   -1.618e-02 
 0.650 0.700   1.720   1.740     2.242e-01  1.660e-03   +4.721e-03   -2.055e-02 
 0.650 0.700   1.740   1.760     2.136e-01  1.766e-03   +6.790e-03   -1.710e-02 
 0.650 0.700   1.760   1.780     2.135e-01  1.977e-03   +6.564e-03   -1.709e-02 
 0.650 0.700   1.780   1.800     2.084e-01  1.964e-03   +6.053e-03   -1.897e-02 
 0.650 0.700   1.800   1.820     1.976e-01  1.910e-03   +4.099e-03   -1.856e-02 
 0.650 0.700   1.820   1.840     1.907e-01  1.896e-03   +7.754e-03   -1.865e-02 
 0.650 0.700   1.840   1.860     1.770e-01  1.456e-03   +4.375e-03   -1.857e-02 
 0.650 0.700   1.860   1.880     1.789e-01  1.552e-03   +4.829e-03   -2.125e-02 
 0.650 0.700   1.880   1.900     1.692e-01  1.845e-03   +1.160e-02   -2.277e-02 
 0.650 0.700   1.900   1.920     1.551e-01  1.915e-03   +5.428e-03   -1.657e-02 
 0.650 0.700   1.920   1.940     1.462e-01  1.579e-03   +6.782e-03   -1.608e-02 
 0.650 0.700   1.940   1.960     1.388e-01  1.619e-03   +5.848e-03   -1.560e-02 
 0.650 0.700   1.960   1.980     1.254e-01  1.640e-03   +2.991e-03   -1.156e-02 
 0.650 0.700   1.980   2.000     1.175e-01  1.403e-03   +3.701e-03   -9.407e-03 
 0.650 0.700   2.000   2.020     1.088e-01  1.347e-03   +4.706e-03   -7.604e-03 
 0.650 0.700   2.020   2.040     1.004e-01  1.222e-03   +3.044e-03   -8.618e-03 
 0.650 0.700   2.040   2.060     9.283e-02  1.247e-03   +4.129e-03   -7.536e-03 
 0.650 0.700   2.060   2.080     9.059e-02  1.126e-03   +3.979e-03   -8.674e-03 
 0.650 0.700   2.080   2.100     7.562e-02  1.117e-03   +3.968e-03   -5.337e-03 
 0.650 0.700   2.100   2.120     7.389e-02  1.019e-03   +4.733e-03   -6.054e-03 
 0.650 0.700   2.120   2.140     6.717e-02  1.048e-03   +3.869e-03   -5.986e-03 
 0.650 0.700   2.140   2.160     6.240e-02  8.058e-04   +3.838e-03   -5.247e-03 
 0.650 0.700   2.160   2.180     5.609e-02  9.715e-04   +2.608e-03   -5.013e-03 
 0.650 0.700   2.180   2.200     4.942e-02  9.591e-04   +3.664e-03   -4.195e-03 
 0.650 0.700   2.200   2.220     4.957e-02  7.620e-04   +3.767e-03   -5.071e-03 
 0.650 0.700   2.220   2.240     4.398e-02  7.415e-04   +2.638e-03   -4.937e-03 
 0.650 0.700   2.240   2.260     3.870e-02  7.378e-04   +3.963e-03   -3.096e-03 
 0.650 0.700   2.260   2.280     3.723e-02  5.203e-04   +3.053e-03   -3.846e-03 
 0.650 0.700   2.280   2.300     3.347e-02  3.935e-04   +3.457e-03   -3.679e-03 
 0.700 0.750   0.620   0.640     1.338e-02  2.422e-04   +7.714e-04   -1.751e-03 
 0.700 0.750   0.640   0.660     8.777e-02  7.684e-04   +2.359e-03   -6.594e-03 
 0.700 0.750   0.660   0.680     1.186e-01  1.065e-03   +2.199e-03   -8.238e-03 
 0.700 0.750   0.680   0.700     1.423e-01  1.178e-03   +4.113e-03   -1.222e-02 
 0.700 0.750   0.700   0.720     1.555e-01  9.422e-04   +3.393e-03   -1.131e-02 
 0.700 0.750   0.720   0.740     1.734e-01  9.922e-04   +5.988e-03   -1.384e-02 
 0.700 0.750   0.740   0.760     1.873e-01  1.021e-03   +5.715e-03   -1.235e-02 
 0.700 0.750   0.760   0.780     2.053e-01  1.136e-03   +6.310e-03   -1.481e-02 
 0.700 0.750   0.780   0.800     2.263e-01  1.226e-03   +8.097e-03   -1.362e-02 
 0.700 0.750   0.800   0.820     2.338e-01  1.128e-03   +9.810e-03   -3.133e-02 
 0.700 0.750   0.820   0.840     2.603e-01  1.374e-03   +1.147e-02   -1.703e-02 
 0.700 0.750   0.840   0.860     2.729e-01  1.528e-03   +1.191e-02   -1.330e-02 
 0.700 0.750   0.860   0.880     2.807e-01  1.414e-03   +1.314e-02   -1.549e-02 
 0.700 0.750   0.880   0.900     2.854e-01  1.136e-03   +1.318e-02   -2.167e-02 
 0.700 0.750   0.900   0.920     2.838e-01  1.170e-03   +1.283e-02   -1.588e-02 
 0.700 0.750   0.920   0.940     2.859e-01  1.714e-03   +1.526e-02   -1.602e-02 
 0.700 0.750   0.940   0.960     2.867e-01  1.418e-03   +1.416e-02   -1.832e-02 
 0.700 0.750   0.960   0.980     2.903e-01  1.152e-03   +1.554e-02   -1.973e-02 
 0.700 0.750   0.980   1.000     2.846e-01  1.495e-03   +1.540e-02   -1.826e-02 
 0.700 0.750   1.000   1.020     2.809e-01  1.670e-03   +1.545e-02   -1.746e-02 
 0.700 0.750   1.020   1.040     2.796e-01  1.883e-03   +1.400e-02   -1.565e-02 
 0.700 0.750   1.040   1.060     2.795e-01  1.219e-03   +1.529e-02   -1.534e-02 
 0.700 0.750   1.060   1.080     2.732e-01  1.539e-03   +1.311e-02   -1.915e-02 
 0.700 0.750   1.080   1.100     2.689e-01  1.353e-03   +1.585e-02   -1.718e-02 
 0.700 0.750   1.100   1.120     2.676e-01  1.182e-03   +1.540e-02   -1.643e-02 
 0.700 0.750   1.120   1.140     2.609e-01  1.184e-03   +1.473e-02   -1.502e-02 
 0.700 0.750   1.140   1.160     2.640e-01  1.182e-03   +1.463e-02   -1.914e-02 
 0.700 0.750   1.160   1.180     2.604e-01  1.176e-03   +1.369e-02   -1.616e-02 
 0.700 0.750   1.180   1.200     2.568e-01  1.599e-03   +1.300e-02   -1.738e-02 
 0.700 0.750   1.200   1.220     2.490e-01  1.607e-03   +1.152e-02   -1.677e-02 
 0.700 0.750   1.220   1.240     2.450e-01  1.406e-03   +1.236e-02   -1.811e-02 
 0.700 0.750   1.240   1.260     2.429e-01  1.498e-03   +1.380e-02   -1.723e-02 
 0.700 0.750   1.260   1.280     2.376e-01  1.595e-03   +1.379e-02   -1.594e-02 
 0.700 0.750   1.280   1.300     2.356e-01  1.680e-03   +1.298e-02   -1.669e-02 
 0.700 0.750   1.300   1.320     2.340e-01  1.931e-03   +1.320e-02   -1.631e-02 
 0.700 0.750   1.320   1.340     2.394e-01  1.733e-03   +1.319e-02   -1.851e-02 
 0.700 0.750   1.340   1.360     2.310e-01  1.720e-03   +1.335e-02   -1.626e-02 
 0.700 0.750   1.360   1.380     2.330e-01  1.242e-03   +1.218e-02   -1.568e-02 
 0.700 0.750   1.380   1.400     2.259e-01  1.240e-03   +1.101e-02   -1.419e-02 
 0.700 0.750   1.400   1.420     2.378e-01  1.640e-03   +1.052e-02   -1.670e-02 
 0.700 0.750   1.420   1.440     2.127e-01  1.615e-03   +8.973e-03   -1.640e-02 
 0.700 0.750   1.440   1.460     2.035e-01  1.522e-03   +9.919e-03   -1.274e-02 
 0.700 0.750   1.460   1.480     1.978e-01  1.535e-03   +8.916e-03   -1.480e-02 
 0.700 0.750   1.480   1.500     1.925e-01  1.685e-03   +9.322e-03   -1.574e-02 
 0.700 0.750   1.500   1.520     1.848e-01  1.313e-03   +6.405e-03   -1.419e-02 
 0.700 0.750   1.520   1.540     1.820e-01  1.301e-03   +8.700e-03   -1.331e-02 
 0.700 0.750   1.540   1.560     1.828e-01  1.306e-03   +6.154e-03   -1.297e-02 
 0.700 0.750   1.560   1.580     1.852e-01  1.303e-03   +5.781e-03   -1.575e-02 
 0.700 0.750   1.580   1.600     1.788e-01  9.008e-04   +6.823e-03   -1.302e-02 
 0.700 0.750   1.600   1.620     1.757e-01  1.123e-03   +7.612e-03   -1.536e-02 
 0.700 0.750   1.620   1.640     1.749e-01  1.811e-03   +1.062e-02   -1.752e-02 
 0.700 0.750   1.640   1.660     1.775e-01  2.067e-03   +1.245e-02   -2.025e-02 
 0.700 0.750   1.660   1.680     1.743e-01  1.957e-03   +6.952e-03   -1.514e-02 
 0.700 0.750   1.680   1.700     1.662e-01  1.755e-03   +7.857e-03   -1.472e-02 
 0.700 0.750   1.700   1.720     1.664e-01  1.671e-03   +7.693e-03   -1.287e-02 
 0.700 0.750   1.720   1.740     1.607e-01  1.368e-03   +6.667e-03   -1.325e-02 
 0.700 0.750   1.740   1.760     1.613e-01  1.150e-03   +5.946e-03   -1.321e-02 
 0.700 0.750   1.760   1.780     1.616e-01  1.468e-03   +6.918e-03   -1.569e-02 
 0.700 0.750   1.780   1.800     1.602e-01  1.659e-03   +6.052e-03   -1.564e-02 
 0.700 0.750   1.800   1.820     1.551e-01  2.123e-03   +5.493e-03   -1.669e-02 
 0.700 0.750   1.820   1.840     1.451e-01  1.644e-03   +5.660e-03   -1.537e-02 
 0.700 0.750   1.840   1.860     1.328e-01  1.514e-03   +4.046e-03   -1.600e-02 
 0.700 0.750   1.860   1.880     1.412e-01  1.526e-03   +4.174e-03   -1.683e-02 
 0.700 0.750   1.880   1.900     1.269e-01  1.356e-03   +6.727e-03   -1.564e-02 
 0.700 0.750   1.900   1.920     1.373e-01  1.456e-03   +6.338e-03   -1.576e-02 
 0.700 0.750   1.920   1.940     1.175e-01  1.477e-03   +3.977e-03   -1.377e-02 
 0.700 0.750   1.940   1.960     1.185e-01  1.452e-03   +4.750e-03   -1.470e-02 
 0.700 0.750   1.960   1.980     1.118e-01  1.686e-03   +4.253e-03   -1.142e-02 
 0.700 0.750   1.980   2.000     1.050e-01  1.501e-03   +4.148e-03   -1.263e-02 
 0.700 0.750   2.000   2.020     1.028e-01  1.197e-03   +3.525e-03   -1.134e-02 
 0.700 0.750   2.020   2.040     9.360e-02  1.054e-03   +3.860e-03   -9.023e-03 
 0.700 0.750   2.040   2.060     9.079e-02  8.763e-04   +3.274e-03   -1.010e-02 
 0.700 0.750   2.060   2.080     8.215e-02  1.085e-03   +3.258e-03   -8.249e-03 
 0.700 0.750   2.080   2.100     7.809e-02  1.266e-03   +3.643e-03   -6.881e-03 
 0.700 0.750   2.100   2.120     6.925e-02  1.293e-03   +3.255e-03   -7.035e-03 
 0.700 0.750   2.120   2.140     6.873e-02  1.379e-03   +4.606e-03   -4.951e-03 
 0.700 0.750   2.140   2.160     6.442e-02  8.482e-04   +6.299e-03   -7.420e-03 
 0.700 0.750   2.160   2.180     5.572e-02  7.500e-04   +3.707e-03   -4.929e-03 
 0.700 0.750   2.180   2.200     5.260e-02  7.563e-04   +3.547e-03   -5.498e-03 
 0.700 0.750   2.200   2.220     5.090e-02  8.179e-04   +3.812e-03   -4.197e-03 
 0.700 0.750   2.220   2.240     4.381e-02  7.818e-04   +2.982e-03   -9.130e-03 
 0.700 0.750   2.240   2.260     3.812e-02  7.116e-04   +3.765e-03   -2.883e-03 
 0.700 0.750   2.260   2.280     3.814e-02  6.698e-04   +3.249e-03   -3.454e-03 
 0.700 0.750   2.280   2.300     3.921e-02  5.244e-04   +3.137e-03   -4.218e-03 
 0.750 0.800   0.620   0.640     7.353e-03  2.850e-04   +8.234e-04   -1.043e-03 
 0.750 0.800   0.640   0.660     4.468e-02  6.793e-04   +2.738e-03   -5.015e-03 
 0.750 0.800   0.660   0.680     6.765e-02  7.537e-04   +2.456e-03   -6.198e-03 
 0.750 0.800   0.680   0.700     8.059e-02  9.376e-04   +1.779e-03   -7.720e-03 
 0.750 0.800   0.700   0.720     8.710e-02  7.350e-04   +2.029e-03   -7.889e-03 
 0.750 0.800   0.720   0.740     9.328e-02  6.416e-04   +1.847e-03   -9.014e-03 
 0.750 0.800   0.740   0.760     1.009e-01  8.566e-04   +2.904e-03   -1.014e-02 
 0.750 0.800   0.760   0.780     1.081e-01  8.689e-04   +4.025e-03   -9.620e-03 
 0.750 0.800   0.780   0.800     1.199e-01  9.829e-04   +4.217e-03   -9.874e-03 
 0.750 0.800   0.800   0.820     1.308e-01  8.540e-04   +6.825e-03   -1.077e-02 
 0.750 0.800   0.820   0.840     1.380e-01  9.694e-04   +6.714e-03   -1.034e-02 
 0.750 0.800   0.840   0.860     1.482e-01  1.173e-03   +7.642e-03   -1.111e-02 
 0.750 0.800   0.860   0.880     1.546e-01  1.174e-03   +7.352e-03   -1.243e-02 
 0.750 0.800   0.880   0.900     1.575e-01  1.123e-03   +1.013e-02   -1.246e-02 
 0.750 0.800   0.900   0.920     1.635e-01  1.268e-03   +9.177e-03   -1.434e-02 
 0.750 0.800   0.920   0.940     1.656e-01  9.363e-04   +9.264e-03   -1.341e-02 
 0.750 0.800   0.940   0.960     1.600e-01  1.069e-03   +9.304e-03   -1.128e-02 
 0.750 0.800   0.960   0.980     1.634e-01  1.034e-03   +9.036e-03   -1.238e-02 
 0.750 0.800   0.980   1.000     1.624e-01  9.749e-04   +1.113e-02   -1.341e-02 
 0.750 0.800   1.000   1.020     1.595e-01  8.189e-04   +9.627e-03   -1.238e-02 
 0.750 0.800   1.020   1.040     1.576e-01  7.736e-04   +9.776e-03   -1.160e-02 
 0.750 0.800   1.040   1.060     1.556e-01  7.836e-04   +8.633e-03   -1.252e-02 
 0.750 0.800   1.060   1.080     1.539e-01  1.298e-03   +1.111e-02   -1.007e-02 
 0.750 0.800   1.080   1.100     1.499e-01  1.368e-03   +9.455e-03   -1.068e-02 
 0.750 0.800   1.100   1.120     1.501e-01  9.257e-04   +1.024e-02   -1.066e-02 
 0.750 0.800   1.120   1.140     1.463e-01  8.885e-04   +8.828e-03   -1.069e-02 
 0.750 0.800   1.140   1.160     1.492e-01  8.968e-04   +9.639e-03   -1.138e-02 
 0.750 0.800   1.160   1.180     1.494e-01  1.009e-03   +9.514e-03   -1.102e-02 
 0.750 0.800   1.180   1.200     1.463e-01  9.466e-04   +8.809e-03   -1.342e-02 
 0.750 0.800   1.200   1.220     1.384e-01  9.047e-04   +9.305e-03   -9.739e-03 
 0.750 0.800   1.220   1.240     1.412e-01  8.260e-04   +9.689e-03   -1.318e-02 
 0.750 0.800   1.240   1.260     1.374e-01  1.160e-03   +9.866e-03   -1.173e-02 
 0.750 0.800   1.260   1.280     1.322e-01  1.182e-03   +9.819e-03   -9.845e-03 
 0.750 0.800   1.280   1.300     1.356e-01  8.958e-04   +8.591e-03   -1.002e-02 
 0.750 0.800   1.300   1.320     1.294e-01  8.298e-04   +7.797e-03   -8.865e-03 
 0.750 0.800   1.320   1.340     1.389e-01  1.025e-03   +8.132e-03   -1.229e-02 
 0.750 0.800   1.340   1.360     1.280e-01  1.144e-03   +7.746e-03   -8.844e-03 
 0.750 0.800   1.360   1.380     1.312e-01  1.062e-03   +8.726e-03   -1.178e-02 
 0.750 0.800   1.380   1.400     1.322e-01  9.575e-04   +7.801e-03   -9.869e-03 
 0.750 0.800   1.400   1.420     1.294e-01  9.212e-04   +9.071e-03   -1.181e-02 
 0.750 0.800   1.420   1.440     1.247e-01  9.635e-04   +7.523e-03   -1.057e-02 
 0.750 0.800   1.440   1.460     1.218e-01  9.341e-04   +8.118e-03   -1.007e-02 
 0.750 0.800   1.460   1.480     1.230e-01  1.088e-03   +7.928e-03   -1.104e-02 
 0.750 0.800   1.480   1.500     1.177e-01  1.101e-03   +7.107e-03   -9.944e-03 
 0.750 0.800   1.500   1.520     1.186e-01  1.100e-03   +7.696e-03   -1.055e-02 
 0.750 0.800   1.520   1.540     1.138e-01  1.051e-03   +6.538e-03   -1.010e-02 
 0.750 0.800   1.540   1.560     1.201e-01  1.350e-03   +8.394e-03   -1.149e-02 
 0.750 0.800   1.560   1.580     1.112e-01  1.185e-03   +6.536e-03   -1.064e-02 
 0.750 0.800   1.580   1.600     1.157e-01  1.151e-03   +9.928e-03   -1.176e-02 
 0.750 0.800   1.600   1.620     1.168e-01  1.433e-03   +7.143e-03   -1.136e-02 
 0.750 0.800   1.620   1.640     1.178e-01  1.171e-03   +7.490e-03   -1.350e-02 
 0.750 0.800   1.640   1.660     1.147e-01  1.028e-03   +7.417e-03   -1.111e-02 
 0.750 0.800   1.660   1.680     1.142e-01  1.225e-03   +5.136e-03   -1.083e-02 
 0.750 0.800   1.680   1.700     1.125e-01  1.429e-03   +7.715e-03   -1.118e-02 
 0.750 0.800   1.700   1.720     1.156e-01  1.631e-03   +6.417e-03   -1.309e-02 
 0.750 0.800   1.720   1.740     1.118e-01  1.329e-03   +5.953e-03   -1.178e-02 
 0.750 0.800   1.740   1.760     1.097e-01  1.615e-03   +8.444e-03   -1.131e-02 
 0.750 0.800   1.760   1.780     1.112e-01  1.405e-03   +7.138e-03   -1.192e-02 
 0.750 0.800   1.780   1.800     1.093e-01  1.438e-03   +7.216e-03   -1.070e-02 
 0.750 0.800   1.800   1.820     1.096e-01  1.205e-03   +6.819e-03   -1.263e-02 
 0.750 0.800   1.820   1.840     1.048e-01  1.218e-03   +5.569e-03   -1.299e-02 
 0.750 0.800   1.840   1.860     9.576e-02  1.202e-03   +6.107e-03   -1.107e-02 
 0.750 0.800   1.860   1.880     9.790e-02  1.287e-03   +5.220e-03   -1.358e-02 
 0.750 0.800   1.880   1.900     9.619e-02  1.172e-03   +4.678e-03   -1.171e-02 
 0.750 0.800   1.900   1.920     9.355e-02  1.195e-03   +4.398e-03   -1.228e-02 
 0.750 0.800   1.920   1.940     8.960e-02  1.315e-03   +5.533e-03   -1.185e-02 
 0.750 0.800   1.940   1.960     9.178e-02  1.302e-03   +4.215e-03   -1.206e-02 
 0.750 0.800   1.960   1.980     8.881e-02  1.216e-03   +2.970e-03   -1.165e-02 
 0.750 0.800   1.980   2.000     8.699e-02  9.324e-04   +4.740e-03   -1.079e-02 
 0.750 0.800   2.000   2.020     8.385e-02  1.163e-03   +4.280e-03   -1.042e-02 
 0.750 0.800   2.020   2.040     8.354e-02  1.407e-03   +3.949e-03   -1.090e-02 
 0.750 0.800   2.040   2.060     7.894e-02  1.344e-03   +4.425e-03   -1.062e-02 
 0.750 0.800   2.060   2.080     7.535e-02  1.085e-03   +3.783e-03   -9.208e-03 
 0.750 0.800   2.080   2.100     7.046e-02  1.079e-03   +4.759e-03   -7.236e-03 
 0.750 0.800   2.100   2.120     6.581e-02  1.107e-03   +3.630e-03   -7.356e-03 
 0.750 0.800   2.120   2.140     6.265e-02  8.517e-04   +3.389e-03   -6.445e-03 
 0.750 0.800   2.140   2.160     5.940e-02  8.425e-04   +3.267e-03   -6.497e-03 
 0.750 0.800   2.160   2.180     5.588e-02  8.126e-04   +4.283e-03   -6.528e-03 
 0.750 0.800   2.180   2.200     5.195e-02  8.375e-04   +3.604e-03   -5.792e-03 
 0.750 0.800   2.200   2.220     4.777e-02  8.674e-04   +3.732e-03   -6.361e-03 
 0.750 0.800   2.220   2.240     4.304e-02  1.021e-03   +2.972e-03   -4.634e-03 
 0.750 0.800   2.240   2.260     4.190e-02  1.087e-03   +3.363e-03   -5.076e-03 
 0.750 0.800   2.260   2.280     3.598e-02  9.996e-04   +3.295e-03   -4.242e-03 
 0.750 0.800   2.280   2.300     3.639e-02  7.536e-04   +3.884e-03   -3.946e-03 
 0.800 0.850   0.620   0.640     4.335e-03  2.524e-04   +6.913e-04   -9.226e-04 
 0.800 0.850   0.640   0.660     2.227e-02  4.490e-04   +9.310e-04   -3.216e-03 
 0.800 0.850   0.660   0.680     3.505e-02  5.251e-04   +1.147e-03   -5.018e-03 
 0.800 0.850   0.680   0.700     4.380e-02  5.896e-04   +1.310e-03   -5.940e-03 
 0.800 0.850   0.700   0.720     4.429e-02  8.074e-04   +1.978e-03   -6.255e-03 
 0.800 0.850   0.720   0.740     4.646e-02  7.129e-04   +1.979e-03   -6.873e-03 
 0.800 0.850   0.740   0.760     4.662e-02  8.122e-04   +3.385e-03   -6.005e-03 
 0.800 0.850   0.760   0.780     5.213e-02  8.938e-04   +2.253e-03   -5.371e-03 
 0.800 0.850   0.780   0.800     5.760e-02  6.725e-04   +2.292e-03   -5.612e-03 
 0.800 0.850   0.800   0.820     6.243e-02  7.199e-04   +3.387e-03   -5.763e-03 
 0.800 0.850   0.820   0.840     6.501e-02  5.070e-04   +3.577e-03   -7.224e-03 
 0.800 0.850   0.840   0.860     7.179e-02  5.882e-04   +5.196e-03   -7.504e-03 
 0.800 0.850   0.860   0.880     7.467e-02  9.369e-04   +4.545e-03   -6.774e-03 
 0.800 0.850   0.880   0.900     7.923e-02  9.482e-04   +5.427e-03   -8.046e-03 
 0.800 0.850   0.900   0.920     7.462e-02  8.730e-04   +5.711e-03   -6.731e-03 
 0.800 0.850   0.920   0.940     8.189e-02  8.074e-04   +6.615e-03   -7.052e-03 
 0.800 0.850   0.940   0.960     8.215e-02  8.152e-04   +5.624e-03   -7.976e-03 
 0.800 0.850   0.960   0.980     7.999e-02  9.757e-04   +5.636e-03   -8.536e-03 
 0.800 0.850   0.980   1.000     7.953e-02  7.358e-04   +5.848e-03   -7.975e-03 
 0.800 0.850   1.000   1.020     8.082e-02  7.900e-04   +5.287e-03   -7.048e-03 
 0.800 0.850   1.020   1.040     7.947e-02  6.366e-04   +5.561e-03   -7.806e-03 
 0.800 0.850   1.040   1.060     7.875e-02  7.169e-04   +5.657e-03   -5.840e-03 
 0.800 0.850   1.060   1.080     7.507e-02  5.977e-04   +5.797e-03   -6.398e-03 
 0.800 0.850   1.080   1.100     7.647e-02  7.156e-04   +5.038e-03   -7.378e-03 
 0.800 0.850   1.100   1.120     7.474e-02  7.088e-04   +5.740e-03   -6.853e-03 
 0.800 0.850   1.120   1.140     7.245e-02  7.091e-04   +5.958e-03   -5.005e-03 
 0.800 0.850   1.140   1.160     7.282e-02  7.825e-04   +5.908e-03   -6.862e-03 
 0.800 0.850   1.160   1.180     7.478e-02  8.639e-04   +5.217e-03   -6.975e-03 
 0.800 0.850   1.180   1.200     7.175e-02  9.074e-04   +6.880e-03   -7.150e-03 
 0.800 0.850   1.200   1.220     7.077e-02  7.116e-04   +6.204e-03   -5.763e-03 
 0.800 0.850   1.220   1.240     6.974e-02  6.242e-04   +5.551e-03   -5.081e-03 
 0.800 0.850   1.240   1.260     6.902e-02  5.235e-04   +5.880e-03   -8.019e-03 
 0.800 0.850   1.260   1.280     6.801e-02  7.417e-04   +6.852e-03   -7.470e-03 
 0.800 0.850   1.280   1.300     6.730e-02  9.492e-04   +5.755e-03   -6.417e-03 
 0.800 0.850   1.300   1.320     6.675e-02  8.914e-04   +6.106e-03   -4.972e-03 
 0.800 0.850   1.320   1.340     6.963e-02  7.184e-04   +5.886e-03   -7.599e-03 
 0.800 0.850   1.340   1.360     6.846e-02  7.513e-04   +5.829e-03   -6.895e-03 
 0.800 0.850   1.360   1.380     6.895e-02  7.920e-04   +5.616e-03   -6.549e-03 
 0.800 0.850   1.380   1.400     6.568e-02  9.654e-04   +5.486e-03   -7.002e-03 
 0.800 0.850   1.400   1.420     6.694e-02  7.695e-04   +6.605e-03   -6.443e-03 
 0.800 0.850   1.420   1.440     6.348e-02  5.487e-04   +5.514e-03   -5.993e-03 
 0.800 0.850   1.440   1.460     6.515e-02  5.624e-04   +6.329e-03   -5.987e-03 
 0.800 0.850   1.460   1.480     6.177e-02  6.128e-04   +5.105e-03   -5.061e-03 
 0.800 0.850   1.480   1.500     6.595e-02  7.822e-04   +5.008e-03   -7.039e-03 
 0.800 0.850   1.500   1.520     6.820e-02  8.806e-04   +5.994e-03   -8.967e-03 
 0.800 0.850   1.520   1.540     6.451e-02  7.485e-04   +5.651e-03   -5.379e-03 
 0.800 0.850   1.540   1.560     6.782e-02  7.471e-04   +5.516e-03   -6.128e-03 
 0.800 0.850   1.560   1.580     6.739e-02  7.210e-04   +5.656e-03   -7.186e-03 
 0.800 0.850   1.580   1.600     6.917e-02  8.186e-04   +5.170e-03   -8.636e-03 
 0.800 0.850   1.600   1.620     6.919e-02  8.405e-04   +5.953e-03   -7.049e-03 
 0.800 0.850   1.620   1.640     6.587e-02  1.011e-03   +6.029e-03   -7.184e-03 
 0.800 0.850   1.640   1.660     6.868e-02  7.734e-04   +5.542e-03   -7.777e-03 
 0.800 0.850   1.660   1.680     7.001e-02  9.683e-04   +5.857e-03   -7.415e-03 
 0.800 0.850   1.680   1.700     6.706e-02  1.004e-03   +5.710e-03   -8.186e-03 
 0.800 0.850   1.700   1.720     7.298e-02  1.019e-03   +5.554e-03   -8.084e-03 
 0.800 0.850   1.720   1.740     6.818e-02  8.794e-04   +6.207e-03   -7.898e-03 
 0.800 0.850   1.740   1.760     7.266e-02  9.078e-04   +5.177e-03   -8.296e-03 
 0.800 0.850   1.760   1.780     7.142e-02  8.977e-04   +4.385e-03   -8.853e-03 
 0.800 0.850   1.780   1.800     6.960e-02  8.600e-04   +4.167e-03   -8.539e-03 
 0.800 0.850   1.800   1.820     6.884e-02  1.119e-03   +4.946e-03   -8.053e-03 
 0.800 0.850   1.820   1.840     6.289e-02  9.755e-04   +4.520e-03   -8.087e-03 
 0.800 0.850   1.840   1.860     6.289e-02  7.995e-04   +4.335e-03   -8.479e-03 
 0.800 0.850   1.860   1.880     6.489e-02  9.319e-04   +4.307e-03   -8.731e-03 
 0.800 0.850   1.880   1.900     6.185e-02  8.858e-04   +4.092e-03   -8.327e-03 
 0.800 0.850   1.900   1.920     6.486e-02  8.010e-04   +4.024e-03   -9.819e-03 
 0.800 0.850   1.920   1.940     5.884e-02  9.050e-04   +4.373e-03   -6.677e-03 
 0.800 0.850   1.940   1.960     6.436e-02  7.350e-04   +4.100e-03   -6.797e-03 
 0.800 0.850   1.960   1.980     5.764e-02  8.939e-04   +3.222e-03   -7.333e-03 
 0.800 0.850   1.980   2.000     6.378e-02  1.020e-03   +4.832e-03   -9.998e-03 
 0.800 0.850   2.000   2.020     6.333e-02  1.024e-03   +3.930e-03   -8.872e-03 
 0.800 0.850   2.020   2.040     5.627e-02  9.403e-04   +2.928e-03   -8.528e-03 
 0.800 0.850   2.040   2.060     5.868e-02  1.010e-03   +3.452e-03   -1.106e-02 
 0.800 0.850   2.060   2.080     5.726e-02  6.467e-04   +3.752e-03   -7.890e-03 
 0.800 0.850   2.080   2.100     5.628e-02  7.994e-04   +3.975e-03   -8.560e-03 
 0.800 0.850   2.100   2.120     5.334e-02  1.027e-03   +3.106e-03   -7.626e-03 
 0.800 0.850   2.120   2.140     5.345e-02  9.401e-04   +2.557e-03   -7.784e-03 
 0.800 0.850   2.140   2.160     4.948e-02  1.028e-03   +4.647e-03   -7.463e-03 
 0.800 0.850   2.160   2.180     4.777e-02  1.026e-03   +3.521e-03   -6.263e-03 
 0.800 0.850   2.180   2.200     4.517e-02  1.067e-03   +3.920e-03   -5.264e-03 
 0.800 0.850   2.200   2.220     4.057e-02  9.722e-04   +3.084e-03   -6.252e-03 
 0.800 0.850   2.220   2.240     4.279e-02  8.540e-04   +2.883e-03   -5.893e-03 
 0.800 0.850   2.240   2.260     3.836e-02  7.280e-04   +3.661e-03   -5.545e-03 
 0.800 0.850   2.260   2.280     3.370e-02  8.771e-04   +4.237e-03   -3.762e-03 
 0.800 0.850   2.280   2.300     3.552e-02  5.659e-04   +3.410e-03   -5.133e-03 
 0.850 0.900   0.620   0.640     1.918e-03  1.499e-04   +7.191e-04   -7.113e-04 
 0.850 0.900   0.640   0.660     1.028e-02  3.792e-04   +1.018e-03   -2.450e-03 
 0.850 0.900   0.660   0.680     1.670e-02  4.514e-04   +1.186e-03   -3.535e-03 
 0.850 0.900   0.680   0.700     2.234e-02  5.368e-04   +1.510e-03   -5.365e-03 
 0.850 0.900   0.700   0.720     1.853e-02  4.192e-04   +1.144e-03   -3.653e-03 
 0.850 0.900   0.720   0.740     2.087e-02  3.434e-04   +1.017e-03   -3.398e-03 
 0.850 0.900   0.740   0.760     2.162e-02  3.777e-04   +1.086e-03   -4.206e-03 
 0.850 0.900   0.760   0.780     2.154e-02  3.961e-04   +1.399e-03   -3.691e-03 
 0.850 0.900   0.780   0.800     2.372e-02  4.487e-04   +1.663e-03   -4.052e-03 
 0.850 0.900   0.800   0.820     2.401e-02  5.016e-04   +1.818e-03   -3.541e-03 
 0.850 0.900   0.820   0.840     2.703e-02  5.616e-04   +2.158e-03   -2.787e-03 
 0.850 0.900   0.840   0.860     2.912e-02  7.076e-04   +2.712e-03   -3.906e-03 
 0.850 0.900   0.860   0.880     3.259e-02  5.359e-04   +2.639e-03   -4.818e-03 
 0.850 0.900   0.880   0.900     3.316e-02  5.182e-04   +3.088e-03   -3.719e-03 
 0.850 0.900   0.900   0.920     3.486e-02  4.855e-04   +3.965e-03   -5.085e-03 
 0.850 0.900   0.920   0.940     3.521e-02  4.354e-04   +4.268e-03   -5.326e-03 
 0.850 0.900   0.940   0.960     3.394e-02  4.962e-04   +3.371e-03   -4.419e-03 
 0.850 0.900   0.960   0.980     3.446e-02  5.122e-04   +3.515e-03   -4.320e-03 
 0.850 0.900   0.980   1.000     3.478e-02  5.701e-04   +3.659e-03   -4.046e-03 
 0.850 0.900   1.000   1.020     3.361e-02  4.717e-04   +3.844e-03   -3.312e-03 
 0.850 0.900   1.020   1.040     3.386e-02  4.760e-04   +3.924e-03   -4.881e-03 
 0.850 0.900   1.040   1.060     3.408e-02  6.321e-04   +4.068e-03   -4.813e-03 
 0.850 0.900   1.060   1.080     3.346e-02  6.378e-04   +4.089e-03   -3.662e-03 
 0.850 0.900   1.080   1.100     3.512e-02  5.158e-04   +4.955e-03   -5.010e-03 
 0.850 0.900   1.100   1.120     3.112e-02  5.056e-04   +3.479e-03   -3.122e-03 
 0.850 0.900   1.120   1.140     3.307e-02  4.901e-04   +3.738e-03   -3.647e-03 
 0.850 0.900   1.140   1.160     2.950e-02  5.958e-04   +3.589e-03   -3.252e-03 
 0.850 0.900   1.160   1.180     2.956e-02  5.680e-04   +3.505e-03   -3.004e-03 
 0.850 0.900   1.180   1.200     3.030e-02  4.612e-04   +3.553e-03   -3.103e-03 
 0.850 0.900   1.200   1.220     2.984e-02  5.956e-04   +3.108e-03   -3.308e-03 
 0.850 0.900   1.220   1.240     3.271e-02  5.662e-04   +3.382e-03   -4.052e-03 
 0.850 0.900   1.240   1.260     3.312e-02  4.219e-04   +4.546e-03   -5.091e-03 
 0.850 0.900   1.260   1.280     3.116e-02  5.860e-04   +3.488e-03   -4.184e-03 
 0.850 0.900   1.280   1.300     3.128e-02  6.503e-04   +3.420e-03   -4.135e-03 
 0.850 0.900   1.300   1.320     2.917e-02  7.647e-04   +3.093e-03   -3.751e-03 
 0.850 0.900   1.320   1.340     3.081e-02  7.719e-04   +3.868e-03   -4.468e-03 
 0.850 0.900   1.340   1.360     2.974e-02  4.926e-04   +3.447e-03   -4.813e-03 
 0.850 0.900   1.360   1.380     2.972e-02  6.587e-04   +3.536e-03   -3.585e-03 
 0.850 0.900   1.380   1.400     2.988e-02  5.742e-04   +3.822e-03   -3.274e-03 
 0.850 0.900   1.400   1.420     2.940e-02  5.203e-04   +3.641e-03   -2.382e-03 
 0.850 0.900   1.420   1.440     3.042e-02  6.778e-04   +3.860e-03   -4.183e-03 
 0.850 0.900   1.440   1.460     2.861e-02  7.070e-04   +3.435e-03   -3.665e-03 
 0.850 0.900   1.460   1.480     3.155e-02  7.700e-04   +3.918e-03   -4.715e-03 
 0.850 0.900   1.480   1.500     3.188e-02  6.240e-04   +3.932e-03   -3.825e-03 
 0.850 0.900   1.500   1.520     3.053e-02  6.255e-04   +3.844e-03   -3.294e-03 
 0.850 0.900   1.520   1.540     3.075e-02  6.161e-04   +4.142e-03   -5.022e-03 
 0.850 0.900   1.540   1.560     3.265e-02  6.282e-04   +3.760e-03   -4.222e-03 
 0.850 0.900   1.560   1.580     3.295e-02  6.390e-04   +4.500e-03   -5.141e-03 
 0.850 0.900   1.580   1.600     3.248e-02  5.990e-04   +4.044e-03   -4.663e-03 
 0.850 0.900   1.600   1.620     3.241e-02  5.248e-04   +4.034e-03   -4.547e-03 
 0.850 0.900   1.620   1.640     3.388e-02  5.490e-04   +3.990e-03   -3.386e-03 
 0.850 0.900   1.640   1.660     3.290e-02  6.970e-04   +3.604e-03   -4.855e-03 
 0.850 0.900   1.660   1.680     3.481e-02  7.725e-04   +4.558e-03   -5.483e-03 
 0.850 0.900   1.680   1.700     3.429e-02  7.936e-04   +4.534e-03   -5.553e-03 
 0.850 0.900   1.700   1.720     3.543e-02  7.010e-04   +4.101e-03   -4.760e-03 
 0.850 0.900   1.720   1.740     3.769e-02  8.586e-04   +4.479e-03   -5.980e-03 
 0.850 0.900   1.740   1.760     3.549e-02  6.642e-04   +4.295e-03   -4.667e-03 
 0.850 0.900   1.760   1.780     3.674e-02  7.886e-04   +4.102e-03   -5.836e-03 
 0.850 0.900   1.780   1.800     4.032e-02  7.832e-04   +5.159e-03   -8.108e-03 
 0.850 0.900   1.800   1.820     3.407e-02  7.770e-04   +4.008e-03   -4.404e-03 
 0.850 0.900   1.820   1.840     3.475e-02  7.901e-04   +4.184e-03   -5.655e-03 
 0.850 0.900   1.840   1.860     3.626e-02  8.776e-04   +4.156e-03   -5.677e-03 
 0.850 0.900   1.860   1.880     3.582e-02  1.070e-03   +3.909e-03   -6.361e-03 
 0.850 0.900   1.880   1.900     3.544e-02  7.812e-04   +3.482e-03   -5.977e-03 
 0.850 0.900   1.900   1.920     3.557e-02  8.269e-04   +6.151e-03   -7.346e-03 
 0.850 0.900   1.920   1.940     3.726e-02  8.845e-04   +4.536e-03   -5.824e-03 
 0.850 0.900   1.940   1.960     3.648e-02  9.849e-04   +3.758e-03   -6.214e-03 
 0.850 0.900   1.960   1.980     3.943e-02  1.096e-03   +6.855e-03   -8.947e-03 
 0.850 0.900   1.980   2.000     3.321e-02  8.570e-04   +3.723e-03   -6.083e-03 
 0.850 0.900   2.000   2.020     3.783e-02  9.182e-04   +4.037e-03   -7.138e-03 
 0.850 0.900   2.020   2.040     3.363e-02  8.024e-04   +3.880e-03   -5.284e-03 
 0.850 0.900   2.040   2.060     3.775e-02  9.352e-04   +3.730e-03   -6.132e-03 
 0.850 0.900   2.060   2.080     3.548e-02  1.028e-03   +4.500e-03   -6.067e-03 
 0.850 0.900   2.080   2.100     3.357e-02  9.163e-04   +3.201e-03   -6.884e-03 
 0.850 0.900   2.100   2.120     3.914e-02  9.989e-04   +4.015e-03   -6.734e-03 
 0.850 0.900   2.120   2.140     3.732e-02  1.144e-03   +5.418e-03   -6.501e-03 
 0.850 0.900   2.140   2.160     3.937e-02  9.542e-04   +2.814e-03   -8.542e-03 
 0.850 0.900   2.160   2.180     3.382e-02  8.777e-04   +3.790e-03   -5.176e-03 
 0.850 0.900   2.180   2.200     3.049e-02  7.334e-04   +3.293e-03   -4.765e-03 
 0.850 0.900   2.200   2.220     3.775e-02  9.064e-04   +3.819e-03   -6.863e-03 
 0.850 0.900   2.220   2.240     3.041e-02  1.030e-03   +3.506e-03   -4.875e-03 
 0.850 0.900   2.240   2.260     2.931e-02  6.965e-04   +3.535e-03   -4.259e-03 
 0.850 0.900   2.260   2.280     2.617e-02  7.677e-04   +3.127e-03   -4.172e-03 
 0.850 0.900   2.280   2.300     2.901e-02  5.105e-04   +4.435e-03   -4.418e-03 
 0.900 0.950   0.620   0.640     4.645e-04  9.179e-05   +5.138e-04   -2.633e-04 
 0.900 0.950   0.640   0.660     5.094e-03  4.123e-04   +1.030e-03   -1.739e-03 
 0.900 0.950   0.660   0.680     7.908e-03  4.781e-04   +1.082e-03   -2.696e-03 
 0.900 0.950   0.680   0.700     9.149e-03  4.839e-04   +1.276e-03   -3.205e-03 
 0.900 0.950   0.700   0.720     9.866e-03  4.384e-04   +1.287e-03   -3.050e-03 
 0.900 0.950   0.720   0.740     1.082e-02  4.861e-04   +1.345e-03   -3.478e-03 
 0.900 0.950   0.740   0.760     8.575e-03  5.063e-04   +1.235e-03   -2.572e-03 
 0.900 0.950   0.760   0.780     7.743e-03  3.943e-04   +1.050e-03   -1.967e-03 
 0.900 0.950   0.780   0.800     8.147e-03  3.043e-04   +1.267e-03   -2.032e-03 
 0.900 0.950   0.800   0.820     1.018e-02  4.979e-04   +1.301e-03   -2.281e-03 
 0.900 0.950   0.820   0.840     8.239e-03  5.002e-04   +1.277e-03   -2.036e-03 
 0.900 0.950   0.840   0.860     9.596e-03  3.240e-04   +1.318e-03   -2.048e-03 
 0.900 0.950   0.860   0.880     9.891e-03  3.655e-04   +1.696e-03   -2.234e-03 
 0.900 0.950   0.880   0.900     1.016e-02  3.947e-04   +1.693e-03   -1.952e-03 
 0.900 0.950   0.900   0.920     1.039e-02  4.926e-04   +1.785e-03   -2.064e-03 
 0.900 0.950   0.920   0.940     1.125e-02  4.540e-04   +2.044e-03   -2.146e-03 
 0.900 0.950   0.940   0.960     1.134e-02  4.663e-04   +2.146e-03   -2.264e-03 
 0.900 0.950   0.960   0.980     1.240e-02  4.526e-04   +2.046e-03   -2.514e-03 
 0.900 0.950   0.980   1.000     1.120e-02  3.602e-04   +2.280e-03   -1.862e-03 
 0.900 0.950   1.000   1.020     1.125e-02  4.153e-04   +2.141e-03   -1.991e-03 
 0.900 0.950   1.020   1.040     1.196e-02  4.276e-04   +2.271e-03   -1.716e-03 
 0.900 0.950   1.040   1.060     1.019e-02  3.985e-04   +1.733e-03   -2.039e-03 
 0.900 0.950   1.060   1.080     1.139e-02  3.584e-04   +2.149e-03   -2.158e-03 
 0.900 0.950   1.080   1.100     1.095e-02  4.340e-04   +2.254e-03   -2.788e-03 
 0.900 0.950   1.100   1.120     1.010e-02  4.777e-04   +2.094e-03   -1.696e-03 
 0.900 0.950   1.120   1.140     1.119e-02  3.327e-04   +2.054e-03   -2.327e-03 
 0.900 0.950   1.140   1.160     1.254e-02  3.418e-04   +3.730e-03   -3.799e-03 
 0.900 0.950   1.160   1.180     1.158e-02  3.927e-04   +2.460e-03   -2.383e-03 
 0.900 0.950   1.180   1.200     1.097e-02  4.190e-04   +2.143e-03   -1.698e-03 
 0.900 0.950   1.200   1.220     1.058e-02  3.696e-04   +2.139e-03   -2.100e-03 
 0.900 0.950   1.220   1.240     1.092e-02  3.744e-04   +2.058e-03   -1.989e-03 
 0.900 0.950   1.240   1.260     9.290e-03  3.521e-04   +1.704e-03   -1.674e-03 
 0.900 0.950   1.260   1.280     1.136e-02  3.250e-04   +2.047e-03   -2.179e-03 
 0.900 0.950   1.280   1.300     1.167e-02  3.983e-04   +2.142e-03   -2.637e-03 
 0.900 0.950   1.300   1.320     9.478e-03  3.148e-04   +1.972e-03   -1.770e-03 
 0.900 0.950   1.320   1.340     1.177e-02  4.001e-04   +2.503e-03   -2.575e-03 
 0.900 0.950   1.340   1.360     1.010e-02  2.960e-04   +2.113e-03   -1.798e-03 
 0.900 0.950   1.360   1.380     1.010e-02  3.568e-04   +2.360e-03   -1.987e-03 
 0.900 0.950   1.380   1.400     1.044e-02  2.974e-04   +2.083e-03   -2.173e-03 
 0.900 0.950   1.400   1.420     1.099e-02  3.176e-04   +2.107e-03   -2.177e-03 
 0.900 0.950   1.420   1.440     1.066e-02  3.259e-04   +2.154e-03   -1.797e-03 
 0.900 0.950   1.440   1.460     1.208e-02  3.397e-04   +2.263e-03   -2.310e-03 
 0.900 0.950   1.460   1.480     1.052e-02  3.546e-04   +2.049e-03   -1.825e-03 
 0.900 0.950   1.480   1.500     1.252e-02  4.758e-04   +2.292e-03   -2.610e-03 
 0.900 0.950   1.500   1.520     1.185e-02  4.195e-04   +2.371e-03   -2.135e-03 
 0.900 0.950   1.520   1.540     1.369e-02  4.410e-04   +2.884e-03   -3.424e-03 
 0.900 0.950   1.540   1.560     1.255e-02  4.581e-04   +2.522e-03   -2.539e-03 
 0.900 0.950   1.560   1.580     1.272e-02  4.341e-04   +2.381e-03   -2.893e-03 
 0.900 0.950   1.580   1.600     1.119e-02  4.602e-04   +2.358e-03   -1.875e-03 
 0.900 0.950   1.600   1.620     1.401e-02  5.199e-04   +2.752e-03   -2.894e-03 
 0.900 0.950   1.620   1.640     1.285e-02  4.382e-04   +2.160e-03   -2.422e-03 
 0.900 0.950   1.640   1.660     1.205e-02  5.049e-04   +2.050e-03   -2.080e-03 
 0.900 0.950   1.660   1.680     1.332e-02  4.308e-04   +2.764e-03   -2.840e-03 
 0.900 0.950   1.680   1.700     1.553e-02  4.144e-04   +3.159e-03   -3.269e-03 
 0.900 0.950   1.700   1.720     1.364e-02  6.009e-04   +2.644e-03   -3.223e-03 
 0.900 0.950   1.720   1.740     1.214e-02  5.365e-04   +2.444e-03   -2.748e-03 
 0.900 0.950   1.740   1.760     1.213e-02  4.948e-04   +2.095e-03   -1.981e-03 
 0.900 0.950   1.760   1.780     1.361e-02  4.921e-04   +2.865e-03   -2.248e-03 
 0.900 0.950   1.780   1.800     1.345e-02  6.428e-04   +2.280e-03   -2.637e-03 
 0.900 0.950   1.800   1.820     1.593e-02  6.707e-04   +3.070e-03   -3.317e-03 
 0.900 0.950   1.820   1.840     1.410e-02  5.608e-04   +2.728e-03   -3.287e-03 
 0.900 0.950   1.840   1.860     1.332e-02  4.023e-04   +2.284e-03   -2.555e-03 
 0.900 0.950   1.860   1.880     1.314e-02  4.313e-04   +2.708e-03   -2.284e-03 
 0.900 0.950   1.880   1.900     1.614e-02  5.673e-04   +2.855e-03   -3.237e-03 
 0.900 0.950   1.900   1.920     1.424e-02  5.359e-04   +2.502e-03   -3.195e-03 
 0.900 0.950   1.920   1.940     1.578e-02  5.796e-04   +2.266e-03   -3.580e-03 
 0.900 0.950   1.940   1.960     1.562e-02  5.624e-04   +3.009e-03   -3.235e-03 
 0.900 0.950   1.960   1.980     1.539e-02  6.349e-04   +3.247e-03   -3.599e-03 
 0.900 0.950   1.980   2.000     1.747e-02  6.372e-04   +6.357e-03   -5.926e-03 
 0.900 0.950   2.000   2.020     1.508e-02  7.104e-04   +2.849e-03   -3.599e-03 
 0.900 0.950   2.020   2.040     1.968e-02  7.541e-04   +5.903e-03   -6.554e-03 
 0.900 0.950   2.040   2.060     1.461e-02  6.108e-04   +2.659e-03   -3.201e-03 
 0.900 0.950   2.060   2.080     1.629e-02  6.288e-04   +2.416e-03   -3.734e-03 
 0.900 0.950   2.080   2.100     1.831e-02  7.109e-04   +3.397e-03   -3.838e-03 
 0.900 0.950   2.100   2.120     1.706e-02  6.516e-04   +3.738e-03   -3.520e-03 
 0.900 0.950   2.120   2.140     1.812e-02  5.706e-04   +4.260e-03   -4.074e-03 
 0.900 0.950   2.140   2.160     1.912e-02  5.859e-04   +3.242e-03   -4.967e-03 
 0.900 0.950   2.160   2.180     1.759e-02  5.499e-04   +3.260e-03   -4.171e-03 
 0.900 0.950   2.180   2.200     2.001e-02  5.729e-04   +2.980e-03   -4.375e-03 
 0.900 0.950   2.200   2.220     1.640e-02  6.437e-04   +2.402e-03   -3.852e-03 
 0.900 0.950   2.220   2.240     1.729e-02  4.127e-04   +2.823e-03   -3.515e-03 
 0.900 0.950   2.240   2.260     1.916e-02  4.708e-04   +3.241e-03   -4.013e-03 
 0.900 0.950   2.260   2.280     1.672e-02  5.564e-04   +2.725e-03   -3.661e-03 
 0.900 0.950   2.280   2.300     1.716e-02  5.628e-04   +2.831e-03   -4.658e-03 
 0.950 1.000   0.620   0.640     1.073e-04  2.098e-05   +3.186e-04   -1.137e-04 
 0.950 1.000   0.640   0.660     3.705e-03  8.609e-04   +8.951e-03   -3.562e-03 
 0.950 1.000   0.660   0.680     2.415e-03  6.915e-04   +3.857e-03   -2.580e-03 
 0.950 1.000   0.680   0.700     5.206e-03  1.130e-03   +5.458e-03   -4.190e-03 
 0.950 1.000   0.700   0.720     1.286e-02  1.603e-03   +1.311e-02   -1.212e-02 
 0.950 1.000   0.720   0.740     6.094e-03  1.374e-03   +7.960e-03   -5.842e-03 
 0.950 1.000   0.740   0.760     2.528e-03  9.931e-04   +3.272e-03   -3.019e-03 
 0.950 1.000   0.760   0.780     3.715e-03  1.265e-03   +3.234e-03   -2.056e-03 
 0.950 1.000   0.780   0.800     4.863e-04  7.553e-04   +1.642e-03   -1.050e-03 
 0.950 1.000   0.800   0.820     4.394e-03  7.648e-04   +3.432e-03   -2.273e-03 
 0.950 1.000   0.820   0.840     1.745e-03  4.087e-04   +2.383e-03   -9.801e-04 
 0.950 1.000   0.840   0.860     3.216e-03  5.913e-04   +2.394e-03   -2.266e-03 
 0.950 1.000   0.860   0.880     2.431e-03  8.173e-04   +2.047e-03   -1.550e-03 
 0.950 1.000   0.880   0.900     2.563e-03  5.380e-04   +2.141e-03   -1.474e-03 
 0.950 1.000   0.900   0.920     2.490e-03  4.943e-04   +1.586e-03   -1.346e-03 
 0.950 1.000   0.920   0.940     3.039e-03  2.915e-04   +1.904e-03   -1.543e-03 
 0.950 1.000   0.940   0.960     1.653e-03  2.344e-04   +1.665e-03   -8.474e-04 
 0.950 1.000   0.960   0.980     2.711e-03  5.419e-04   +1.580e-03   -1.562e-03 
 0.950 1.000   0.980   1.000     2.254e-03  1.964e-04   +1.379e-03   -8.597e-04 
 0.950 1.000   1.000   1.020     2.364e-03  2.626e-04   +1.635e-03   -1.045e-03 
 0.950 1.000   1.020   1.040     1.785e-03  3.309e-04   +1.222e-03   -9.302e-04 
 0.950 1.000   1.040   1.060     1.421e-03  3.349e-04   +8.722e-04   -6.379e-04 
 0.950 1.000   1.060   1.080     2.461e-03  2.570e-04   +1.478e-03   -8.729e-04 
 0.950 1.000   1.080   1.100     1.918e-03  3.646e-04   +1.673e-03   -1.172e-03 
 0.950 1.000   1.100   1.120     2.492e-03  3.126e-04   +2.396e-03   -1.187e-03 
 0.950 1.000   1.120   1.140     2.024e-03  1.890e-04   +1.252e-03   -6.102e-04 
 0.950 1.000   1.140   1.160     3.248e-03  2.067e-04   +1.855e-03   -1.473e-03 
 0.950 1.000   1.160   1.180     2.143e-03  2.153e-04   +1.167e-03   -7.177e-04 
 0.950 1.000   1.180   1.200     2.152e-03  1.705e-04   +1.430e-03   -6.732e-04 
 0.950 1.000   1.200   1.220     2.297e-03  2.657e-04   +1.461e-03   -9.644e-04 
 0.950 1.000   1.220   1.240     2.609e-03  2.664e-04   +1.507e-03   -1.276e-03 
 0.950 1.000   1.240   1.260     2.849e-03  2.572e-04   +1.491e-03   -1.308e-03 
 0.950 1.000   1.260   1.280     2.219e-03  3.237e-04   +1.256e-03   -7.671e-04 
 0.950 1.000   1.280   1.300     2.025e-03  3.341e-04   +1.191e-03   -8.434e-04 
 0.950 1.000   1.300   1.320     2.541e-03  2.560e-04   +1.277e-03   -9.978e-04 
 0.950 1.000   1.320   1.340     1.332e-03  1.693e-04   +8.759e-04   -5.682e-04 
 0.950 1.000   1.340   1.360     2.066e-03  1.913e-04   +1.063e-03   -6.662e-04 
 0.950 1.000   1.360   1.380     2.350e-03  2.739e-04   +1.376e-03   -1.223e-03 
 0.950 1.000   1.380   1.400     2.661e-03  1.893e-04   +1.370e-03   -1.035e-03 
 0.950 1.000   1.400   1.420     2.067e-03  1.810e-04   +1.074e-03   -7.694e-04 
 0.950 1.000   1.420   1.440     2.665e-03  3.185e-04   +1.347e-03   -9.940e-04 
 0.950 1.000   1.440   1.460     3.082e-03  3.495e-04   +1.752e-03   -1.398e-03 
 0.950 1.000   1.460   1.480     2.876e-03  2.577e-04   +1.516e-03   -1.185e-03 
 0.950 1.000   1.480   1.500     2.670e-03  2.495e-04   +1.434e-03   -1.243e-03 
 0.950 1.000   1.500   1.520     2.831e-03  2.079e-04   +1.293e-03   -9.457e-04 
 0.950 1.000   1.520   1.540     2.691e-03  2.302e-04   +1.475e-03   -1.104e-03 
 0.950 1.000   1.540   1.560     3.026e-03  2.319e-04   +1.413e-03   -1.298e-03 
 0.950 1.000   1.560   1.580     3.331e-03  2.860e-04   +1.614e-03   -1.392e-03 
 0.950 1.000   1.580   1.600     3.318e-03  2.439e-04   +1.974e-03   -1.124e-03 
 0.950 1.000   1.600   1.620     2.853e-03  2.566e-04   +1.465e-03   -1.108e-03 
 0.950 1.000   1.620   1.640     2.171e-03  2.943e-04   +1.135e-03   -6.639e-04 
 0.950 1.000   1.640   1.660     3.706e-03  3.304e-04   +1.990e-03   -1.547e-03 
 0.950 1.000   1.660   1.680     3.612e-03  3.020e-04   +1.686e-03   -1.786e-03 
 0.950 1.000   1.680   1.700     3.528e-03  3.019e-04   +2.280e-03   -1.288e-03 
 0.950 1.000   1.700   1.720     3.329e-03  2.991e-04   +2.353e-03   -1.312e-03 
 0.950 1.000   1.720   1.740     2.884e-03  2.068e-04   +1.063e-03   -1.078e-03 
 0.950 1.000   1.740   1.760     3.268e-03  2.136e-04   +1.341e-03   -1.130e-03 
 0.950 1.000   1.760   1.780     3.462e-03  2.247e-04   +2.410e-03   -1.232e-03 
 0.950 1.000   1.780   1.800     4.230e-03  3.221e-04   +2.398e-03   -1.564e-03 
 0.950 1.000   1.800   1.820     2.546e-03  1.823e-04   +1.423e-03   -1.355e-03 
 0.950 1.000   1.820   1.840     4.962e-03  2.057e-04   +2.125e-03   -2.097e-03 
 0.950 1.000   1.840   1.860     4.504e-03  2.766e-04   +2.020e-03   -1.704e-03 
 0.950 1.000   1.860   1.880     3.951e-03  1.853e-04   +1.851e-03   -1.623e-03 
 0.950 1.000   1.880   1.900     4.100e-03  2.082e-04   +1.922e-03   -1.325e-03 
 0.950 1.000   1.900   1.920     3.585e-03  2.492e-04   +1.958e-03   -1.560e-03 
 0.950 1.000   1.920   1.940     3.583e-03  1.880e-04   +2.011e-03   -1.342e-03 
 0.950 1.000   1.940   1.960     4.991e-03  3.021e-04   +3.340e-03   -1.969e-03 
 0.950 1.000   1.960   1.980     3.983e-03  2.460e-04   +2.265e-03   -1.614e-03 
 0.950 1.000   1.980   2.000     5.156e-03  2.883e-04   +2.869e-03   -1.845e-03 
 0.950 1.000   2.000   2.020     4.958e-03  2.448e-04   +1.977e-03   -1.702e-03 
 0.950 1.000   2.020   2.040     6.314e-03  3.092e-04   +2.875e-03   -3.306e-03 
 0.950 1.000   2.040   2.060     6.246e-03  2.204e-04   +3.407e-03   -2.444e-03 
 0.950 1.000   2.060   2.080     5.792e-03  3.728e-04   +2.204e-03   -2.255e-03 
 0.950 1.000   2.080   2.100     5.271e-03  2.701e-04   +2.597e-03   -1.801e-03 
 0.950 1.000   2.100   2.120     5.331e-03  3.430e-04   +2.056e-03   -1.835e-03 
 0.950 1.000   2.120   2.140     5.861e-03  4.150e-04   +2.005e-03   -2.285e-03 
 0.950 1.000   2.140   2.160     5.252e-03  2.705e-04   +2.900e-03   -1.255e-03 
 0.950 1.000   2.160   2.180     7.335e-03  3.339e-04   +2.944e-03   -2.794e-03 
 0.950 1.000   2.180   2.200     6.119e-03  2.307e-04   +3.243e-03   -2.209e-03 
 0.950 1.000   2.200   2.220     5.421e-03  1.942e-04   +2.018e-03   -1.684e-03 
 0.950 1.000   2.220   2.240     7.452e-03  2.839e-04   +2.603e-03   -2.626e-03 
 0.950 1.000   2.240   2.260     5.864e-03  4.174e-04   +3.263e-03   -2.026e-03 
 0.950 1.000   2.260   2.280     6.305e-03  4.003e-04   +1.858e-03   -2.456e-03 
 0.950 1.000   2.280   2.300     7.575e-03  3.971e-04   +3.137e-03   -2.940e-03 


==> db/finalxsecs_pipKp_strong.dat <==
#Final weak decays subtracted cross sections d2sigma / dz dm  in microb/GeV for the pi+ K+ + c.c. data.
#zbin  range #massbin  range   xsec[microb/GeV]    stat        systematic errors
 0.200 0.250   0.680   0.700     1.172e-04  3.554e-04   +3.732e-02   -3.729e-02 
 0.200 0.250   0.700   0.720     1.903e-01  7.625e-04   +4.345e-02   -4.250e-02 
 0.200 0.250   0.720   0.740     5.679e-01  1.628e-03   +7.070e-02   -6.518e-02 
 0.200 0.250   0.740   0.760     1.019e+00  1.695e-03   +7.645e-02   -5.623e-02 
 0.200 0.250   0.760   0.780     1.485e+00  2.977e-03   +1.056e-01   -8.016e-02 
 0.200 0.250   0.780   0.800     1.928e+00  4.100e-03   +1.750e-01   -1.731e-01 
 0.200 0.250   0.800   0.820     2.270e+00  7.066e-03   +2.643e-01   -2.768e-01 
 0.200 0.250   0.820   0.840     2.486e+00  8.914e-03   +2.048e-01   -2.262e-01 
 0.200 0.250   0.840   0.860     2.552e+00  5.870e-03   +2.279e-01   -2.604e-01 
 0.200 0.250   0.860   0.880     2.545e+00  7.603e-03   +1.607e-01   -2.118e-01 
 0.200 0.250   0.880   0.900     2.436e+00  8.790e-03   +1.682e-01   -2.155e-01 
 0.200 0.250   0.900   0.920     2.281e+00  7.936e-03   +1.514e-01   -2.059e-01 
 0.200 0.250   0.920   0.940     2.108e+00  7.221e-03   +1.244e-01   -1.782e-01 
 0.200 0.250   0.940   0.960     1.950e+00  6.493e-03   +1.172e-01   -1.733e-01 
 0.200 0.250   0.960   0.980     1.684e+00  5.928e-03   +2.067e-01   -2.554e-01 
 0.200 0.250   0.980   1.000     1.498e+00  6.282e-03   +8.730e-02   -1.297e-01 
 0.200 0.250   1.000   1.020     1.317e+00  5.872e-03   +8.497e-02   -1.230e-01 
 0.200 0.250   1.020   1.040     1.081e+00  4.910e-03   +5.571e-02   -7.711e-02 
 0.200 0.250   1.040   1.060     8.740e-01  5.379e-03   +6.604e-02   -7.910e-02 
 0.200 0.250   1.060   1.080     6.816e-01  3.851e-03   +3.750e-02   -5.014e-02 
 0.200 0.250   1.080   1.100     5.364e-01  2.475e-03   +2.436e-02   -2.966e-02 
 0.200 0.250   1.100   1.120     3.829e-01  2.840e-03   +1.994e-02   -2.096e-02 
 0.200 0.250   1.120   1.140     2.923e-01  3.929e-03   +3.281e-02   -3.203e-02 
 0.200 0.250   1.140   1.160     2.077e-01  1.640e-03   +1.783e-02   -1.598e-02 
 0.200 0.250   1.160   1.180     1.374e-01  1.276e-03   +1.335e-02   -1.306e-02 
 0.200 0.250   1.180   1.200     7.939e-02  1.359e-03   +7.371e-03   -6.166e-03 
 0.200 0.250   1.200   1.220     5.078e-02  7.514e-04   +4.394e-03   -4.314e-03 
 0.200 0.250   1.220   1.240     2.958e-02  7.674e-04   +4.190e-03   -3.782e-03 
 0.200 0.250   1.240   1.260     1.510e-02  3.964e-04   +2.328e-03   -2.204e-03 
 0.200 0.250   1.260   1.280     5.187e-03  3.669e-04   +1.806e-03   -1.786e-03 
 0.200 0.250   1.280   1.300     1.697e-03  1.512e-04   +7.981e-04   -5.118e-04 
 0.250 0.300   0.660   0.680     2.188e-01  5.840e-04   +3.281e-02   -3.207e-02 
 0.250 0.300   0.680   0.700     5.272e-01  9.827e-04   +4.901e-01   -4.664e-01 
 0.250 0.300   0.700   0.720     1.305e+00  2.116e-03   +1.262e-01   -1.012e-01 
 0.250 0.300   0.720   0.740     1.465e+00  1.865e-03   +3.992e-01   -3.503e-01 
 0.250 0.300   0.740   0.760     2.013e+00  2.690e-03   +1.642e-01   -1.146e-01 
 0.250 0.300   0.760   0.780     2.291e+00  2.926e-03   +1.763e-01   -1.098e-01 
 0.250 0.300   0.780   0.800     2.531e+00  2.879e-03   +1.792e-01   -1.031e-01 
 0.250 0.300   0.800   0.820     2.728e+00  3.794e-03   +2.079e-01   -1.438e-01 
 0.250 0.300   0.820   0.840     2.890e+00  3.323e-03   +1.979e-01   -1.166e-01 
 0.250 0.300   0.840   0.860     3.003e+00  4.522e-03   +2.018e-01   -1.353e-01 
 0.250 0.300   0.860   0.880     3.107e+00  3.514e-03   +1.971e-01   -1.385e-01 
 0.250 0.300   0.880   0.900     3.158e+00  4.062e-03   +1.760e-01   -1.344e-01 
 0.250 0.300   0.900   0.920     3.192e+00  4.606e-03   +1.727e-01   -1.545e-01 
 0.250 0.300   0.920   0.940     3.144e+00  2.903e-03   +1.562e-01   -1.666e-01 
 0.250 0.300   0.940   0.960     3.104e+00  4.904e-03   +1.550e-01   -1.888e-01 
 0.250 0.300   0.960   0.980     2.990e+00  6.928e-03   +2.002e-01   -2.394e-01 
 0.250 0.300   0.980   1.000     2.869e+00  5.685e-03   +1.294e-01   -1.878e-01 
 0.250 0.300   1.000   1.020     2.713e+00  4.445e-03   +1.469e-01   -2.044e-01 
 0.250 0.300   1.020   1.040     2.541e+00  5.655e-03   +1.076e-01   -1.771e-01 
 0.250 0.300   1.040   1.060     2.375e+00  4.366e-03   +9.006e-02   -1.735e-01 
 0.250 0.300   1.060   1.080     2.208e+00  5.010e-03   +8.607e-02   -1.686e-01 
 0.250 0.300   1.080   1.100     1.993e+00  4.389e-03   +6.832e-02   -1.534e-01 
 0.250 0.300   1.100   1.120     1.808e+00  5.146e-03   +6.577e-02   -1.349e-01 
 0.250 0.300   1.120   1.140     1.587e+00  4.263e-03   +5.354e-02   -1.159e-01 
 0.250 0.300   1.140   1.160     1.389e+00  4.271e-03   +6.173e-02   -1.087e-01 
 0.250 0.300   1.160   1.180     1.181e+00  3.996e-03   +4.257e-02   -7.911e-02 
 0.250 0.300   1.180   1.200     1.005e+00  3.735e-03   +4.254e-02   -6.881e-02 
 0.250 0.300   1.200   1.220     8.329e-01  2.559e-03   +2.510e-02   -4.843e-02 
 0.250 0.300   1.220   1.240     6.648e-01  2.613e-03   +1.572e-02   -3.539e-02 
 0.250 0.300   1.240   1.260     5.277e-01  1.881e-03   +1.218e-02   -2.645e-02 
 0.250 0.300   1.260   1.280     4.155e-01  1.956e-03   +1.132e-02   -1.823e-02 
 0.250 0.300   1.280   1.300     3.164e-01  2.074e-03   +1.243e-02   -1.613e-02 
 0.250 0.300   1.300   1.320     2.394e-01  1.133e-03   +7.319e-03   -1.122e-02 
 0.250 0.300   1.320   1.340     1.790e-01  1.392e-03   +5.125e-03   -9.034e-03 
 0.250 0.300   1.340   1.360     1.279e-01  1.223e-03   +6.524e-03   -8.344e-03 
 0.250 0.300   1.360   1.380     9.156e-02  6.891e-04   +6.470e-03   -7.667e-03 
 0.250 0.300   1.380   1.400     5.933e-02  7.213e-04   +3.342e-03   -5.143e-03 
 0.250 0.300   1.400   1.420     3.950e-02  5.930e-04   +1.947e-03   -3.453e-03 
 0.250 0.300   1.420   1.440     2.546e-02  5.123e-04   +2.207e-03   -2.690e-03 
 0.250 0.300   1.440   1.460     1.448e-02  3.865e-04   +1.496e-03   -1.526e-03 
 0.250 0.300   1.460   1.480     8.305e-03  2.960e-04   +7.684e-04   -1.334e-03 
 0.250 0.300   1.480   1.500     4.445e-03  1.948e-04   +5.863e-04   -9.124e-04 
 0.250 0.300   1.500   1.520     1.970e-03  1.375e-04   +5.497e-04   -3.525e-04 
 0.250 0.300   1.520   1.540     6.726e-04  6.846e-05   +4.825e-04   -2.515e-04 
 0.250 0.300   1.540   1.560     2.160e-04  6.412e-05   +4.120e-04   -1.706e-04 
 0.300 0.350   0.640   0.660     1.726e-01  7.811e-04   +2.100e-02   -1.942e-02 
 0.300 0.350   0.660   0.680     7.420e-01  1.082e-03   +5.457e-02   -3.870e-02 
 0.300 0.350   0.680   0.700     1.172e+00  1.639e-03   +1.055e-01   -6.811e-02 
 0.300 0.350   0.700   0.720     1.484e+00  2.150e-03   +1.389e-01   -9.068e-02 
 0.300 0.350   0.720   0.740     1.769e+00  1.891e-03   +1.573e-01   -8.309e-02 
 0.300 0.350   0.740   0.760     1.959e+00  2.085e-03   +1.759e-01   -9.440e-02 
 0.300 0.350   0.760   0.780     2.127e+00  2.559e-03   +1.869e-01   -9.270e-02 
 0.300 0.350   0.780   0.800     2.244e+00  2.445e-03   +1.998e-01   -1.096e-01 
 0.300 0.350   0.800   0.820     2.344e+00  2.623e-03   +2.011e-01   -9.990e-02 
 0.300 0.350   0.820   0.840     2.421e+00  2.583e-03   +1.988e-01   -9.302e-02 
 0.300 0.350   0.840   0.860     2.475e+00  2.091e-03   +2.015e-01   -1.169e-01 
 0.300 0.350   0.860   0.880     2.522e+00  2.027e-03   +1.942e-01   -9.260e-02 
 0.300 0.350   0.880   0.900     2.535e+00  2.626e-03   +1.902e-01   -8.905e-02 
 0.300 0.350   0.900   0.920     2.551e+00  3.453e-03   +1.854e-01   -9.355e-02 
 0.300 0.350   0.920   0.940     2.542e+00  2.618e-03   +1.743e-01   -9.046e-02 
 0.300 0.350   0.940   0.960     2.528e+00  2.663e-03   +1.651e-01   -9.208e-02 
 0.300 0.350   0.960   0.980     2.496e+00  3.184e-03   +1.623e-01   -1.121e-01 
 0.300 0.350   0.980   1.000     2.477e+00  2.687e-03   +1.469e-01   -1.144e-01 
 0.300 0.350   1.000   1.020     2.437e+00  2.646e-03   +1.387e-01   -1.251e-01 
 0.300 0.350   1.020   1.040     2.421e+00  3.824e-03   +1.703e-01   -1.715e-01 
 0.300 0.350   1.040   1.060     2.293e+00  3.653e-03   +1.422e-01   -1.629e-01 
 0.300 0.350   1.060   1.080     2.225e+00  3.780e-03   +1.092e-01   -1.514e-01 
 0.300 0.350   1.080   1.100     2.131e+00  3.630e-03   +9.819e-02   -1.456e-01 
 0.300 0.350   1.100   1.120     2.026e+00  3.428e-03   +1.070e-01   -1.595e-01 
 0.300 0.350   1.120   1.140     1.943e+00  3.775e-03   +8.599e-02   -1.508e-01 
 0.300 0.350   1.140   1.160     1.827e+00  3.547e-03   +8.080e-02   -1.521e-01 
 0.300 0.350   1.160   1.180     1.708e+00  4.480e-03   +7.371e-02   -1.421e-01 
 0.300 0.350   1.180   1.200     1.613e+00  4.641e-03   +7.162e-02   -1.399e-01 
 0.300 0.350   1.200   1.220     1.476e+00  3.783e-03   +9.970e-02   -1.630e-01 
 0.300 0.350   1.220   1.240     1.347e+00  3.739e-03   +5.148e-02   -1.180e-01 
 0.300 0.350   1.240   1.260     1.225e+00  2.929e-03   +4.253e-02   -1.028e-01 
 0.300 0.350   1.260   1.280     1.091e+00  3.110e-03   +3.690e-02   -9.096e-02 
 0.300 0.350   1.280   1.300     9.572e-01  3.339e-03   +3.326e-02   -7.612e-02 
 0.300 0.350   1.300   1.320     8.278e-01  2.494e-03   +2.299e-02   -6.060e-02 
 0.300 0.350   1.320   1.340     6.989e-01  2.285e-03   +2.438e-02   -5.172e-02 
 0.300 0.350   1.340   1.360     5.994e-01  1.782e-03   +1.563e-02   -4.107e-02 
 0.300 0.350   1.360   1.380     4.908e-01  2.025e-03   +1.476e-02   -2.955e-02 
 0.300 0.350   1.380   1.400     4.045e-01  1.940e-03   +1.010e-02   -2.421e-02 
 0.300 0.350   1.400   1.420     3.279e-01  1.273e-03   +9.625e-03   -1.855e-02 
 0.300 0.350   1.420   1.440     2.694e-01  1.497e-03   +8.300e-03   -1.671e-02 
 0.300 0.350   1.440   1.460     2.164e-01  1.236e-03   +7.045e-03   -1.297e-02 
 0.300 0.350   1.460   1.480     1.701e-01  1.075e-03   +9.321e-03   -1.135e-02 
 0.300 0.350   1.480   1.500     1.307e-01  9.297e-04   +9.257e-03   -8.315e-03 
 0.300 0.350   1.500   1.520     9.879e-02  8.203e-04   +4.807e-03   -6.139e-03 
 0.300 0.350   1.520   1.540     7.602e-02  7.880e-04   +4.324e-03   -5.738e-03 
 0.300 0.350   1.540   1.560     5.486e-02  6.287e-04   +3.544e-03   -4.346e-03 
 0.300 0.350   1.560   1.580     4.183e-02  6.657e-04   +3.141e-03   -3.988e-03 
 0.300 0.350   1.580   1.600     2.592e-02  5.606e-04   +2.542e-03   -2.889e-03 
 0.300 0.350   1.600   1.620     1.958e-02  4.117e-04   +1.929e-03   -2.543e-03 
 0.300 0.350   1.620   1.640     1.207e-02  2.565e-04   +1.368e-03   -1.825e-03 
 0.300 0.350   1.640   1.660     8.932e-03  2.291e-04   +8.951e-04   -1.513e-03 
 0.300 0.350   1.660   1.680     4.619e-03  1.727e-04   +1.061e-03   -9.352e-04 
 0.300 0.350   1.680   1.700     2.705e-03  1.206e-04   +6.594e-04   -6.977e-04 
 0.300 0.350   1.700   1.720     1.509e-03  8.025e-05   +3.921e-04   -4.198e-04 
 0.300 0.350   1.720   1.740     9.766e-04  7.062e-05   +4.629e-04   -3.604e-04 
 0.300 0.350   1.740   1.760     4.631e-04  6.820e-05   +3.547e-04   -2.960e-04 
 0.300 0.350   1.760   1.780     1.244e-04  2.739e-05   +1.464e-04   -7.707e-05 
 0.350 0.400   0.620   0.640     8.442e-03  1.688e-04   +3.507e-03   -3.415e-03 
 0.350 0.400   0.640   0.660     3.749e-01  1.031e-03   +3.098e-02   -2.534e-02 
 0.350 0.400   0.660   0.680     8.044e-01  1.019e-03   +6.233e-02   -3.214e-02 
 0.350 0.400   0.680   0.700     1.108e+00  1.413e-03   +1.023e-01   -4.675e-02 
 0.350 0.400   0.700   0.720     1.311e+00  1.822e-03   +1.310e-01   -6.055e-02 
 0.350 0.400   0.720   0.740     1.494e+00  1.841e-03   +1.516e-01   -6.800e-02 
 0.350 0.400   0.740   0.760     1.659e+00  1.655e-03   +1.701e-01   -7.051e-02 
 0.350 0.400   0.760   0.780     1.769e+00  2.060e-03   +1.883e-01   -8.014e-02 
 0.350 0.400   0.780   0.800     1.851e+00  2.493e-03   +1.872e-01   -8.255e-02 
 0.350 0.400   0.800   0.820     1.920e+00  2.521e-03   +1.905e-01   -8.422e-02 
 0.350 0.400   0.820   0.840     1.953e+00  2.838e-03   +1.902e-01   -8.485e-02 
 0.350 0.400   0.840   0.860     1.973e+00  2.239e-03   +1.889e-01   -8.055e-02 
 0.350 0.400   0.860   0.880     1.987e+00  2.239e-03   +1.837e-01   -7.845e-02 
 0.350 0.400   0.880   0.900     1.985e+00  2.389e-03   +1.830e-01   -7.919e-02 
 0.350 0.400   0.900   0.920     1.974e+00  1.752e-03   +1.744e-01   -7.169e-02 
 0.350 0.400   0.920   0.940     1.960e+00  2.138e-03   +1.697e-01   -7.022e-02 
 0.350 0.400   0.940   0.960     1.945e+00  1.904e-03   +1.566e-01   -8.017e-02 
 0.350 0.400   0.960   0.980     1.911e+00  2.655e-03   +1.679e-01   -9.239e-02 
 0.350 0.400   0.980   1.000     1.890e+00  2.692e-03   +1.532e-01   -7.922e-02 
 0.350 0.400   1.000   1.020     1.844e+00  2.447e-03   +1.398e-01   -7.942e-02 
 0.350 0.400   1.020   1.040     1.827e+00  2.482e-03   +1.261e-01   -6.781e-02 
 0.350 0.400   1.040   1.060     1.800e+00  2.526e-03   +1.254e-01   -8.980e-02 
 0.350 0.400   1.060   1.080     1.768e+00  2.918e-03   +1.219e-01   -1.011e-01 
 0.350 0.400   1.080   1.100     1.730e+00  3.275e-03   +1.037e-01   -8.770e-02 
 0.350 0.400   1.100   1.120     1.675e+00  3.816e-03   +9.639e-02   -9.571e-02 
 0.350 0.400   1.120   1.140     1.618e+00  3.417e-03   +8.674e-02   -9.814e-02 
 0.350 0.400   1.140   1.160     1.556e+00  3.299e-03   +8.319e-02   -9.720e-02 
 0.350 0.400   1.160   1.180     1.472e+00  2.645e-03   +7.385e-02   -1.025e-01 
 0.350 0.400   1.180   1.200     1.431e+00  2.535e-03   +6.809e-02   -1.007e-01 
 0.350 0.400   1.200   1.220     1.373e+00  2.889e-03   +6.315e-02   -1.011e-01 
 0.350 0.400   1.220   1.240     1.328e+00  3.055e-03   +5.673e-02   -1.030e-01 
 0.350 0.400   1.240   1.260     1.268e+00  2.426e-03   +5.354e-02   -1.049e-01 
 0.350 0.400   1.260   1.280     1.217e+00  2.421e-03   +4.997e-02   -1.044e-01 
 0.350 0.400   1.280   1.300     1.141e+00  2.507e-03   +4.534e-02   -1.054e-01 
 0.350 0.400   1.300   1.320     1.079e+00  2.402e-03   +4.351e-02   -9.634e-02 
 0.350 0.400   1.320   1.340     9.876e-01  2.383e-03   +3.973e-02   -1.036e-01 
 0.350 0.400   1.340   1.360     8.988e-01  2.700e-03   +3.805e-02   -8.161e-02 
 0.350 0.400   1.360   1.380     8.159e-01  2.508e-03   +3.272e-02   -7.214e-02 
 0.350 0.400   1.380   1.400     7.200e-01  2.335e-03   +2.847e-02   -6.182e-02 
 0.350 0.400   1.400   1.420     6.324e-01  2.330e-03   +2.504e-02   -5.314e-02 
 0.350 0.400   1.420   1.440     5.751e-01  2.451e-03   +2.176e-02   -4.794e-02 
 0.350 0.400   1.440   1.460     4.988e-01  2.134e-03   +1.763e-02   -3.663e-02 
 0.350 0.400   1.460   1.480     4.329e-01  1.919e-03   +1.537e-02   -3.111e-02 
 0.350 0.400   1.480   1.500     3.794e-01  1.489e-03   +1.573e-02   -2.793e-02 
 0.350 0.400   1.500   1.520     3.235e-01  1.689e-03   +1.415e-02   -2.282e-02 
 0.350 0.400   1.520   1.540     2.727e-01  1.444e-03   +1.134e-02   -1.901e-02 
 0.350 0.400   1.540   1.560     2.289e-01  1.076e-03   +9.482e-03   -1.400e-02 
 0.350 0.400   1.560   1.580     1.911e-01  9.810e-04   +7.847e-03   -1.222e-02 
 0.350 0.400   1.580   1.600     1.537e-01  9.441e-04   +8.118e-03   -1.064e-02 
 0.350 0.400   1.600   1.620     1.270e-01  8.613e-04   +7.371e-03   -9.824e-03 
 0.350 0.400   1.620   1.640     1.023e-01  8.412e-04   +6.298e-03   -7.022e-03 
 0.350 0.400   1.640   1.660     8.337e-02  8.691e-04   +4.595e-03   -6.211e-03 
 0.350 0.400   1.660   1.680     6.429e-02  7.003e-04   +4.321e-03   -6.369e-03 
 0.350 0.400   1.680   1.700     5.139e-02  6.393e-04   +4.825e-03   -5.408e-03 
 0.350 0.400   1.700   1.720     3.739e-02  4.629e-04   +4.296e-03   -4.282e-03 
 0.350 0.400   1.720   1.740     2.896e-02  3.515e-04   +3.631e-03   -3.580e-03 
 0.350 0.400   1.740   1.760     2.182e-02  3.405e-04   +2.880e-03   -3.467e-03 
 0.350 0.400   1.760   1.780     1.580e-02  2.559e-04   +2.585e-03   -2.392e-03 
 0.350 0.400   1.780   1.800     1.095e-02  2.128e-04   +2.068e-03   -2.143e-03 
 0.350 0.400   1.800   1.820     8.422e-03  1.768e-04   +1.635e-03   -1.726e-03 
 0.350 0.400   1.820   1.840     5.368e-03  1.881e-04   +1.434e-03   -1.142e-03 
 0.350 0.400   1.840   1.860     3.712e-03  1.800e-04   +7.848e-04   -9.619e-04 
 0.350 0.400   1.860   1.880     2.401e-03  1.177e-04   +5.199e-04   -6.776e-04 
 0.350 0.400   1.880   1.900     1.414e-03  9.243e-05   +5.235e-04   -4.577e-04 
 0.350 0.400   1.900   1.920     9.988e-04  9.072e-05   +4.383e-04   -3.791e-04 
 0.350 0.400   1.920   1.940     4.646e-04  5.406e-05   +3.534e-04   -2.077e-04 
 0.350 0.400   1.940   1.960     1.986e-04  2.260e-05   +1.959e-04   -1.175e-04 
 0.350 0.400   1.960   1.980     1.432e-04  2.262e-05   +5.321e-04   -9.828e-05 
 0.400 0.450   0.620   0.640     3.616e-02  3.273e-04   +3.629e-03   -3.409e-03 
 0.400 0.450   0.640   0.660     3.839e-01  1.193e-03   +2.854e-02   -2.364e-02 
 0.400 0.450   0.660   0.680     6.646e-01  1.462e-03   +5.406e-02   -2.827e-02 
 0.400 0.450   0.680   0.700     8.732e-01  1.113e-03   +8.007e-02   -3.694e-02 
 0.400 0.450   0.700   0.720     1.012e+00  1.439e-03   +1.053e-01   -4.370e-02 
 0.400 0.450   0.720   0.740     1.157e+00  1.872e-03   +1.273e-01   -4.754e-02 
 0.400 0.450   0.740   0.760     1.268e+00  1.621e-03   +1.451e-01   -5.347e-02 
 0.400 0.450   0.760   0.780     1.365e+00  1.448e-03   +1.550e-01   -5.691e-02 
 0.400 0.450   0.780   0.800     1.439e+00  2.012e-03   +1.599e-01   -6.099e-02 
 0.400 0.450   0.800   0.820     1.476e+00  2.506e-03   +1.754e-01   -8.524e-02 
 0.400 0.450   0.820   0.840     1.513e+00  2.355e-03   +1.646e-01   -6.371e-02 
 0.400 0.450   0.840   0.860     1.517e+00  1.885e-03   +1.690e-01   -7.433e-02 
 0.400 0.450   0.860   0.880     1.524e+00  2.021e-03   +1.695e-01   -7.727e-02 
 0.400 0.450   0.880   0.900     1.513e+00  1.782e-03   +1.631e-01   -6.315e-02 
 0.400 0.450   0.900   0.920     1.506e+00  2.302e-03   +1.549e-01   -6.346e-02 
 0.400 0.450   0.920   0.940     1.480e+00  2.267e-03   +1.500e-01   -5.555e-02 
 0.400 0.450   0.940   0.960     1.454e+00  2.076e-03   +1.439e-01   -6.773e-02 
 0.400 0.450   0.960   0.980     1.443e+00  2.314e-03   +1.481e-01   -7.258e-02 
 0.400 0.450   0.980   1.000     1.419e+00  2.117e-03   +1.267e-01   -6.152e-02 
 0.400 0.450   1.000   1.020     1.398e+00  2.143e-03   +1.229e-01   -5.215e-02 
 0.400 0.450   1.020   1.040     1.363e+00  2.333e-03   +1.215e-01   -6.470e-02 
 0.400 0.450   1.040   1.060     1.345e+00  1.798e-03   +1.064e-01   -5.040e-02 
 0.400 0.450   1.060   1.080     1.316e+00  2.098e-03   +1.000e-01   -5.030e-02 
 0.400 0.450   1.080   1.100     1.287e+00  1.902e-03   +8.941e-02   -4.975e-02 
 0.400 0.450   1.100   1.120     1.260e+00  1.932e-03   +8.431e-02   -5.099e-02 
 0.400 0.450   1.120   1.140     1.238e+00  2.343e-03   +7.577e-02   -5.647e-02 
 0.400 0.450   1.140   1.160     1.199e+00  2.046e-03   +7.935e-02   -6.736e-02 
 0.400 0.450   1.160   1.180     1.157e+00  1.888e-03   +6.772e-02   -6.018e-02 
 0.400 0.450   1.180   1.200     1.128e+00  2.258e-03   +6.101e-02   -6.585e-02 
 0.400 0.450   1.200   1.220     1.093e+00  2.191e-03   +5.331e-02   -6.467e-02 
 0.400 0.450   1.220   1.240     1.056e+00  2.242e-03   +4.693e-02   -6.616e-02 
 0.400 0.450   1.240   1.260     1.018e+00  2.023e-03   +4.435e-02   -6.781e-02 
 0.400 0.450   1.260   1.280     9.927e-01  2.404e-03   +4.479e-02   -6.768e-02 
 0.400 0.450   1.280   1.300     9.393e-01  2.372e-03   +3.882e-02   -6.645e-02 
 0.400 0.450   1.300   1.320     9.171e-01  2.252e-03   +3.399e-02   -6.727e-02 
 0.400 0.450   1.320   1.340     8.758e-01  2.214e-03   +5.140e-02   -8.238e-02 
 0.400 0.450   1.340   1.360     8.393e-01  1.958e-03   +3.255e-02   -7.036e-02 
 0.400 0.450   1.360   1.380     7.977e-01  2.049e-03   +2.998e-02   -6.295e-02 
 0.400 0.450   1.380   1.400     7.398e-01  2.546e-03   +2.961e-02   -6.403e-02 
 0.400 0.450   1.400   1.420     6.824e-01  2.473e-03   +2.494e-02   -5.668e-02 
 0.400 0.450   1.420   1.440     6.693e-01  2.017e-03   +2.886e-02   -6.240e-02 
 0.400 0.450   1.440   1.460     6.200e-01  2.172e-03   +2.670e-02   -5.866e-02 
 0.400 0.450   1.460   1.480     5.894e-01  2.073e-03   +2.563e-02   -5.806e-02 
 0.400 0.450   1.480   1.500     5.417e-01  1.560e-03   +2.203e-02   -5.007e-02 
 0.400 0.450   1.500   1.520     4.911e-01  1.614e-03   +2.106e-02   -4.299e-02 
 0.400 0.450   1.520   1.540     4.342e-01  1.524e-03   +1.800e-02   -3.471e-02 
 0.400 0.450   1.540   1.560     3.863e-01  1.482e-03   +1.718e-02   -3.172e-02 
 0.400 0.450   1.560   1.580     3.438e-01  1.632e-03   +1.497e-02   -2.474e-02 
 0.400 0.450   1.580   1.600     2.990e-01  1.594e-03   +1.315e-02   -2.361e-02 
 0.400 0.450   1.600   1.620     2.651e-01  1.034e-03   +1.174e-02   -1.829e-02 
 0.400 0.450   1.620   1.640     2.234e-01  1.122e-03   +1.129e-02   -1.435e-02 
 0.400 0.450   1.640   1.660     1.987e-01  1.035e-03   +7.986e-03   -1.447e-02 
 0.400 0.450   1.660   1.680     1.678e-01  1.145e-03   +8.255e-03   -1.083e-02 
 0.400 0.450   1.680   1.700     1.434e-01  9.767e-04   +6.931e-03   -1.004e-02 
 0.400 0.450   1.700   1.720     1.221e-01  9.245e-04   +7.818e-03   -9.034e-03 
 0.400 0.450   1.720   1.740     1.028e-01  5.858e-04   +7.722e-03   -7.848e-03 
 0.400 0.450   1.740   1.760     8.446e-02  5.934e-04   +6.976e-03   -7.620e-03 
 0.400 0.450   1.760   1.780     7.083e-02  6.426e-04   +5.997e-03   -6.549e-03 
 0.400 0.450   1.780   1.800     5.694e-02  7.555e-04   +5.167e-03   -6.374e-03 
 0.400 0.450   1.800   1.820     4.788e-02  6.587e-04   +4.421e-03   -5.334e-03 
 0.400 0.450   1.820   1.840     3.898e-02  4.679e-04   +4.931e-03   -4.532e-03 
 0.400 0.450   1.840   1.860     3.004e-02  4.031e-04   +4.080e-03   -3.798e-03 
 0.400 0.450   1.860   1.880     2.329e-02  3.851e-04   +3.710e-03   -2.853e-03 
 0.400 0.450   1.880   1.900     1.890e-02  3.365e-04   +3.968e-03   -2.978e-03 
 0.400 0.450   1.900   1.920     1.438e-02  3.145e-04   +2.932e-03   -2.477e-03 
 0.400 0.450   1.920   1.940     1.184e-02  2.552e-04   +2.362e-03   -2.488e-03 
 0.400 0.450   1.940   1.960     8.018e-03  1.813e-04   +1.564e-03   -1.458e-03 
 0.400 0.450   1.960   1.980     6.121e-03  1.735e-04   +1.319e-03   -1.463e-03 
 0.400 0.450   1.980   2.000     5.162e-03  1.976e-04   +1.218e-03   -1.395e-03 
 0.400 0.450   2.000   2.020     2.901e-03  1.379e-04   +8.523e-04   -9.483e-04 
 0.400 0.450   2.020   2.040     2.334e-03  1.171e-04   +9.948e-04   -7.340e-04 
 0.400 0.450   2.040   2.060     1.780e-03  9.929e-05   +5.497e-04   -6.435e-04 
 0.400 0.450   2.060   2.080     1.054e-03  7.922e-05   +6.085e-04   -3.987e-04 
 0.400 0.450   2.080   2.100     5.609e-04  7.445e-05   +2.883e-04   -2.752e-04 
 0.400 0.450   2.100   2.120     4.067e-04  4.874e-05   +2.255e-04   -2.391e-04 
 0.400 0.450   2.120   2.140     2.790e-04  3.697e-05   +3.542e-04   -1.697e-04 
 0.400 0.450   2.140   2.160     2.342e-04  4.068e-05   +2.812e-04   -1.854e-04 
 0.450 0.500   0.620   0.640     4.735e-02  3.156e-04   +4.063e-03   -4.139e-03 
 0.450 0.500   0.640   0.660     3.201e-01  8.359e-04   +2.091e-02   -1.486e-02 
 0.450 0.500   0.660   0.680     4.952e-01  1.105e-03   +3.874e-02   -2.253e-02 
 0.450 0.500   0.680   0.700     6.144e-01  1.175e-03   +6.618e-02   -4.007e-02 
 0.450 0.500   0.700   0.720     7.287e-01  1.421e-03   +7.447e-02   -3.337e-02 
 0.450 0.500   0.720   0.740     8.280e-01  1.461e-03   +9.024e-02   -3.461e-02 
 0.450 0.500   0.740   0.760     9.308e-01  1.361e-03   +1.087e-01   -3.691e-02 
 0.450 0.500   0.760   0.780     1.007e+00  1.694e-03   +1.288e-01   -5.844e-02 
 0.450 0.500   0.780   0.800     1.062e+00  1.592e-03   +1.257e-01   -4.183e-02 
 0.450 0.500   0.800   0.820     1.094e+00  1.664e-03   +1.314e-01   -4.513e-02 
 0.450 0.500   0.820   0.840     1.119e+00  2.168e-03   +1.340e-01   -4.642e-02 
 0.450 0.500   0.840   0.860     1.129e+00  1.831e-03   +1.335e-01   -4.774e-02 
 0.450 0.500   0.860   0.880     1.135e+00  1.787e-03   +1.340e-01   -4.945e-02 
 0.450 0.500   0.880   0.900     1.128e+00  1.823e-03   +1.353e-01   -5.693e-02 
 0.450 0.500   0.900   0.920     1.119e+00  1.686e-03   +1.271e-01   -4.570e-02 
 0.450 0.500   0.920   0.940     1.111e+00  2.013e-03   +1.231e-01   -4.357e-02 
 0.450 0.500   0.940   0.960     1.099e+00  2.204e-03   +1.199e-01   -4.406e-02 
 0.450 0.500   0.960   0.980     1.075e+00  1.715e-03   +1.235e-01   -6.085e-02 
 0.450 0.500   0.980   1.000     1.067e+00  1.272e-03   +1.107e-01   -4.372e-02 
 0.450 0.500   1.000   1.020     1.043e+00  1.332e-03   +1.035e-01   -3.876e-02 
 0.450 0.500   1.020   1.040     1.024e+00  1.601e-03   +9.821e-02   -4.177e-02 
 0.450 0.500   1.040   1.060     1.003e+00  2.044e-03   +9.244e-02   -3.891e-02 
 0.450 0.500   1.060   1.080     9.832e-01  1.627e-03   +8.713e-02   -4.101e-02 
 0.450 0.500   1.080   1.100     9.605e-01  1.780e-03   +8.619e-02   -5.081e-02 
 0.450 0.500   1.100   1.120     9.453e-01  1.659e-03   +7.403e-02   -3.904e-02 
 0.450 0.500   1.120   1.140     9.196e-01  1.699e-03   +6.425e-02   -3.756e-02 
 0.450 0.500   1.140   1.160     8.914e-01  1.878e-03   +6.099e-02   -3.546e-02 
 0.450 0.500   1.160   1.180     8.671e-01  1.770e-03   +5.847e-02   -3.739e-02 
 0.450 0.500   1.180   1.200     8.476e-01  2.095e-03   +5.177e-02   -3.705e-02 
 0.450 0.500   1.200   1.220     8.238e-01  2.123e-03   +4.511e-02   -4.050e-02 
 0.450 0.500   1.220   1.240     8.070e-01  2.188e-03   +4.198e-02   -4.137e-02 
 0.450 0.500   1.240   1.260     8.003e-01  2.539e-03   +3.734e-02   -4.347e-02 
 0.450 0.500   1.260   1.280     7.707e-01  2.485e-03   +3.393e-02   -5.487e-02 
 0.450 0.500   1.280   1.300     7.537e-01  1.986e-03   +2.785e-02   -4.250e-02 
 0.450 0.500   1.300   1.320     7.206e-01  1.628e-03   +4.115e-02   -5.705e-02 
 0.450 0.500   1.320   1.340     6.958e-01  2.053e-03   +2.215e-02   -4.362e-02 
 0.450 0.500   1.340   1.360     6.697e-01  1.739e-03   +3.284e-02   -4.993e-02 
 0.450 0.500   1.360   1.380     6.317e-01  1.635e-03   +2.057e-02   -4.234e-02 
 0.450 0.500   1.380   1.400     5.943e-01  1.922e-03   +1.658e-02   -4.007e-02 
 0.450 0.500   1.400   1.420     5.587e-01  1.510e-03   +1.516e-02   -3.840e-02 
 0.450 0.500   1.420   1.440     5.595e-01  1.670e-03   +1.624e-02   -4.304e-02 
 0.450 0.500   1.440   1.460     5.300e-01  1.291e-03   +1.716e-02   -4.209e-02 
 0.450 0.500   1.460   1.480     5.267e-01  1.422e-03   +1.807e-02   -4.606e-02 
 0.450 0.500   1.480   1.500     5.159e-01  1.558e-03   +2.121e-02   -4.820e-02 
 0.450 0.500   1.500   1.520     4.928e-01  1.611e-03   +2.229e-02   -4.657e-02 
 0.450 0.500   1.520   1.540     4.662e-01  1.463e-03   +2.052e-02   -4.541e-02 
 0.450 0.500   1.540   1.560     4.311e-01  1.444e-03   +1.938e-02   -4.127e-02 
 0.450 0.500   1.560   1.580     4.041e-01  1.313e-03   +1.936e-02   -3.856e-02 
 0.450 0.500   1.580   1.600     3.747e-01  1.538e-03   +1.624e-02   -3.333e-02 
 0.450 0.500   1.600   1.620     3.371e-01  1.817e-03   +1.459e-02   -2.667e-02 
 0.450 0.500   1.620   1.640     3.046e-01  1.544e-03   +1.329e-02   -2.382e-02 
 0.450 0.500   1.640   1.660     2.743e-01  1.463e-03   +9.980e-03   -2.120e-02 
 0.450 0.500   1.660   1.680     2.441e-01  1.474e-03   +9.643e-03   -1.769e-02 
 0.450 0.500   1.680   1.700     2.174e-01  1.502e-03   +9.529e-03   -1.632e-02 
 0.450 0.500   1.700   1.720     1.974e-01  1.656e-03   +8.928e-03   -1.296e-02 
 0.450 0.500   1.720   1.740     1.713e-01  1.164e-03   +8.932e-03   -1.107e-02 
 0.450 0.500   1.740   1.760     1.522e-01  1.024e-03   +8.112e-03   -9.639e-03 
 0.450 0.500   1.760   1.780     1.341e-01  9.481e-04   +8.285e-03   -9.025e-03 
 0.450 0.500   1.780   1.800     1.174e-01  1.003e-03   +6.947e-03   -8.069e-03 
 0.450 0.500   1.800   1.820     1.007e-01  9.824e-04   +6.545e-03   -7.624e-03 
 0.450 0.500   1.820   1.840     8.901e-02  6.935e-04   +6.744e-03   -7.313e-03 
 0.450 0.500   1.840   1.860     7.482e-02  6.544e-04   +7.548e-03   -6.777e-03 
 0.450 0.500   1.860   1.880     6.617e-02  6.260e-04   +6.761e-03   -5.886e-03 
 0.450 0.500   1.880   1.900     5.585e-02  5.867e-04   +7.153e-03   -6.300e-03 
 0.450 0.500   1.900   1.920     4.584e-02  6.022e-04   +6.012e-03   -4.870e-03 
 0.450 0.500   1.920   1.940     4.043e-02  5.060e-04   +4.842e-03   -5.084e-03 
 0.450 0.500   1.940   1.960     3.228e-02  4.839e-04   +3.841e-03   -4.270e-03 
 0.450 0.500   1.960   1.980     2.829e-02  3.911e-04   +4.380e-03   -4.142e-03 
 0.450 0.500   1.980   2.000     2.360e-02  3.221e-04   +3.643e-03   -3.692e-03 
 0.450 0.500   2.000   2.020     1.773e-02  3.808e-04   +3.745e-03   -3.086e-03 
 0.450 0.500   2.020   2.040     1.592e-02  2.416e-04   +3.422e-03   -2.861e-03 
 0.450 0.500   2.040   2.060     1.102e-02  2.497e-04   +2.738e-03   -2.169e-03 
 0.450 0.500   2.060   2.080     8.960e-03  2.634e-04   +2.202e-03   -1.901e-03 
 0.450 0.500   2.080   2.100     8.047e-03  2.315e-04   +1.790e-03   -1.848e-03 
 0.450 0.500   2.100   2.120     5.612e-03  1.733e-04   +1.834e-03   -1.384e-03 
 0.450 0.500   2.120   2.140     4.403e-03  1.632e-04   +1.383e-03   -1.329e-03 
 0.450 0.500   2.140   2.160     3.354e-03  1.522e-04   +8.896e-04   -1.101e-03 
 0.450 0.500   2.160   2.180     2.697e-03  1.480e-04   +7.395e-04   -9.578e-04 
 0.450 0.500   2.180   2.200     2.056e-03  1.109e-04   +6.679e-04   -7.864e-04 
 0.450 0.500   2.200   2.220     1.344e-03  9.249e-05   +8.080e-04   -4.745e-04 
 0.450 0.500   2.220   2.240     1.099e-03  9.642e-05   +5.486e-04   -4.796e-04 
 0.450 0.500   2.240   2.260     1.012e-03  7.810e-05   +4.211e-04   -5.498e-04 
 0.450 0.500   2.260   2.280     4.396e-04  6.460e-05   +4.196e-04   -2.309e-04 
 0.450 0.500   2.280   2.300     3.420e-04  2.895e-05   +3.888e-04   -2.162e-04 
 0.500 0.550   0.620   0.640     4.281e-02  2.689e-04   +3.704e-03   -4.047e-03 
 0.500 0.550   0.640   0.660     2.396e-01  6.467e-04   +1.453e-02   -1.059e-02 
 0.500 0.550   0.660   0.680     3.456e-01  7.503e-04   +2.437e-02   -1.429e-02 
 0.500 0.550   0.680   0.700     4.324e-01  9.544e-04   +3.418e-02   -1.833e-02 
 0.500 0.550   0.700   0.720     4.954e-01  9.830e-04   +4.586e-02   -2.302e-02 
 0.500 0.550   0.720   0.740     5.718e-01  1.097e-03   +5.912e-02   -2.617e-02 
 0.500 0.550   0.740   0.760     6.431e-01  1.545e-03   +7.101e-02   -2.824e-02 
 0.500 0.550   0.760   0.780     7.070e-01  1.571e-03   +7.935e-02   -3.072e-02 
 0.500 0.550   0.780   0.800     7.535e-01  1.362e-03   +9.836e-02   -4.944e-02 
 0.500 0.550   0.800   0.820     7.897e-01  1.697e-03   +9.564e-02   -3.253e-02 
 0.500 0.550   0.820   0.840     8.123e-01  1.716e-03   +9.713e-02   -3.564e-02 
 0.500 0.550   0.840   0.860     8.225e-01  1.455e-03   +9.749e-02   -3.506e-02 
 0.500 0.550   0.860   0.880     8.269e-01  1.675e-03   +9.831e-02   -3.541e-02 
 0.500 0.550   0.880   0.900     8.355e-01  1.182e-03   +9.763e-02   -3.696e-02 
 0.500 0.550   0.900   0.920     8.307e-01  1.169e-03   +9.522e-02   -3.863e-02 
 0.500 0.550   0.920   0.940     8.186e-01  1.325e-03   +9.213e-02   -3.379e-02 
 0.500 0.550   0.940   0.960     8.122e-01  1.504e-03   +9.011e-02   -3.158e-02 
 0.500 0.550   0.960   0.980     8.027e-01  1.441e-03   +8.928e-02   -3.480e-02 
 0.500 0.550   0.980   1.000     7.826e-01  1.181e-03   +8.408e-02   -3.227e-02 
 0.500 0.550   1.000   1.020     7.747e-01  1.294e-03   +8.219e-02   -3.216e-02 
 0.500 0.550   1.020   1.040     7.610e-01  1.237e-03   +7.661e-02   -3.435e-02 
 0.500 0.550   1.040   1.060     7.413e-01  1.462e-03   +7.461e-02   -3.058e-02 
 0.500 0.550   1.060   1.080     7.256e-01  1.888e-03   +7.126e-02   -3.197e-02 
 0.500 0.550   1.080   1.100     7.136e-01  1.581e-03   +6.431e-02   -3.328e-02 
 0.500 0.550   1.100   1.120     7.016e-01  1.482e-03   +7.127e-02   -4.814e-02 
 0.500 0.550   1.120   1.140     6.863e-01  1.635e-03   +5.777e-02   -3.001e-02 
 0.500 0.550   1.140   1.160     6.696e-01  1.542e-03   +5.362e-02   -2.811e-02 
 0.500 0.550   1.160   1.180     6.433e-01  1.421e-03   +4.624e-02   -2.896e-02 
 0.500 0.550   1.180   1.200     6.322e-01  1.374e-03   +4.029e-02   -2.904e-02 
 0.500 0.550   1.200   1.220     6.112e-01  1.513e-03   +3.925e-02   -2.455e-02 
 0.500 0.550   1.220   1.240     6.040e-01  1.579e-03   +3.483e-02   -2.631e-02 
 0.500 0.550   1.240   1.260     5.895e-01  1.731e-03   +2.761e-02   -2.714e-02 
 0.500 0.550   1.260   1.280     5.803e-01  1.413e-03   +2.405e-02   -2.568e-02 
 0.500 0.550   1.280   1.300     5.707e-01  1.411e-03   +2.139e-02   -2.782e-02 
 0.500 0.550   1.300   1.320     5.614e-01  1.437e-03   +1.839e-02   -2.865e-02 
 0.500 0.550   1.320   1.340     5.498e-01  1.285e-03   +1.252e-02   -3.087e-02 
 0.500 0.550   1.340   1.360     5.343e-01  1.228e-03   +1.494e-02   -2.963e-02 
 0.500 0.550   1.360   1.380     5.042e-01  1.230e-03   +1.332e-02   -2.951e-02 
 0.500 0.550   1.380   1.400     4.719e-01  1.570e-03   +1.168e-02   -2.817e-02 
 0.500 0.550   1.400   1.420     4.474e-01  1.674e-03   +9.142e-03   -2.809e-02 
 0.500 0.550   1.420   1.440     4.288e-01  1.618e-03   +8.913e-03   -2.607e-02 
 0.500 0.550   1.440   1.460     4.124e-01  1.557e-03   +7.044e-03   -2.451e-02 
 0.500 0.550   1.460   1.480     4.092e-01  2.143e-03   +1.111e-02   -2.827e-02 
 0.500 0.550   1.480   1.500     4.028e-01  1.694e-03   +1.241e-02   -2.965e-02 
 0.500 0.550   1.500   1.520     3.935e-01  1.500e-03   +1.358e-02   -3.199e-02 
 0.500 0.550   1.520   1.540     3.850e-01  1.388e-03   +1.432e-02   -3.336e-02 
 0.500 0.550   1.540   1.560     3.677e-01  1.581e-03   +1.376e-02   -3.132e-02 
 0.500 0.550   1.560   1.580     3.669e-01  1.613e-03   +1.377e-02   -3.410e-02 
 0.500 0.550   1.580   1.600     3.458e-01  1.383e-03   +1.293e-02   -3.443e-02 
 0.500 0.550   1.600   1.620     3.315e-01  1.500e-03   +1.340e-02   -3.237e-02 
 0.500 0.550   1.620   1.640     3.100e-01  1.351e-03   +1.066e-02   -2.900e-02 
 0.500 0.550   1.640   1.660     2.893e-01  1.860e-03   +1.066e-02   -2.587e-02 
 0.500 0.550   1.660   1.680     2.717e-01  1.705e-03   +1.076e-02   -2.417e-02 
 0.500 0.550   1.680   1.700     2.539e-01  1.325e-03   +1.070e-02   -2.240e-02 
 0.500 0.550   1.700   1.720     2.246e-01  1.329e-03   +9.139e-03   -1.745e-02 
 0.500 0.550   1.720   1.740     2.108e-01  1.443e-03   +8.174e-03   -1.707e-02 
 0.500 0.550   1.740   1.760     1.948e-01  1.144e-03   +7.260e-03   -1.327e-02 
 0.500 0.550   1.760   1.780     1.711e-01  1.082e-03   +6.709e-03   -1.133e-02 
 0.500 0.550   1.780   1.800     1.586e-01  1.188e-03   +5.488e-03   -1.059e-02 
 0.500 0.550   1.800   1.820     1.422e-01  1.088e-03   +6.183e-03   -9.255e-03 
 0.500 0.550   1.820   1.840     1.247e-01  1.137e-03   +6.065e-03   -8.365e-03 
 0.500 0.550   1.840   1.860     1.150e-01  8.011e-04   +7.134e-03   -7.164e-03 
 0.500 0.550   1.860   1.880     9.948e-02  7.784e-04   +6.528e-03   -6.262e-03 
 0.500 0.550   1.880   1.900     8.877e-02  9.050e-04   +6.864e-03   -6.531e-03 
 0.500 0.550   1.900   1.920     7.813e-02  7.868e-04   +6.781e-03   -4.831e-03 
 0.500 0.550   1.920   1.940     7.313e-02  8.726e-04   +5.544e-03   -5.290e-03 
 0.500 0.550   1.940   1.960     6.087e-02  6.310e-04   +5.291e-03   -5.639e-03 
 0.500 0.550   1.960   1.980     5.266e-02  5.728e-04   +5.440e-03   -4.336e-03 
 0.500 0.550   1.980   2.000     4.722e-02  6.244e-04   +4.932e-03   -4.352e-03 
 0.500 0.550   2.000   2.020     3.971e-02  4.966e-04   +5.682e-03   -3.952e-03 
 0.500 0.550   2.020   2.040     3.601e-02  4.473e-04   +5.099e-03   -4.047e-03 
 0.500 0.550   2.040   2.060     2.999e-02  5.498e-04   +4.339e-03   -3.450e-03 
 0.500 0.550   2.060   2.080     2.642e-02  4.271e-04   +4.303e-03   -3.386e-03 
 0.500 0.550   2.080   2.100     2.319e-02  3.893e-04   +3.726e-03   -3.575e-03 
 0.500 0.550   2.100   2.120     1.813e-02  4.079e-04   +3.440e-03   -2.867e-03 
 0.500 0.550   2.120   2.140     1.527e-02  4.138e-04   +3.531e-03   -2.682e-03 
 0.500 0.550   2.140   2.160     1.263e-02  2.729e-04   +3.071e-03   -2.389e-03 
 0.500 0.550   2.160   2.180     1.027e-02  2.596e-04   +3.104e-03   -2.380e-03 
 0.500 0.550   2.180   2.200     9.314e-03  2.369e-04   +2.648e-03   -2.134e-03 
 0.500 0.550   2.200   2.220     7.401e-03  2.237e-04   +2.279e-03   -1.939e-03 
 0.500 0.550   2.220   2.240     6.166e-03  2.101e-04   +2.483e-03   -1.621e-03 
 0.500 0.550   2.240   2.260     4.521e-03  1.987e-04   +1.698e-03   -1.363e-03 
 0.500 0.550   2.260   2.280     3.288e-03  1.412e-04   +1.482e-03   -1.009e-03 
 0.500 0.550   2.280   2.300     3.273e-03  1.464e-04   +1.085e-03   -1.021e-03 
 0.550 0.600   0.620   0.640     2.859e-02  2.572e-04   +1.623e-03   -1.968e-03 
 0.550 0.600   0.640   0.660     1.707e-01  6.666e-04   +9.178e-03   -8.068e-03 
 0.550 0.600   0.660   0.680     2.381e-01  1.000e-03   +1.477e-02   -1.379e-02 
 0.550 0.600   0.680   0.700     2.893e-01  1.288e-03   +2.008e-02   -1.389e-02 
 0.550 0.600   0.700   0.720     3.348e-01  1.038e-03   +2.677e-02   -1.776e-02 
 0.550 0.600   0.720   0.740     3.717e-01  1.028e-03   +5.250e-02   -4.111e-02 
 0.550 0.600   0.740   0.760     4.294e-01  1.065e-03   +4.061e-02   -1.963e-02 
 0.550 0.600   0.760   0.780     4.736e-01  1.151e-03   +4.886e-02   -2.198e-02 
 0.550 0.600   0.780   0.800     5.183e-01  1.190e-03   +5.553e-02   -2.224e-02 
 0.550 0.600   0.800   0.820     5.472e-01  1.028e-03   +6.140e-02   -2.399e-02 
 0.550 0.600   0.820   0.840     5.702e-01  1.159e-03   +6.646e-02   -2.643e-02 
 0.550 0.600   0.840   0.860     5.855e-01  1.496e-03   +6.353e-02   -2.672e-02 
 0.550 0.600   0.860   0.880     5.875e-01  1.562e-03   +6.580e-02   -2.762e-02 
 0.550 0.600   0.880   0.900     6.060e-01  1.308e-03   +8.039e-02   -4.699e-02 
 0.550 0.600   0.900   0.920     3.707e-01  1.460e-03   +6.467e-01   -6.248e-01 
 0.550 0.600   0.920   0.940     6.001e-01  1.323e-03   +8.196e-02   -4.874e-02 
 0.550 0.600   0.940   0.960     5.869e-01  1.344e-03   +6.320e-02   -2.861e-02 
 0.550 0.600   0.960   0.980     5.713e-01  8.903e-04   +6.260e-02   -2.552e-02 
 0.550 0.600   0.980   1.000     5.660e-01  1.111e-03   +5.928e-02   -2.484e-02 
 0.550 0.600   1.000   1.020     5.609e-01  1.091e-03   +5.869e-02   -2.830e-02 
 0.550 0.600   1.020   1.040     5.566e-01  1.253e-03   +5.646e-02   -2.490e-02 
 0.550 0.600   1.040   1.060     5.448e-01  1.567e-03   +5.529e-02   -2.390e-02 
 0.550 0.600   1.060   1.080     5.289e-01  1.708e-03   +5.280e-02   -2.506e-02 
 0.550 0.600   1.080   1.100     5.284e-01  1.668e-03   +4.829e-02   -2.622e-02 
 0.550 0.600   1.100   1.120     5.119e-01  1.391e-03   +4.478e-02   -2.427e-02 
 0.550 0.600   1.120   1.140     5.024e-01  1.338e-03   +4.366e-02   -2.153e-02 
 0.550 0.600   1.140   1.160     4.920e-01  1.081e-03   +4.064e-02   -2.425e-02 
 0.550 0.600   1.160   1.180     4.714e-01  1.103e-03   +3.813e-02   -2.237e-02 
 0.550 0.600   1.180   1.200     4.650e-01  1.615e-03   +5.414e-02   -4.482e-02 
 0.550 0.600   1.200   1.220     4.555e-01  1.615e-03   +3.281e-02   -2.391e-02 
 0.550 0.600   1.220   1.240     4.411e-01  1.008e-03   +2.702e-02   -2.095e-02 
 0.550 0.600   1.240   1.260     4.365e-01  1.234e-03   +2.348e-02   -2.177e-02 
 0.550 0.600   1.260   1.280     4.247e-01  1.184e-03   +2.058e-02   -1.965e-02 
 0.550 0.600   1.280   1.300     4.226e-01  1.099e-03   +1.788e-02   -1.981e-02 
 0.550 0.600   1.300   1.320     4.185e-01  1.426e-03   +1.814e-02   -2.122e-02 
 0.550 0.600   1.320   1.340     4.087e-01  1.387e-03   +1.524e-02   -2.029e-02 
 0.550 0.600   1.340   1.360     4.020e-01  1.468e-03   +1.260e-02   -2.267e-02 
 0.550 0.600   1.360   1.380     3.842e-01  1.389e-03   +2.837e-02   -3.584e-02 
 0.550 0.600   1.380   1.400     3.718e-01  1.147e-03   +1.094e-02   -2.268e-02 
 0.550 0.600   1.400   1.420     3.512e-01  1.337e-03   +7.325e-03   -2.269e-02 
 0.550 0.600   1.420   1.440     3.436e-01  1.524e-03   +7.073e-03   -2.108e-02 
 0.550 0.600   1.440   1.460     3.276e-01  1.076e-03   +6.009e-03   -1.962e-02 
 0.550 0.600   1.460   1.480     3.108e-01  1.221e-03   +5.723e-03   -1.874e-02 
 0.550 0.600   1.480   1.500     3.092e-01  1.845e-03   +7.235e-03   -2.034e-02 
 0.550 0.600   1.500   1.520     3.040e-01  1.744e-03   +8.589e-03   -2.113e-02 
 0.550 0.600   1.520   1.540     2.908e-01  1.153e-03   +6.444e-03   -2.167e-02 
 0.550 0.600   1.540   1.560     2.891e-01  1.308e-03   +7.977e-03   -2.140e-02 
 0.550 0.600   1.560   1.580     2.777e-01  1.796e-03   +8.156e-03   -2.146e-02 
 0.550 0.600   1.580   1.600     2.734e-01  1.849e-03   +1.186e-02   -2.181e-02 
 0.550 0.600   1.600   1.620     2.667e-01  1.856e-03   +7.683e-03   -2.178e-02 
 0.550 0.600   1.620   1.640     2.567e-01  1.467e-03   +6.141e-03   -2.189e-02 
 0.550 0.600   1.640   1.660     2.528e-01  1.509e-03   +6.669e-03   -2.258e-02 
 0.550 0.600   1.660   1.680     2.382e-01  1.561e-03   +6.297e-03   -2.051e-02 
 0.550 0.600   1.680   1.700     2.361e-01  1.488e-03   +5.883e-03   -2.154e-02 
 0.550 0.600   1.700   1.720     2.206e-01  1.444e-03   +6.460e-03   -1.830e-02 
 0.550 0.600   1.720   1.740     2.106e-01  1.681e-03   +4.913e-03   -1.787e-02 
 0.550 0.600   1.740   1.760     1.927e-01  1.399e-03   +5.300e-03   -1.627e-02 
 0.550 0.600   1.760   1.780     1.800e-01  1.273e-03   +5.354e-03   -1.575e-02 
 0.550 0.600   1.780   1.800     1.698e-01  1.337e-03   +4.380e-03   -1.144e-02 
 0.550 0.600   1.800   1.820     1.572e-01  9.018e-04   +4.184e-03   -1.072e-02 
 0.550 0.600   1.820   1.840     1.454e-01  8.771e-04   +5.545e-03   -1.103e-02 
 0.550 0.600   1.840   1.860     1.308e-01  1.014e-03   +6.869e-03   -8.054e-03 
 0.550 0.600   1.860   1.880     1.204e-01  1.047e-03   +5.830e-03   -7.620e-03 
 0.550 0.600   1.880   1.900     1.113e-01  1.151e-03   +5.859e-03   -7.585e-03 
 0.550 0.600   1.900   1.920     9.892e-02  9.056e-04   +5.021e-03   -6.705e-03 
 0.550 0.600   1.920   1.940     9.196e-02  7.648e-04   +6.413e-03   -6.703e-03 
 0.550 0.600   1.940   1.960     7.995e-02  8.385e-04   +4.920e-03   -5.045e-03 
 0.550 0.600   1.960   1.980     7.127e-02  5.415e-04   +5.428e-03   -4.690e-03 
 0.550 0.600   1.980   2.000     6.493e-02  6.348e-04   +5.381e-03   -4.488e-03 
 0.550 0.600   2.000   2.020     5.911e-02  5.594e-04   +5.167e-03   -3.868e-03 
 0.550 0.600   2.020   2.040     5.139e-02  5.501e-04   +4.969e-03   -3.563e-03 
 0.550 0.600   2.040   2.060     4.816e-02  6.299e-04   +4.584e-03   -4.057e-03 
 0.550 0.600   2.060   2.080     4.187e-02  6.143e-04   +5.068e-03   -3.444e-03 
 0.550 0.600   2.080   2.100     3.585e-02  3.754e-04   +4.218e-03   -3.326e-03 
 0.550 0.600   2.100   2.120     3.201e-02  5.416e-04   +4.101e-03   -3.443e-03 
 0.550 0.600   2.120   2.140     3.022e-02  5.619e-04   +3.674e-03   -3.259e-03 
 0.550 0.600   2.140   2.160     2.620e-02  3.959e-04   +4.575e-03   -3.306e-03 
 0.550 0.600   2.160   2.180     2.173e-02  3.648e-04   +3.498e-03   -3.017e-03 
 0.550 0.600   2.180   2.200     1.913e-02  4.068e-04   +3.500e-03   -2.555e-03 
 0.550 0.600   2.200   2.220     1.620e-02  4.109e-04   +3.392e-03   -2.618e-03 
 0.550 0.600   2.220   2.240     1.469e-02  2.982e-04   +3.385e-03   -2.691e-03 
 0.550 0.600   2.240   2.260     1.332e-02  2.694e-04   +2.942e-03   -2.367e-03 
 0.550 0.600   2.260   2.280     1.140e-02  2.954e-04   +2.496e-03   -2.218e-03 
 0.550 0.600   2.280   2.300     9.719e-03  2.158e-04   +2.298e-03   -2.152e-03 
 0.600 0.650   0.620   0.640     1.884e-02  2.497e-04   +8.114e-04   -1.177e-03 
 0.600 0.650   0.640   0.660     1.149e-01  6.536e-04   +4.893e-03   -6.584e-03 
 0.600 0.650   0.660   0.680     1.604e-01  8.611e-04   +6.170e-03   -9.237e-03 
 0.600 0.650   0.680   0.700     1.936e-01  5.967e-04   +1.030e-02   -1.106e-02 
 0.600 0.650   0.700   0.720     2.141e-01  6.755e-04   +1.257e-02   -1.127e-02 
 0.600 0.650   0.720   0.740     2.420e-01  8.393e-04   +1.697e-02   -1.987e-02 
 0.600 0.650   0.740   0.760     2.761e-01  8.727e-04   +2.238e-02   -1.439e-02 
 0.600 0.650   0.760   0.780     3.088e-01  1.106e-03   +2.691e-02   -1.635e-02 
 0.600 0.650   0.780   0.800     3.396e-01  1.141e-03   +3.094e-02   -1.586e-02 
 0.600 0.650   0.800   0.820     3.684e-01  8.600e-04   +3.601e-02   -1.725e-02 
 0.600 0.650   0.820   0.840     3.918e-01  1.051e-03   +3.751e-02   -1.884e-02 
 0.600 0.650   0.840   0.860     4.021e-01  1.082e-03   +4.067e-02   -2.029e-02 
 0.600 0.650   0.860   0.880     4.077e-01  1.055e-03   +4.095e-02   -1.984e-02 
 0.600 0.650   0.880   0.900     4.100e-01  9.486e-04   +3.943e-02   -2.189e-02 
 0.600 0.650   0.900   0.920     4.128e-01  9.054e-04   +4.362e-02   -2.300e-02 
 0.600 0.650   0.920   0.940     4.088e-01  8.826e-04   +4.193e-02   -1.945e-02 
 0.600 0.650   0.940   0.960     4.063e-01  1.144e-03   +4.038e-02   -1.863e-02 
 0.600 0.650   0.960   0.980     4.043e-01  1.223e-03   +4.045e-02   -2.177e-02 
 0.600 0.650   0.980   1.000     4.007e-01  1.000e-03   +3.966e-02   -1.984e-02 
 0.600 0.650   1.000   1.020     3.960e-01  1.101e-03   +3.775e-02   -1.962e-02 
 0.600 0.650   1.020   1.040     3.889e-01  1.178e-03   +3.670e-02   -1.950e-02 
 0.600 0.650   1.040   1.060     3.870e-01  1.388e-03   +3.745e-02   -1.911e-02 
 0.600 0.650   1.060   1.080     3.787e-01  1.142e-03   +3.576e-02   -1.876e-02 
 0.600 0.650   1.080   1.100     3.754e-01  8.459e-04   +4.354e-02   -3.302e-02 
 0.600 0.650   1.100   1.120     3.692e-01  1.168e-03   +3.369e-02   -1.784e-02 
 0.600 0.650   1.120   1.140     3.627e-01  1.301e-03   +3.091e-02   -1.692e-02 
 0.600 0.650   1.140   1.160     3.529e-01  1.124e-03   +3.079e-02   -1.902e-02 
 0.600 0.650   1.160   1.180     3.415e-01  9.175e-04   +2.752e-02   -1.799e-02 
 0.600 0.650   1.180   1.200     3.346e-01  1.023e-03   +2.502e-02   -1.727e-02 
 0.600 0.650   1.200   1.220     3.275e-01  1.237e-03   +2.428e-02   -1.693e-02 
 0.600 0.650   1.220   1.240     3.194e-01  1.188e-03   +2.097e-02   -1.642e-02 
 0.600 0.650   1.240   1.260     3.097e-01  9.141e-04   +1.938e-02   -1.453e-02 
 0.600 0.650   1.260   1.280     3.060e-01  1.071e-03   +1.846e-02   -1.633e-02 
 0.600 0.650   1.280   1.300     3.039e-01  1.211e-03   +1.732e-02   -1.581e-02 
 0.600 0.650   1.300   1.320     3.014e-01  1.264e-03   +1.671e-02   -1.576e-02 
 0.600 0.650   1.320   1.340     2.951e-01  1.370e-03   +1.407e-02   -1.571e-02 
 0.600 0.650   1.340   1.360     2.994e-01  1.047e-03   +1.378e-02   -1.844e-02 
 0.600 0.650   1.360   1.380     2.845e-01  9.284e-04   +1.317e-02   -1.649e-02 
 0.600 0.650   1.380   1.400     2.773e-01  9.460e-04   +1.159e-02   -1.630e-02 
 0.600 0.650   1.400   1.420     2.741e-01  1.266e-03   +1.132e-02   -1.719e-02 
 0.600 0.650   1.420   1.440     2.595e-01  1.212e-03   +7.614e-03   -1.539e-02 
 0.600 0.650   1.440   1.460     2.547e-01  1.085e-03   +6.655e-03   -1.518e-02 
 0.600 0.650   1.460   1.480     2.408e-01  1.039e-03   +4.612e-03   -1.519e-02 
 0.600 0.650   1.480   1.500     2.384e-01  1.057e-03   +4.524e-03   -1.364e-02 
 0.600 0.650   1.500   1.520     2.278e-01  1.136e-03   +5.645e-03   -1.439e-02 
 0.600 0.650   1.520   1.540     2.275e-01  1.301e-03   +5.114e-03   -1.514e-02 
 0.600 0.650   1.540   1.560     2.215e-01  1.274e-03   +5.148e-03   -1.462e-02 
 0.600 0.650   1.560   1.580     2.137e-01  1.514e-03   +6.603e-03   -1.498e-02 
 0.600 0.650   1.580   1.600     2.105e-01  1.464e-03   +4.657e-03   -1.354e-02 
 0.600 0.650   1.600   1.620     2.066e-01  1.192e-03   +5.008e-03   -1.478e-02 
 0.600 0.650   1.620   1.640     1.973e-01  1.436e-03   +6.082e-03   -1.490e-02 
 0.600 0.650   1.640   1.660     1.951e-01  1.609e-03   +4.409e-03   -1.532e-02 
 0.600 0.650   1.660   1.680     1.909e-01  1.160e-03   +4.229e-03   -1.520e-02 
 0.600 0.650   1.680   1.700     1.860e-01  1.164e-03   +4.071e-03   -1.514e-02 
 0.600 0.650   1.700   1.720     1.782e-01  1.207e-03   +3.577e-03   -1.459e-02 
 0.600 0.650   1.720   1.740     1.748e-01  1.446e-03   +3.590e-03   -1.519e-02 
 0.600 0.650   1.740   1.760     1.717e-01  1.554e-03   +5.114e-03   -1.724e-02 
 0.600 0.650   1.760   1.780     1.671e-01  1.089e-03   +4.176e-03   -1.437e-02 
 0.600 0.650   1.780   1.800     1.583e-01  1.168e-03   +4.113e-03   -1.415e-02 
 0.600 0.650   1.800   1.820     1.551e-01  1.180e-03   +5.611e-03   -1.535e-02 
 0.600 0.650   1.820   1.840     1.447e-01  1.042e-03   +6.083e-03   -1.507e-02 
 0.600 0.650   1.840   1.860     1.313e-01  9.080e-04   +6.152e-03   -1.274e-02 
 0.600 0.650   1.860   1.880     1.226e-01  1.056e-03   +5.678e-03   -1.232e-02 
 0.600 0.650   1.880   1.900     1.180e-01  1.133e-03   +6.503e-03   -9.465e-03 
 0.600 0.650   1.900   1.920     1.056e-01  6.470e-04   +4.911e-03   -8.182e-03 
 0.600 0.650   1.920   1.940     9.921e-02  7.464e-04   +4.610e-03   -7.480e-03 
 0.600 0.650   1.940   1.960     9.014e-02  7.985e-04   +4.601e-03   -7.201e-03 
 0.600 0.650   1.960   1.980     8.184e-02  7.136e-04   +4.753e-03   -6.362e-03 
 0.600 0.650   1.980   2.000     7.422e-02  7.980e-04   +5.189e-03   -4.190e-03 
 0.600 0.650   2.000   2.020     6.766e-02  8.239e-04   +4.225e-03   -4.926e-03 
 0.600 0.650   2.020   2.040     5.996e-02  7.477e-04   +4.338e-03   -3.795e-03 
 0.600 0.650   2.040   2.060     5.812e-02  5.667e-04   +4.425e-03   -4.283e-03 
 0.600 0.650   2.060   2.080     5.056e-02  6.637e-04   +3.977e-03   -4.121e-03 
 0.600 0.650   2.080   2.100     4.724e-02  7.876e-04   +3.696e-03   -3.387e-03 
 0.600 0.650   2.100   2.120     4.177e-02  7.043e-04   +3.772e-03   -3.219e-03 
 0.600 0.650   2.120   2.140     3.995e-02  4.874e-04   +3.979e-03   -3.365e-03 
 0.600 0.650   2.140   2.160     3.550e-02  4.624e-04   +3.919e-03   -3.296e-03 
 0.600 0.650   2.160   2.180     2.957e-02  5.245e-04   +3.518e-03   -2.805e-03 
 0.600 0.650   2.180   2.200     2.913e-02  4.704e-04   +3.116e-03   -3.194e-03 
 0.600 0.650   2.200   2.220     2.483e-02  3.807e-04   +3.992e-03   -2.373e-03 
 0.600 0.650   2.220   2.240     2.318e-02  4.756e-04   +2.795e-03   -2.900e-03 
 0.600 0.650   2.240   2.260     2.046e-02  4.449e-04   +3.232e-03   -2.446e-03 
 0.600 0.650   2.260   2.280     1.851e-02  3.207e-04   +3.266e-03   -2.840e-03 
 0.600 0.650   2.280   2.300     1.568e-02  2.580e-04   +2.830e-03   -1.842e-03 
 0.650 0.700   0.620   0.640     1.213e-02  1.583e-04   +6.332e-04   -9.475e-04 
 0.650 0.700   0.640   0.660     7.728e-02  4.549e-04   +2.777e-03   -5.525e-03 
 0.650 0.700   0.660   0.680     1.019e-01  6.469e-04   +2.623e-03   -6.418e-03 
 0.650 0.700   0.680   0.700     1.243e-01  6.998e-04   +3.300e-03   -8.426e-03 
 0.650 0.700   0.700   0.720     1.406e-01  6.141e-04   +5.263e-03   -8.761e-03 
 0.650 0.700   0.720   0.740     1.586e-01  6.485e-04   +8.075e-03   -1.009e-02 
 0.650 0.700   0.740   0.760     1.724e-01  7.951e-04   +1.015e-02   -1.039e-02 
 0.650 0.700   0.760   0.780     1.951e-01  8.881e-04   +1.398e-02   -1.053e-02 
 0.650 0.700   0.780   0.800     2.153e-01  8.250e-04   +1.682e-02   -1.244e-02 
 0.650 0.700   0.800   0.820     2.388e-01  7.832e-04   +1.927e-02   -1.379e-02 
 0.650 0.700   0.820   0.840     2.518e-01  7.931e-04   +2.041e-02   -1.281e-02 
 0.650 0.700   0.840   0.860     2.630e-01  1.032e-03   +2.303e-02   -1.255e-02 
 0.650 0.700   0.860   0.880     2.670e-01  8.226e-04   +5.203e-02   -4.542e-02 
 0.650 0.700   0.880   0.900     2.765e-01  1.005e-03   +2.535e-02   -1.387e-02 
 0.650 0.700   0.900   0.920     2.779e-01  1.034e-03   +2.463e-02   -1.609e-02 
 0.650 0.700   0.920   0.940     2.795e-01  9.775e-04   +2.405e-02   -1.378e-02 
 0.650 0.700   0.940   0.960     2.780e-01  9.648e-04   +2.468e-02   -1.404e-02 
 0.650 0.700   0.960   0.980     2.736e-01  8.511e-04   +2.334e-02   -1.475e-02 
 0.650 0.700   0.980   1.000     2.756e-01  9.900e-04   +2.365e-02   -1.398e-02 
 0.650 0.700   1.000   1.020     2.780e-01  9.599e-04   +2.321e-02   -1.729e-02 
 0.650 0.700   1.020   1.040     2.680e-01  1.011e-03   +2.368e-02   -1.470e-02 
 0.650 0.700   1.040   1.060     2.705e-01  1.169e-03   +2.290e-02   -1.657e-02 
 0.650 0.700   1.060   1.080     2.569e-01  1.006e-03   +5.306e-02   -4.723e-02 
 0.650 0.700   1.080   1.100     2.597e-01  1.051e-03   +2.202e-02   -1.559e-02 
 0.650 0.700   1.100   1.120     2.548e-01  1.173e-03   +2.204e-02   -1.442e-02 
 0.650 0.700   1.120   1.140     2.493e-01  1.105e-03   +1.967e-02   -1.558e-02 
 0.650 0.700   1.140   1.160     2.449e-01  1.089e-03   +2.070e-02   -1.374e-02 
 0.650 0.700   1.160   1.180     2.370e-01  9.341e-04   +2.023e-02   -1.261e-02 
 0.650 0.700   1.180   1.200     2.353e-01  9.274e-04   +1.905e-02   -1.326e-02 
 0.650 0.700   1.200   1.220     2.267e-01  1.209e-03   +1.794e-02   -1.313e-02 
 0.650 0.700   1.220   1.240     2.215e-01  1.090e-03   +1.604e-02   -1.212e-02 
 0.650 0.700   1.240   1.260     2.232e-01  1.331e-03   +1.633e-02   -1.292e-02 
 0.650 0.700   1.260   1.280     2.153e-01  1.020e-03   +1.480e-02   -1.234e-02 
 0.650 0.700   1.280   1.300     2.153e-01  1.037e-03   +1.585e-02   -1.089e-02 
 0.650 0.700   1.300   1.320     2.095e-01  7.359e-04   +1.429e-02   -1.552e-02 
 0.650 0.700   1.320   1.340     2.127e-01  1.003e-03   +1.476e-02   -1.503e-02 
 0.650 0.700   1.340   1.360     2.040e-01  1.002e-03   +1.307e-02   -1.164e-02 
 0.650 0.700   1.360   1.380     2.026e-01  9.330e-04   +1.464e-02   -1.402e-02 
 0.650 0.700   1.380   1.400     1.981e-01  1.003e-03   +5.780e-02   -6.276e-02 
 0.650 0.700   1.400   1.420     1.976e-01  8.335e-04   +1.554e-02   -1.494e-02 
 0.650 0.700   1.420   1.440     1.879e-01  9.738e-04   +1.071e-02   -1.293e-02 
 0.650 0.700   1.440   1.460     1.832e-01  1.253e-03   +1.088e-02   -1.090e-02 
 0.650 0.700   1.460   1.480     1.774e-01  1.209e-03   +6.991e-03   -1.171e-02 
 0.650 0.700   1.480   1.500     1.820e-01  1.273e-03   +6.543e-03   -1.326e-02 
 0.650 0.700   1.500   1.520     1.773e-01  1.052e-03   +5.715e-03   -1.192e-02 
 0.650 0.700   1.520   1.540     1.719e-01  1.124e-03   +5.555e-03   -1.232e-02 
 0.650 0.700   1.540   1.560     1.702e-01  1.218e-03   +7.095e-03   -1.328e-02 
 0.650 0.700   1.560   1.580     1.677e-01  1.284e-03   +5.953e-03   -1.355e-02 
 0.650 0.700   1.580   1.600     1.617e-01  1.318e-03   +5.158e-03   -1.249e-02 
 0.650 0.700   1.600   1.620     1.587e-01  9.438e-04   +3.376e-03   -1.228e-02 
 0.650 0.700   1.620   1.640     1.529e-01  9.501e-04   +3.954e-03   -1.176e-02 
 0.650 0.700   1.640   1.660     1.485e-01  1.099e-03   +1.210e-02   -1.859e-02 
 0.650 0.700   1.660   1.680     1.432e-01  1.173e-03   +7.149e-02   -8.266e-02 
 0.650 0.700   1.680   1.700     1.438e-01  1.077e-03   +1.065e-02   -1.636e-02 
 0.650 0.700   1.700   1.720     1.396e-01  8.647e-04   +2.788e-03   -1.017e-02 
 0.650 0.700   1.720   1.740     1.399e-01  1.036e-03   +2.944e-03   -1.290e-02 
 0.650 0.700   1.740   1.760     1.336e-01  1.102e-03   +4.249e-03   -1.080e-02 
 0.650 0.700   1.760   1.780     1.336e-01  1.239e-03   +4.110e-03   -1.091e-02 
 0.650 0.700   1.780   1.800     1.308e-01  1.232e-03   +3.796e-03   -1.196e-02 
 0.650 0.700   1.800   1.820     1.253e-01  1.210e-03   +2.637e-03   -1.183e-02 
 0.650 0.700   1.820   1.840     1.258e-01  1.250e-03   +5.467e-03   -1.231e-02 
 0.650 0.700   1.840   1.860     1.193e-01  9.819e-04   +4.398e-03   -1.251e-02 
 0.650 0.700   1.860   1.880     1.200e-01  1.041e-03   +5.003e-03   -1.426e-02 
 0.650 0.700   1.880   1.900     1.130e-01  1.232e-03   +9.062e-03   -1.522e-02 
 0.650 0.700   1.900   1.920     1.044e-01  1.286e-03   +4.552e-03   -1.115e-02 
 0.650 0.700   1.920   1.940     9.791e-02  1.058e-03   +5.343e-03   -1.077e-02 
 0.650 0.700   1.940   1.960     9.293e-02  1.082e-03   +5.130e-03   -1.046e-02 
 0.650 0.700   1.960   1.980     8.300e-02  1.086e-03   +3.922e-03   -7.651e-03 
 0.650 0.700   1.980   2.000     7.767e-02  9.276e-04   +3.970e-03   -6.223e-03 
 0.650 0.700   2.000   2.020     7.190e-02  8.914e-04   +4.213e-03   -5.023e-03 
 0.650 0.700   2.020   2.040     6.582e-02  8.014e-04   +3.659e-03   -5.651e-03 
 0.650 0.700   2.040   2.060     6.086e-02  8.194e-04   +3.992e-03   -4.939e-03 
 0.650 0.700   2.060   2.080     5.932e-02  7.371e-04   +3.956e-03   -5.679e-03 
 0.650 0.700   2.080   2.100     4.945e-02  7.291e-04   +3.571e-03   -3.490e-03 
 0.650 0.700   2.100   2.120     4.828e-02  6.656e-04   +3.955e-03   -3.959e-03 
 0.650 0.700   2.120   2.140     4.314e-02  6.747e-04   +3.952e-03   -3.853e-03 
 0.650 0.700   2.140   2.160     4.012e-02  5.179e-04   +3.841e-03   -3.370e-03 
 0.650 0.700   2.160   2.180     3.577e-02  6.189e-04   +3.281e-03   -3.198e-03 
 0.650 0.700   2.180   2.200     3.157e-02  6.142e-04   +3.595e-03   -2.678e-03 
 0.650 0.700   2.200   2.220     3.180e-02  4.889e-04   +3.409e-03   -3.255e-03 
 0.650 0.700   2.220   2.240     2.811e-02  4.739e-04   +2.891e-03   -3.157e-03 
 0.650 0.700   2.240   2.260     2.478e-02  4.721e-04   +3.323e-03   -1.982e-03 
 0.650 0.700   2.260   2.280     2.353e-02  3.287e-04   +3.012e-03   -2.431e-03 
 0.650 0.700   2.280   2.300     2.104e-02  2.476e-04   +3.088e-03   -2.312e-03 
 0.700 0.750   0.620   0.640     7.056e-03  1.271e-04   +4.217e-04   -9.292e-04 
 0.700 0.750   0.640   0.660     4.729e-02  4.135e-04   +1.269e-03   -3.748e-03 
 0.700 0.750   0.660   0.680     6.464e-02  5.801e-04   +1.198e-03   -4.764e-03 
 0.700 0.750   0.680   0.700     7.959e-02  6.598e-04   +2.300e-03   -7.170e-03 
 0.700 0.750   0.700   0.720     8.726e-02  5.288e-04   +1.956e-03   -6.360e-03 
 0.700 0.750   0.720   0.740     9.888e-02  5.661e-04   +3.663e-03   -7.892e-03 
 0.700 0.750   0.740   0.760     1.083e-01  5.905e-04   +4.382e-03   -7.140e-03 
 0.700 0.750   0.760   0.780     1.201e-01  6.654e-04   +5.637e-03   -8.669e-03 
 0.700 0.750   0.780   0.800     1.339e-01  7.251e-04   +7.815e-03   -8.058e-03 
 0.700 0.750   0.800   0.820     1.402e-01  6.769e-04   +8.933e-03   -1.878e-02 
 0.700 0.750   0.820   0.840     1.578e-01  8.323e-04   +1.068e-02   -1.033e-02 
 0.700 0.750   0.840   0.860     1.667e-01  9.346e-04   +1.170e-02   -8.128e-03 
 0.700 0.750   0.860   0.880     1.729e-01  8.711e-04   +1.247e-02   -9.539e-03 
 0.700 0.750   0.880   0.900     1.768e-01  7.036e-04   +1.333e-02   -1.343e-02 
 0.700 0.750   0.900   0.920     1.782e-01  7.354e-04   +1.206e-02   -9.967e-03 
 0.700 0.750   0.920   0.940     1.794e-01  1.076e-03   +1.390e-02   -1.005e-02 
 0.700 0.750   0.940   0.960     1.809e-01  8.936e-04   +1.375e-02   -1.157e-02 
 0.700 0.750   0.960   0.980     1.843e-01  7.324e-04   +1.397e-02   -1.252e-02 
 0.700 0.750   0.980   1.000     1.803e-01  9.464e-04   +1.452e-02   -1.156e-02 
 0.700 0.750   1.000   1.020     1.799e-01  1.068e-03   +1.350e-02   -1.118e-02 
 0.700 0.750   1.020   1.040     1.787e-01  1.206e-03   +1.346e-02   -9.997e-03 
 0.700 0.750   1.040   1.060     1.787e-01  7.798e-04   +1.444e-02   -9.793e-03 
 0.700 0.750   1.060   1.080     1.743e-01  9.821e-04   +1.344e-02   -1.221e-02 
 0.700 0.750   1.080   1.100     1.716e-01  8.622e-04   +1.394e-02   -1.096e-02 
 0.700 0.750   1.100   1.120     1.697e-01  7.497e-04   +1.363e-02   -1.043e-02 
 0.700 0.750   1.120   1.140     1.644e-01  7.459e-04   +1.375e-02   -9.462e-03 
 0.700 0.750   1.140   1.160     1.632e-01  7.305e-04   +1.371e-02   -1.183e-02 
 0.700 0.750   1.160   1.180     1.578e-01  7.135e-04   +1.372e-02   -9.790e-03 
 0.700 0.750   1.180   1.200     1.567e-01  9.758e-04   +1.300e-02   -1.061e-02 
 0.700 0.750   1.200   1.220     1.525e-01  9.844e-04   +1.216e-02   -1.027e-02 
 0.700 0.750   1.220   1.240     1.510e-01  8.664e-04   +1.187e-02   -1.116e-02 
 0.700 0.750   1.240   1.260     1.505e-01  9.286e-04   +1.206e-02   -1.067e-02 
 0.700 0.750   1.260   1.280     1.461e-01  9.812e-04   +1.261e-02   -9.818e-03 
 0.700 0.750   1.280   1.300     1.443e-01  1.028e-03   +1.201e-02   -1.023e-02 
 0.700 0.750   1.300   1.320     1.421e-01  1.173e-03   +1.211e-02   -9.903e-03 
 0.700 0.750   1.320   1.340     1.445e-01  1.046e-03   +1.228e-02   -1.118e-02 
 0.700 0.750   1.340   1.360     1.390e-01  1.034e-03   +1.243e-02   -9.787e-03 
 0.700 0.750   1.360   1.380     1.381e-01  7.365e-04   +1.238e-02   -9.296e-03 
 0.700 0.750   1.380   1.400     1.319e-01  7.237e-04   +1.178e-02   -8.286e-03 
 0.700 0.750   1.400   1.420     1.370e-01  9.449e-04   +1.266e-02   -9.622e-03 
 0.700 0.750   1.420   1.440     1.306e-01  9.914e-04   +9.351e-03   -1.007e-02 
 0.700 0.750   1.440   1.460     1.267e-01  9.478e-04   +9.820e-03   -7.947e-03 
 0.700 0.750   1.460   1.480     1.281e-01  9.946e-04   +7.761e-03   -9.579e-03 
 0.700 0.750   1.480   1.500     1.285e-01  1.125e-03   +6.675e-03   -1.051e-02 
 0.700 0.750   1.500   1.520     1.248e-01  8.861e-04   +4.750e-03   -9.577e-03 
 0.700 0.750   1.520   1.540     1.246e-01  8.906e-04   +6.084e-03   -9.115e-03 
 0.700 0.750   1.540   1.560     1.251e-01  8.937e-04   +4.410e-03   -8.870e-03 
 0.700 0.750   1.560   1.580     1.261e-01  8.873e-04   +4.359e-03   -1.073e-02 
 0.700 0.750   1.580   1.600     1.218e-01  6.132e-04   +4.823e-03   -8.871e-03 
 0.700 0.750   1.600   1.620     1.196e-01  7.607e-04   +5.208e-03   -1.046e-02 
 0.700 0.750   1.620   1.640     1.177e-01  1.220e-03   +7.183e-03   -1.179e-02 
 0.700 0.750   1.640   1.660     1.189e-01  1.385e-03   +8.358e-03   -1.358e-02 
 0.700 0.750   1.660   1.680     1.153e-01  1.293e-03   +4.627e-03   -1.002e-02 
 0.700 0.750   1.680   1.700     1.096e-01  1.158e-03   +5.188e-03   -9.732e-03 
 0.700 0.750   1.700   1.720     1.093e-01  1.095e-03   +5.051e-03   -8.629e-03 
 0.700 0.750   1.720   1.740     1.046e-01  8.911e-04   +4.336e-03   -8.689e-03 
 0.700 0.750   1.740   1.760     1.051e-01  7.493e-04   +3.876e-03   -8.802e-03 
 0.700 0.750   1.760   1.780     1.049e-01  9.527e-04   +4.484e-03   -1.040e-02 
 0.700 0.750   1.780   1.800     1.047e-01  1.084e-03   +3.952e-03   -1.041e-02 
 0.700 0.750   1.800   1.820     1.021e-01  1.397e-03   +3.610e-03   -1.111e-02 
 0.700 0.750   1.820   1.840     1.001e-01  1.134e-03   +3.959e-03   -1.059e-02 
 0.700 0.750   1.840   1.860     9.420e-02  1.073e-03   +3.939e-03   -1.135e-02 
 0.700 0.750   1.860   1.880     1.006e-01  1.086e-03   +3.812e-03   -1.199e-02 
 0.700 0.750   1.880   1.900     9.032e-02  9.663e-04   +5.440e-03   -1.113e-02 
 0.700 0.750   1.900   1.920     9.782e-02  1.038e-03   +5.263e-03   -1.123e-02 
 0.700 0.750   1.920   1.940     8.416e-02  1.056e-03   +3.368e-03   -9.862e-03 
 0.700 0.750   1.940   1.960     8.409e-02  1.032e-03   +4.222e-03   -1.043e-02 
 0.700 0.750   1.960   1.980     7.920e-02  1.194e-03   +3.923e-03   -8.086e-03 
 0.700 0.750   1.980   2.000     7.394e-02  1.057e-03   +3.962e-03   -8.895e-03 
 0.700 0.750   2.000   2.020     7.246e-02  8.432e-04   +3.409e-03   -7.994e-03 
 0.700 0.750   2.020   2.040     6.524e-02  7.381e-04   +3.913e-03   -6.301e-03 
 0.700 0.750   2.040   2.060     6.318e-02  6.101e-04   +3.506e-03   -7.026e-03 
 0.700 0.750   2.060   2.080     5.689e-02  7.539e-04   +3.541e-03   -5.713e-03 
 0.700 0.750   2.080   2.100     5.410e-02  8.770e-04   +3.594e-03   -4.765e-03 
 0.700 0.750   2.100   2.120     4.763e-02  8.896e-04   +3.422e-03   -4.843e-03 
 0.700 0.750   2.120   2.140     4.741e-02  9.511e-04   +3.981e-03   -3.422e-03 
 0.700 0.750   2.140   2.160     4.390e-02  5.770e-04   +5.240e-03   -5.065e-03 
 0.700 0.750   2.160   2.180     3.802e-02  5.132e-04   +3.383e-03   -3.361e-03 
 0.700 0.750   2.180   2.200     3.580e-02  5.142e-04   +3.401e-03   -3.742e-03 
 0.700 0.750   2.200   2.220     3.424e-02  5.480e-04   +3.705e-03   -2.821e-03 
 0.700 0.750   2.220   2.240     2.947e-02  5.250e-04   +3.020e-03   -6.116e-03 
 0.700 0.750   2.240   2.260     2.558e-02  4.781e-04   +3.290e-03   -1.937e-03 
 0.700 0.750   2.260   2.280     2.549e-02  4.469e-04   +3.078e-03   -2.312e-03 
 0.700 0.750   2.280   2.300     2.583e-02  3.480e-04   +3.364e-03   -2.784e-03 
 0.750 0.800   0.620   0.640     4.334e-03  1.672e-04   +4.855e-04   -6.540e-04 
 0.750 0.800   0.640   0.660     2.652e-02  4.037e-04   +1.640e-03   -3.490e-03 
 0.750 0.800   0.660   0.680     4.043e-02  4.501e-04   +1.469e-03   -4.733e-03 
 0.750 0.800   0.680   0.700     4.909e-02  5.708e-04   +1.084e-03   -5.895e-03 
 0.750 0.800   0.700   0.720     5.349e-02  4.514e-04   +1.246e-03   -5.625e-03 
 0.750 0.800   0.720   0.740     5.822e-02  4.005e-04   +1.152e-03   -5.928e-03 
 0.750 0.800   0.740   0.760     6.373e-02  5.415e-04   +1.834e-03   -6.518e-03 
 0.750 0.800   0.760   0.780     6.878e-02  5.533e-04   +2.574e-03   -6.133e-03 
 0.750 0.800   0.780   0.800     7.752e-02  6.357e-04   +2.821e-03   -6.380e-03 
 0.750 0.800   0.800   0.820     8.500e-02  5.549e-04   +4.716e-03   -7.003e-03 
 0.750 0.800   0.820   0.840     9.118e-02  6.402e-04   +4.737e-03   -6.828e-03 
 0.750 0.800   0.840   0.860     9.819e-02  7.776e-04   +5.716e-03   -7.363e-03 
 0.750 0.800   0.860   0.880     1.032e-01  7.838e-04   +5.946e-03   -8.297e-03 
 0.750 0.800   0.880   0.900     1.057e-01  7.539e-04   +7.858e-03   -8.361e-03 
 0.750 0.800   0.900   0.920     1.112e-01  8.625e-04   +7.145e-03   -9.762e-03 
 0.750 0.800   0.920   0.940     1.129e-01  6.373e-04   +7.502e-03   -9.150e-03 
 0.750 0.800   0.940   0.960     1.096e-01  7.315e-04   +7.606e-03   -7.731e-03 
 0.750 0.800   0.960   0.980     1.123e-01  7.107e-04   +7.589e-03   -8.513e-03 
 0.750 0.800   0.980   1.000     1.127e-01  6.766e-04   +8.731e-03   -9.296e-03 
 0.750 0.800   1.000   1.020     1.108e-01  5.685e-04   +7.960e-03   -8.588e-03 
 0.750 0.800   1.020   1.040     1.097e-01  5.397e-04   +8.122e-03   -8.087e-03 
 0.750 0.800   1.040   1.060     1.083e-01  5.448e-04   +7.602e-03   -8.711e-03 
 0.750 0.800   1.060   1.080     1.073e-01  9.072e-04   +8.995e-03   -7.033e-03 
 0.750 0.800   1.080   1.100     1.038e-01  9.481e-04   +8.202e-03   -7.401e-03 
 0.750 0.800   1.100   1.120     1.039e-01  6.411e-04   +8.706e-03   -7.381e-03 
 0.750 0.800   1.120   1.140     1.011e-01  6.149e-04   +7.918e-03   -7.388e-03 
 0.750 0.800   1.140   1.160     1.014e-01  6.086e-04   +8.638e-03   -7.740e-03 
 0.750 0.800   1.160   1.180     9.971e-02  6.728e-04   +9.251e-03   -7.355e-03 
 0.750 0.800   1.180   1.200     9.872e-02  6.385e-04   +8.542e-03   -9.051e-03 
 0.750 0.800   1.200   1.220     9.390e-02  6.135e-04   +8.375e-03   -6.609e-03 
 0.750 0.800   1.220   1.240     9.595e-02  5.618e-04   +9.117e-03   -8.952e-03 
 0.750 0.800   1.240   1.260     9.330e-02  7.880e-04   +8.730e-03   -7.965e-03 
 0.750 0.800   1.260   1.280     9.008e-02  8.050e-04   +8.426e-03   -6.709e-03 
 0.750 0.800   1.280   1.300     9.119e-02  6.042e-04   +8.630e-03   -6.747e-03 
 0.750 0.800   1.300   1.320     8.724e-02  5.595e-04   +7.756e-03   -5.981e-03 
 0.750 0.800   1.320   1.340     9.322e-02  6.885e-04   +8.461e-03   -8.240e-03 
 0.750 0.800   1.340   1.360     8.583e-02  7.678e-04   +7.969e-03   -5.933e-03 
 0.750 0.800   1.360   1.380     8.756e-02  7.088e-04   +8.694e-03   -7.867e-03 
 0.750 0.800   1.380   1.400     8.758e-02  6.344e-04   +8.678e-03   -6.533e-03 
 0.750 0.800   1.400   1.420     8.506e-02  6.060e-04   +9.939e-03   -7.765e-03 
 0.750 0.800   1.420   1.440     8.549e-02  6.614e-04   +7.372e-03   -7.243e-03 
 0.750 0.800   1.440   1.460     8.420e-02  6.460e-04   +7.461e-03   -6.963e-03 
 0.750 0.800   1.460   1.480     8.646e-02  7.651e-04   +6.855e-03   -7.763e-03 
 0.750 0.800   1.480   1.500     8.412e-02  7.874e-04   +5.783e-03   -7.111e-03 
 0.750 0.800   1.500   1.520     8.604e-02  7.977e-04   +5.911e-03   -7.651e-03 
 0.750 0.800   1.520   1.540     8.278e-02  7.641e-04   +5.080e-03   -7.346e-03 
 0.750 0.800   1.540   1.560     8.794e-02  9.893e-04   +6.225e-03   -8.412e-03 
 0.750 0.800   1.560   1.580     8.132e-02  8.666e-04   +4.910e-03   -7.776e-03 
 0.750 0.800   1.580   1.600     8.416e-02  8.373e-04   +7.315e-03   -8.551e-03 
 0.750 0.800   1.600   1.620     8.454e-02  1.037e-03   +5.265e-03   -8.222e-03 
 0.750 0.800   1.620   1.640     8.491e-02  8.438e-04   +5.432e-03   -9.737e-03 
 0.750 0.800   1.640   1.660     8.227e-02  7.372e-04   +5.364e-03   -7.972e-03 
 0.750 0.800   1.660   1.680     8.071e-02  8.655e-04   +3.688e-03   -7.651e-03 
 0.750 0.800   1.680   1.700     7.889e-02  1.003e-03   +5.452e-03   -7.837e-03 
 0.750 0.800   1.700   1.720     8.043e-02  1.136e-03   +4.479e-03   -9.115e-03 
 0.750 0.800   1.720   1.740     7.725e-02  9.185e-04   +4.170e-03   -8.144e-03 
 0.750 0.800   1.740   1.760     7.585e-02  1.118e-03   +5.835e-03   -7.839e-03 
 0.750 0.800   1.760   1.780     7.644e-02  9.642e-04   +4.905e-03   -8.237e-03 
 0.750 0.800   1.780   1.800     7.559e-02  9.951e-04   +4.989e-03   -7.489e-03 
 0.750 0.800   1.800   1.820     7.590e-02  8.347e-04   +4.724e-03   -8.794e-03 
 0.750 0.800   1.820   1.840     7.693e-02  8.946e-04   +4.112e-03   -9.531e-03 
 0.750 0.800   1.840   1.860     7.273e-02  9.132e-04   +4.896e-03   -8.405e-03 
 0.750 0.800   1.860   1.880     7.436e-02  9.775e-04   +4.285e-03   -1.031e-02 
 0.750 0.800   1.880   1.900     7.295e-02  8.887e-04   +4.010e-03   -8.886e-03 
 0.750 0.800   1.900   1.920     7.098e-02  9.066e-04   +3.744e-03   -9.321e-03 
 0.750 0.800   1.920   1.940     6.781e-02  9.958e-04   +4.681e-03   -8.967e-03 
 0.750 0.800   1.940   1.960     6.920e-02  9.818e-04   +3.954e-03   -9.090e-03 
 0.750 0.800   1.960   1.980     6.762e-02  9.262e-04   +2.784e-03   -8.868e-03 
 0.750 0.800   1.980   2.000     6.552e-02  7.030e-04   +4.370e-03   -8.128e-03 
 0.750 0.800   2.000   2.020     6.348e-02  8.794e-04   +3.736e-03   -7.888e-03 
 0.750 0.800   2.020   2.040     6.295e-02  1.061e-03   +3.775e-03   -8.218e-03 
 0.750 0.800   2.040   2.060     5.931e-02  1.007e-03   +4.112e-03   -7.987e-03 
 0.750 0.800   2.060   2.080     5.627e-02  8.104e-04   +3.793e-03   -6.876e-03 
 0.750 0.800   2.080   2.100     5.257e-02  8.047e-04   +4.237e-03   -5.401e-03 
 0.750 0.800   2.100   2.120     4.915e-02  8.255e-04   +3.268e-03   -5.501e-03 
 0.750 0.800   2.120   2.140     4.651e-02  6.331e-04   +3.247e-03   -4.783e-03 
 0.750 0.800   2.140   2.160     4.398e-02  6.270e-04   +3.096e-03   -4.812e-03 
 0.750 0.800   2.160   2.180     4.103e-02  5.975e-04   +3.857e-03   -4.796e-03 
 0.750 0.800   2.180   2.200     3.815e-02  6.139e-04   +3.343e-03   -4.256e-03 
 0.750 0.800   2.200   2.220     3.490e-02  6.336e-04   +3.366e-03   -4.641e-03 
 0.750 0.800   2.220   2.240     3.092e-02  7.335e-04   +3.080e-03   -3.326e-03 
 0.750 0.800   2.240   2.260     3.032e-02  7.886e-04   +3.137e-03   -3.678e-03 
 0.750 0.800   2.260   2.280     2.608e-02  7.269e-04   +2.896e-03   -3.069e-03 
 0.750 0.800   2.280   2.300     2.582e-02  5.347e-04   +3.495e-03   -2.801e-03 
 0.800 0.850   0.620   0.640     2.859e-03  1.663e-04   +4.576e-04   -7.260e-04 
 0.800 0.850   0.640   0.660     1.461e-02  2.945e-04   +6.109e-04   -3.005e-03 
 0.800 0.850   0.660   0.680     2.336e-02  3.506e-04   +7.641e-04   -5.284e-03 
 0.800 0.850   0.680   0.700     2.928e-02  3.925e-04   +8.751e-04   -6.267e-03 
 0.800 0.850   0.700   0.720     2.960e-02  5.392e-04   +1.320e-03   -5.723e-03 
 0.800 0.850   0.720   0.740     3.138e-02  4.814e-04   +1.338e-03   -5.603e-03 
 0.800 0.850   0.740   0.760     3.218e-02  5.615e-04   +2.327e-03   -4.992e-03 
 0.800 0.850   0.760   0.780     3.643e-02  6.245e-04   +1.575e-03   -4.514e-03 
 0.800 0.850   0.780   0.800     4.046e-02  4.724e-04   +1.611e-03   -4.425e-03 
 0.800 0.850   0.800   0.820     4.420e-02  5.095e-04   +2.398e-03   -4.394e-03 
 0.800 0.850   0.820   0.840     4.660e-02  3.633e-04   +2.561e-03   -5.394e-03 
 0.800 0.850   0.840   0.860     5.174e-02  4.240e-04   +3.745e-03   -5.519e-03 
 0.800 0.850   0.860   0.880     5.451e-02  6.857e-04   +3.319e-03   -5.023e-03 
 0.800 0.850   0.880   0.900     5.811e-02  6.943e-04   +3.984e-03   -5.932e-03 
 0.800 0.850   0.900   0.920     5.490e-02  6.425e-04   +4.209e-03   -4.960e-03 
 0.800 0.850   0.920   0.940     6.041e-02  5.968e-04   +4.958e-03   -5.206e-03 
 0.800 0.850   0.940   0.960     6.110e-02  6.061e-04   +4.241e-03   -5.932e-03 
 0.800 0.850   0.960   0.980     5.931e-02  7.226e-04   +4.380e-03   -6.328e-03 
 0.800 0.850   0.980   1.000     5.967e-02  5.517e-04   +4.472e-03   -5.989e-03 
 0.800 0.850   1.000   1.020     6.062e-02  5.923e-04   +4.167e-03   -5.289e-03 
 0.800 0.850   1.020   1.040     5.965e-02  4.779e-04   +4.448e-03   -5.864e-03 
 0.800 0.850   1.040   1.060     5.943e-02  5.412e-04   +4.479e-03   -4.407e-03 
 0.800 0.850   1.060   1.080     5.635e-02  4.486e-04   +4.710e-03   -4.801e-03 
 0.800 0.850   1.080   1.100     5.753e-02  5.395e-04   +4.279e-03   -5.553e-03 
 0.800 0.850   1.100   1.120     5.601e-02  5.310e-04   +4.837e-03   -5.131e-03 
 0.800 0.850   1.120   1.140     5.437e-02  5.328e-04   +4.966e-03   -3.753e-03 
 0.800 0.850   1.140   1.160     5.455e-02  5.861e-04   +4.874e-03   -5.142e-03 
 0.800 0.850   1.160   1.180     5.551e-02  6.416e-04   +4.761e-03   -5.177e-03 
 0.800 0.850   1.180   1.200     5.312e-02  6.716e-04   +5.874e-03   -5.293e-03 
 0.800 0.850   1.200   1.220     5.234e-02  5.269e-04   +5.485e-03   -4.262e-03 
 0.800 0.850   1.220   1.240     5.182e-02  4.626e-04   +4.948e-03   -3.775e-03 
 0.800 0.850   1.240   1.260     5.175e-02  3.928e-04   +5.085e-03   -6.006e-03 
 0.800 0.850   1.260   1.280     5.043e-02  5.509e-04   +5.896e-03   -5.540e-03 
 0.800 0.850   1.280   1.300     5.031e-02  7.093e-04   +5.032e-03   -4.795e-03 
 0.800 0.850   1.300   1.320     4.971e-02  6.640e-04   +5.311e-03   -3.704e-03 
 0.800 0.850   1.320   1.340     5.189e-02  5.354e-04   +5.285e-03   -5.667e-03 
 0.800 0.850   1.340   1.360     5.095e-02  5.598e-04   +5.273e-03   -5.134e-03 
 0.800 0.850   1.360   1.380     5.125e-02  5.863e-04   +5.315e-03   -4.869e-03 
 0.800 0.850   1.380   1.400     4.857e-02  7.141e-04   +5.307e-03   -5.175e-03 
 0.800 0.850   1.400   1.420     4.992e-02  5.736e-04   +5.755e-03   -4.801e-03 
 0.800 0.850   1.420   1.440     4.799e-02  4.150e-04   +4.744e-03   -4.529e-03 
 0.800 0.850   1.440   1.460     4.948e-02  4.275e-04   +5.337e-03   -4.546e-03 
 0.800 0.850   1.460   1.480     4.717e-02  4.693e-04   +4.460e-03   -3.876e-03 
 0.800 0.850   1.480   1.500     5.049e-02  5.987e-04   +4.385e-03   -5.393e-03 
 0.800 0.850   1.500   1.520     5.270e-02  6.804e-04   +4.929e-03   -6.929e-03 
 0.800 0.850   1.520   1.540     4.996e-02  5.799e-04   +4.663e-03   -4.166e-03 
 0.800 0.850   1.540   1.560     5.254e-02  5.783e-04   +4.504e-03   -4.752e-03 
 0.800 0.850   1.560   1.580     5.213e-02  5.587e-04   +4.555e-03   -5.560e-03 
 0.800 0.850   1.580   1.600     5.315e-02  6.314e-04   +4.244e-03   -6.638e-03 
 0.800 0.850   1.600   1.620     5.275e-02  6.408e-04   +4.825e-03   -5.373e-03 
 0.800 0.850   1.620   1.640     5.015e-02  7.709e-04   +4.797e-03   -5.465e-03 
 0.800 0.850   1.640   1.660     5.219e-02  5.880e-04   +4.397e-03   -5.910e-03 
 0.800 0.850   1.660   1.680     5.284e-02  7.316e-04   +4.573e-03   -5.599e-03 
 0.800 0.850   1.680   1.700     5.028e-02  7.569e-04   +4.531e-03   -6.126e-03 
 0.800 0.850   1.700   1.720     5.412e-02  7.549e-04   +4.407e-03   -5.997e-03 
 0.800 0.850   1.720   1.740     5.063e-02  6.540e-04   +4.763e-03   -5.868e-03 
 0.800 0.850   1.740   1.760     5.401e-02  6.745e-04   +4.083e-03   -6.166e-03 
 0.800 0.850   1.760   1.780     5.272e-02  6.634e-04   +3.408e-03   -6.543e-03 
 0.800 0.850   1.780   1.800     5.122e-02  6.339e-04   +3.223e-03   -6.281e-03 
 0.800 0.850   1.800   1.820     5.078e-02  8.243e-04   +3.790e-03   -5.940e-03 
 0.800 0.850   1.820   1.840     4.881e-02  7.555e-04   +3.706e-03   -6.271e-03 
 0.800 0.850   1.840   1.860     5.087e-02  6.465e-04   +3.708e-03   -6.858e-03 
 0.800 0.850   1.860   1.880     5.213e-02  7.480e-04   +3.773e-03   -7.019e-03 
 0.800 0.850   1.880   1.900     4.974e-02  7.135e-04   +3.558e-03   -6.699e-03 
 0.800 0.850   1.900   1.920     5.234e-02  6.468e-04   +3.531e-03   -7.923e-03 
 0.800 0.850   1.920   1.940     4.736e-02  7.282e-04   +3.831e-03   -5.372e-03 
 0.800 0.850   1.940   1.960     5.164e-02  5.903e-04   +3.767e-03   -5.452e-03 
 0.800 0.850   1.960   1.980     4.659e-02  7.219e-04   +2.853e-03   -5.924e-03 
 0.800 0.850   1.980   2.000     5.135e-02  8.216e-04   +4.233e-03   -8.042e-03 
 0.800 0.850   2.000   2.020     5.069e-02  8.218e-04   +3.770e-03   -7.103e-03 
 0.800 0.850   2.020   2.040     4.551e-02  7.584e-04   +2.720e-03   -6.897e-03 
 0.800 0.850   2.040   2.060     4.702e-02  8.107e-04   +3.366e-03   -8.852e-03 
 0.800 0.850   2.060   2.080     4.607e-02  5.199e-04   +3.417e-03   -6.344e-03 
 0.800 0.850   2.080   2.100     4.507e-02  6.399e-04   +3.699e-03   -6.856e-03 
 0.800 0.850   2.100   2.120     4.262e-02  8.219e-04   +3.058e-03   -6.084e-03 
 0.800 0.850   2.120   2.140     4.266e-02  7.485e-04   +2.716e-03   -6.211e-03 
 0.800 0.850   2.140   2.160     3.937e-02  8.179e-04   +4.133e-03   -5.935e-03 
 0.800 0.850   2.160   2.180     3.786e-02  8.125e-04   +3.343e-03   -4.966e-03 
 0.800 0.850   2.180   2.200     3.566e-02  8.427e-04   +3.612e-03   -4.153e-03 
 0.800 0.850   2.200   2.220     3.171e-02  7.603e-04   +3.025e-03   -4.888e-03 
 0.800 0.850   2.220   2.240     3.346e-02  6.668e-04   +2.957e-03   -4.608e-03 
 0.800 0.850   2.240   2.260     2.995e-02  5.699e-04   +3.385e-03   -4.342e-03 
 0.800 0.850   2.260   2.280     2.602e-02  6.774e-04   +3.730e-03   -2.905e-03 
 0.800 0.850   2.280   2.300     2.757e-02  4.394e-04   +3.229e-03   -3.987e-03 
 0.850 0.900   0.620   0.640     1.345e-03  1.059e-04   +5.076e-04   -5.866e-04 
 0.850 0.900   0.640   0.660     7.614e-03  2.803e-04   +7.534e-04   -2.973e-03 
 0.850 0.900   0.660   0.680     1.234e-02  3.341e-04   +8.755e-04   -4.975e-03 
 0.850 0.900   0.680   0.700     1.652e-02  3.998e-04   +1.119e-03   -6.927e-03 
 0.850 0.900   0.700   0.720     1.394e-02  3.147e-04   +8.616e-04   -5.246e-03 
 0.850 0.900   0.720   0.740     1.578e-02  2.594e-04   +7.684e-04   -5.046e-03 
 0.850 0.900   0.740   0.760     1.635e-02  2.856e-04   +8.207e-04   -4.954e-03 
 0.850 0.900   0.760   0.780     1.654e-02  3.038e-04   +1.074e-03   -4.469e-03 
 0.850 0.900   0.780   0.800     1.814e-02  3.432e-04   +1.272e-03   -4.409e-03 
 0.850 0.900   0.800   0.820     1.853e-02  3.874e-04   +1.403e-03   -3.971e-03 
 0.850 0.900   0.820   0.840     2.126e-02  4.418e-04   +1.698e-03   -3.627e-03 
 0.850 0.900   0.840   0.860     2.298e-02  5.573e-04   +2.140e-03   -4.140e-03 
 0.850 0.900   0.860   0.880     2.591e-02  4.256e-04   +2.100e-03   -4.714e-03 
 0.850 0.900   0.880   0.900     2.620e-02  4.094e-04   +2.439e-03   -3.647e-03 
 0.850 0.900   0.900   0.920     2.773e-02  3.863e-04   +3.133e-03   -4.510e-03 
 0.850 0.900   0.920   0.940     2.800e-02  3.456e-04   +3.402e-03   -4.565e-03 
 0.850 0.900   0.940   0.960     2.708e-02  3.959e-04   +2.689e-03   -3.730e-03 
 0.850 0.900   0.960   0.980     2.757e-02  4.089e-04   +2.814e-03   -3.575e-03 
 0.850 0.900   0.980   1.000     2.790e-02  4.570e-04   +2.934e-03   -3.334e-03 
 0.850 0.900   1.000   1.020     2.696e-02  3.787e-04   +3.085e-03   -2.686e-03 
 0.850 0.900   1.020   1.040     2.735e-02  3.845e-04   +3.170e-03   -3.970e-03 
 0.850 0.900   1.040   1.060     2.753e-02  5.112e-04   +3.288e-03   -3.886e-03 
 0.850 0.900   1.060   1.080     2.709e-02  5.170e-04   +3.325e-03   -2.981e-03 
 0.850 0.900   1.080   1.100     2.832e-02  4.162e-04   +4.020e-03   -4.048e-03 
 0.850 0.900   1.100   1.120     2.511e-02  4.088e-04   +2.840e-03   -2.521e-03 
 0.850 0.900   1.120   1.140     2.665e-02  3.950e-04   +3.075e-03   -2.941e-03 
 0.850 0.900   1.140   1.160     2.389e-02  4.823e-04   +2.937e-03   -2.639e-03 
 0.850 0.900   1.160   1.180     2.371e-02  4.556e-04   +2.926e-03   -2.410e-03 
 0.850 0.900   1.180   1.200     2.442e-02  3.719e-04   +2.959e-03   -2.499e-03 
 0.850 0.900   1.200   1.220     2.419e-02  4.834e-04   +2.612e-03   -2.681e-03 
 0.850 0.900   1.220   1.240     2.650e-02  4.590e-04   +2.845e-03   -3.283e-03 
 0.850 0.900   1.240   1.260     2.692e-02  3.439e-04   +3.792e-03   -4.140e-03 
 0.850 0.900   1.260   1.280     2.538e-02  4.761e-04   +2.911e-03   -3.409e-03 
 0.850 0.900   1.280   1.300     2.524e-02  5.245e-04   +2.912e-03   -3.333e-03 
 0.850 0.900   1.300   1.320     2.338e-02  6.122e-04   +2.741e-03   -3.005e-03 
 0.850 0.900   1.320   1.340     2.498e-02  6.276e-04   +3.280e-03   -3.622e-03 
 0.850 0.900   1.340   1.360     2.412e-02  3.996e-04   +2.941e-03   -3.901e-03 
 0.850 0.900   1.360   1.380     2.404e-02  5.329e-04   +3.062e-03   -2.897e-03 
 0.850 0.900   1.380   1.400     2.440e-02  4.692e-04   +3.240e-03   -2.673e-03 
 0.850 0.900   1.400   1.420     2.411e-02  4.261e-04   +3.085e-03   -1.954e-03 
 0.850 0.900   1.420   1.440     2.482e-02  5.543e-04   +3.318e-03   -3.417e-03 
 0.850 0.900   1.440   1.460     2.330e-02  5.762e-04   +2.960e-03   -2.985e-03 
 0.850 0.900   1.460   1.480     2.564e-02  6.239e-04   +3.380e-03   -3.828e-03 
 0.850 0.900   1.480   1.500     2.591e-02  5.073e-04   +3.440e-03   -3.107e-03 
 0.850 0.900   1.500   1.520     2.505e-02  5.132e-04   +3.280e-03   -2.703e-03 
 0.850 0.900   1.520   1.540     2.514e-02  5.050e-04   +3.526e-03   -4.106e-03 
 0.850 0.900   1.540   1.560     2.649e-02  5.108e-04   +3.323e-03   -3.420e-03 
 0.850 0.900   1.560   1.580     2.681e-02  5.193e-04   +3.848e-03   -4.180e-03 
 0.850 0.900   1.580   1.600     2.609e-02  4.807e-04   +3.530e-03   -3.748e-03 
 0.850 0.900   1.600   1.620     2.608e-02  4.225e-04   +3.518e-03   -3.660e-03 
 0.850 0.900   1.620   1.640     2.721e-02  4.413e-04   +3.486e-03   -2.720e-03 
 0.850 0.900   1.640   1.660     2.625e-02  5.554e-04   +3.193e-03   -3.864e-03 
 0.850 0.900   1.660   1.680     2.750e-02  6.101e-04   +3.953e-03   -4.329e-03 
 0.850 0.900   1.680   1.700     2.723e-02  6.303e-04   +3.833e-03   -4.410e-03 
 0.850 0.900   1.700   1.720     2.804e-02  5.550e-04   +3.571e-03   -3.768e-03 
 0.850 0.900   1.720   1.740     2.978e-02  6.814e-04   +3.910e-03   -4.730e-03 
 0.850 0.900   1.740   1.760     2.801e-02  5.243e-04   +3.778e-03   -3.681e-03 
 0.850 0.900   1.760   1.780     2.887e-02  6.214e-04   +3.681e-03   -4.579e-03 
 0.850 0.900   1.780   1.800     3.145e-02  6.108e-04   +4.569e-03   -6.327e-03 
 0.850 0.900   1.800   1.820     2.694e-02  6.143e-04   +3.491e-03   -3.485e-03 
 0.850 0.900   1.820   1.840     2.846e-02  6.473e-04   +3.675e-03   -4.629e-03 
 0.850 0.900   1.840   1.860     3.050e-02  7.404e-04   +3.717e-03   -4.775e-03 
 0.850 0.900   1.860   1.880     3.024e-02  9.041e-04   +3.503e-03   -5.369e-03 
 0.850 0.900   1.880   1.900     3.002e-02  6.605e-04   +3.123e-03   -5.063e-03 
 0.850 0.900   1.900   1.920     2.998e-02  6.971e-04   +5.372e-03   -6.186e-03 
 0.850 0.900   1.920   1.940     3.156e-02  7.488e-04   +4.014e-03   -4.932e-03 
 0.850 0.900   1.940   1.960     3.088e-02  8.332e-04   +3.415e-03   -5.256e-03 
 0.850 0.900   1.960   1.980     3.346e-02  9.314e-04   +5.972e-03   -7.585e-03 
 0.850 0.900   1.980   2.000     2.814e-02  7.248e-04   +3.343e-03   -5.155e-03 
 0.850 0.900   2.000   2.020     3.215e-02  7.811e-04   +3.636e-03   -6.066e-03 
 0.850 0.900   2.020   2.040     2.845e-02  6.787e-04   +3.497e-03   -4.469e-03 
 0.850 0.900   2.040   2.060     3.179e-02  7.878e-04   +3.506e-03   -5.165e-03 
 0.850 0.900   2.060   2.080     3.016e-02  8.736e-04   +4.049e-03   -5.157e-03 
 0.850 0.900   2.080   2.100     2.849e-02  7.781e-04   +2.958e-03   -5.843e-03 
 0.850 0.900   2.100   2.120     3.316e-02  8.466e-04   +3.701e-03   -5.706e-03 
 0.850 0.900   2.120   2.140     3.174e-02  9.710e-04   +4.758e-03   -5.526e-03 
 0.850 0.900   2.140   2.160     3.324e-02  8.063e-04   +2.838e-03   -7.216e-03 
 0.850 0.900   2.160   2.180     2.854e-02  7.410e-04   +3.498e-03   -4.368e-03 
 0.850 0.900   2.180   2.200     2.562e-02  6.162e-04   +3.102e-03   -4.002e-03 
 0.850 0.900   2.200   2.220     3.164e-02  7.596e-04   +3.596e-03   -5.753e-03 
 0.850 0.900   2.220   2.240     2.526e-02  8.569e-04   +3.280e-03   -4.048e-03 
 0.850 0.900   2.240   2.260     2.450e-02  5.837e-04   +3.208e-03   -3.562e-03 
 0.850 0.900   2.260   2.280     2.193e-02  6.435e-04   +2.846e-03   -3.496e-03 
 0.850 0.900   2.280   2.300     2.416e-02  4.252e-04   +3.991e-03   -3.676e-03 
 0.900 0.950   0.620   0.640     4.044e-04  7.972e-05   +4.467e-04   -3.257e-04 
 0.900 0.950   0.640   0.660     4.104e-03  3.311e-04   +8.298e-04   -2.797e-03 
 0.900 0.950   0.660   0.680     6.445e-03  3.890e-04   +8.813e-04   -4.633e-03 
 0.900 0.950   0.680   0.700     7.551e-03  3.984e-04   +1.054e-03   -5.599e-03 
 0.900 0.950   0.700   0.720     8.103e-03  3.599e-04   +1.057e-03   -5.557e-03 
 0.900 0.950   0.720   0.740     8.753e-03  3.934e-04   +1.087e-03   -5.708e-03 
 0.900 0.950   0.740   0.760     7.009e-03  4.136e-04   +1.011e-03   -4.212e-03 
 0.900 0.950   0.760   0.780     6.436e-03  3.278e-04   +8.732e-04   -3.572e-03 
 0.900 0.950   0.780   0.800     6.793e-03  2.538e-04   +1.053e-03   -3.479e-03 
 0.900 0.950   0.800   0.820     8.536e-03  4.160e-04   +1.090e-03   -3.993e-03 
 0.900 0.950   0.820   0.840     6.857e-03  4.173e-04   +1.060e-03   -3.048e-03 
 0.900 0.950   0.840   0.860     8.020e-03  2.709e-04   +1.103e-03   -3.187e-03 
 0.900 0.950   0.860   0.880     8.368e-03  3.048e-04   +1.439e-03   -3.205e-03 
 0.900 0.950   0.880   0.900     8.595e-03  3.327e-04   +1.428e-03   -2.912e-03 
 0.900 0.950   0.900   0.920     8.680e-03  4.123e-04   +1.493e-03   -2.659e-03 
 0.900 0.950   0.920   0.940     9.549e-03  3.847e-04   +1.738e-03   -2.792e-03 
 0.900 0.950   0.940   0.960     9.519e-03  3.914e-04   +1.802e-03   -2.581e-03 
 0.900 0.950   0.960   0.980     1.054e-02  3.866e-04   +1.741e-03   -2.831e-03 
 0.900 0.950   0.980   1.000     9.476e-03  3.029e-04   +1.931e-03   -2.095e-03 
 0.900 0.950   1.000   1.020     9.616e-03  3.545e-04   +1.832e-03   -2.102e-03 
 0.900 0.950   1.020   1.040     1.007e-02  3.588e-04   +1.911e-03   -1.788e-03 
 0.900 0.950   1.040   1.060     8.719e-03  3.407e-04   +1.484e-03   -1.933e-03 
 0.900 0.950   1.060   1.080     9.683e-03  3.050e-04   +1.825e-03   -1.996e-03 
 0.900 0.950   1.080   1.100     9.253e-03  3.664e-04   +1.906e-03   -2.422e-03 
 0.900 0.950   1.100   1.120     8.540e-03  4.026e-04   +1.769e-03   -1.484e-03 
 0.900 0.950   1.120   1.140     9.486e-03  2.833e-04   +1.741e-03   -2.028e-03 
 0.900 0.950   1.140   1.160     1.070e-02  2.917e-04   +3.183e-03   -3.274e-03 
 0.900 0.950   1.160   1.180     9.833e-03  3.341e-04   +2.082e-03   -2.045e-03 
 0.900 0.950   1.180   1.200     9.395e-03  3.589e-04   +1.836e-03   -1.474e-03 
 0.900 0.950   1.200   1.220     9.045e-03  3.184e-04   +1.833e-03   -1.813e-03 
 0.900 0.950   1.220   1.240     9.280e-03  3.181e-04   +1.755e-03   -1.694e-03 
 0.900 0.950   1.240   1.260     7.910e-03  2.989e-04   +1.451e-03   -1.424e-03 
 0.900 0.950   1.260   1.280     9.633e-03  2.755e-04   +1.740e-03   -1.850e-03 
 0.900 0.950   1.280   1.300     9.888e-03  3.376e-04   +1.827e-03   -2.239e-03 
 0.900 0.950   1.300   1.320     8.087e-03  2.686e-04   +1.690e-03   -1.510e-03 
 0.900 0.950   1.320   1.340     1.007e-02  3.432e-04   +2.148e-03   -2.209e-03 
 0.900 0.950   1.340   1.360     8.646e-03  2.534e-04   +1.814e-03   -1.536e-03 
 0.900 0.950   1.360   1.380     8.597e-03  3.037e-04   +2.025e-03   -1.691e-03 
 0.900 0.950   1.380   1.400     8.813e-03  2.505e-04   +1.802e-03   -1.827e-03 
 0.900 0.950   1.400   1.420     9.251e-03  2.660e-04   +1.821e-03   -1.837e-03 
 0.900 0.950   1.420   1.440     8.904e-03  2.723e-04   +1.859e-03   -1.500e-03 
 0.900 0.950   1.440   1.460     1.018e-02  2.861e-04   +1.974e-03   -1.946e-03 
 0.900 0.950   1.460   1.480     8.870e-03  2.988e-04   +1.786e-03   -1.536e-03 
 0.900 0.950   1.480   1.500     1.064e-02  4.037e-04   +2.014e-03   -2.221e-03 
 0.900 0.950   1.500   1.520     9.947e-03  3.502e-04   +2.082e-03   -1.787e-03 
 0.900 0.950   1.520   1.540     1.151e-02  3.706e-04   +2.520e-03   -2.878e-03 
 0.900 0.950   1.540   1.560     1.056e-02  3.856e-04   +2.220e-03   -2.137e-03 
 0.900 0.950   1.560   1.580     1.070e-02  3.655e-04   +2.095e-03   -2.433e-03 
 0.900 0.950   1.580   1.600     9.357e-03  3.841e-04   +2.068e-03   -1.566e-03 
 0.900 0.950   1.600   1.620     1.177e-02  4.354e-04   +2.421e-03   -2.431e-03 
 0.900 0.950   1.620   1.640     1.076e-02  3.661e-04   +1.957e-03   -2.025e-03 
 0.900 0.950   1.640   1.660     9.939e-03  4.167e-04   +1.884e-03   -1.718e-03 
 0.900 0.950   1.660   1.680     1.086e-02  3.498e-04   +2.451e-03   -2.316e-03 
 0.900 0.950   1.680   1.700     1.280e-02  3.443e-04   +2.796e-03   -2.698e-03 
 0.900 0.950   1.700   1.720     1.119e-02  4.924e-04   +2.356e-03   -2.647e-03 
 0.900 0.950   1.720   1.740     9.991e-03  4.417e-04   +2.192e-03   -2.267e-03 
 0.900 0.950   1.740   1.760     1.005e-02  4.097e-04   +1.915e-03   -1.641e-03 
 0.900 0.950   1.760   1.780     1.125e-02  4.068e-04   +2.559e-03   -1.858e-03 
 0.900 0.950   1.780   1.800     1.116e-02  5.345e-04   +2.120e-03   -2.187e-03 
 0.900 0.950   1.800   1.820     1.313e-02  5.522e-04   +2.845e-03   -2.737e-03 
 0.900 0.950   1.820   1.840     1.203e-02  4.786e-04   +2.450e-03   -2.805e-03 
 0.900 0.950   1.840   1.860     1.158e-02  3.496e-04   +2.084e-03   -2.222e-03 
 0.900 0.950   1.860   1.880     1.146e-02  3.758e-04   +2.429e-03   -1.992e-03 
 0.900 0.950   1.880   1.900     1.405e-02  4.949e-04   +2.564e-03   -2.819e-03 
 0.900 0.950   1.900   1.920     1.223e-02  4.610e-04   +2.298e-03   -2.743e-03 
 0.900 0.950   1.920   1.940     1.382e-02  5.082e-04   +2.104e-03   -3.132e-03 
 0.900 0.950   1.940   1.960     1.367e-02  4.929e-04   +2.701e-03   -2.833e-03 
 0.900 0.950   1.960   1.980     1.327e-02  5.481e-04   +2.951e-03   -3.105e-03 
 0.900 0.950   1.980   2.000     1.509e-02  5.508e-04   +5.599e-03   -5.142e-03 
 0.900 0.950   2.000   2.020     1.320e-02  6.214e-04   +2.578e-03   -3.151e-03 
 0.900 0.950   2.020   2.040     1.723e-02  6.608e-04   +5.243e-03   -5.733e-03 
 0.900 0.950   2.040   2.060     1.284e-02  5.374e-04   +2.434e-03   -2.813e-03 
 0.900 0.950   2.060   2.080     1.431e-02  5.503e-04   +2.239e-03   -3.280e-03 
 0.900 0.950   2.080   2.100     1.597e-02  6.196e-04   +3.098e-03   -3.344e-03 
 0.900 0.950   2.100   2.120     1.497e-02  5.706e-04   +3.383e-03   -3.092e-03 
 0.900 0.950   2.120   2.140     1.578e-02  4.968e-04   +3.868e-03   -3.548e-03 
 0.900 0.950   2.140   2.160     1.693e-02  5.188e-04   +2.983e-03   -4.389e-03 
 0.900 0.950   2.160   2.180     1.554e-02  4.856e-04   +2.957e-03   -3.688e-03 
 0.900 0.950   2.180   2.200     1.751e-02  5.019e-04   +2.765e-03   -3.829e-03 
 0.900 0.950   2.200   2.220     1.450e-02  5.707e-04   +2.230e-03   -3.408e-03 
 0.900 0.950   2.220   2.240     1.516e-02  3.612e-04   +2.607e-03   -3.076e-03 
 0.900 0.950   2.240   2.260     1.692e-02  4.153e-04   +2.967e-03   -3.544e-03 
 0.900 0.950   2.260   2.280     1.471e-02  4.897e-04   +2.483e-03   -3.223e-03 
 0.900 0.950   2.280   2.300     1.502e-02  4.933e-04   +2.632e-03   -4.084e-03 
 0.950 1.000   0.640   0.660     3.636e-03  8.077e-04   +8.673e-03   -4.967e-03 
 0.950 1.000   0.660   0.680     2.123e-03  6.050e-04   +3.424e-03   -3.279e-03 
 0.950 1.000   0.680   0.700     4.303e-03  9.025e-04   +4.457e-03   -5.376e-03 
 0.950 1.000   0.700   0.720     1.098e-02  1.368e-03   +1.122e-02   -1.456e-02 
 0.950 1.000   0.720   0.740     5.307e-03  1.190e-03   +7.233e-03   -7.649e-03 
 0.950 1.000   0.740   0.760     2.379e-03  8.920e-04   +3.241e-03   -3.900e-03 
 0.950 1.000   0.760   0.780     3.108e-03  1.052e-03   +2.708e-03   -3.253e-03 
 0.950 1.000   0.780   0.800     4.728e-04  6.668e-04   +1.637e-03   -1.435e-03 
 0.950 1.000   0.800   0.820     3.941e-03  6.842e-04   +3.124e-03   -3.932e-03 
 0.950 1.000   0.820   0.840     1.547e-03  3.486e-04   +2.165e-03   -1.796e-03 
 0.950 1.000   0.840   0.860     2.840e-03  5.213e-04   +2.109e-03   -3.043e-03 
 0.950 1.000   0.860   0.880     2.146e-03  7.187e-04   +1.805e-03   -2.194e-03 
 0.950 1.000   0.880   0.900     2.328e-03  4.888e-04   +1.942e-03   -2.235e-03 
 0.950 1.000   0.900   0.920     2.212e-03  4.370e-04   +1.408e-03   -2.027e-03 
 0.950 1.000   0.920   0.940     2.684e-03  2.586e-04   +1.681e-03   -2.300e-03 
 0.950 1.000   0.940   0.960     1.400e-03  1.999e-04   +1.439e-03   -1.288e-03 
 0.950 1.000   0.960   0.980     2.348e-03  4.726e-04   +1.372e-03   -1.983e-03 
 0.950 1.000   0.980   1.000     1.920e-03  1.687e-04   +1.185e-03   -1.315e-03 
 0.950 1.000   1.000   1.020     2.073e-03  2.303e-04   +1.434e-03   -1.483e-03 
 0.950 1.000   1.020   1.040     1.630e-03  3.030e-04   +1.118e-03   -1.220e-03 
 0.950 1.000   1.040   1.060     1.243e-03  2.918e-04   +7.592e-04   -8.281e-04 
 0.950 1.000   1.060   1.080     2.148e-03  2.239e-04   +1.293e-03   -1.229e-03 
 0.950 1.000   1.080   1.100     1.680e-03  3.191e-04   +1.454e-03   -1.290e-03 
 0.950 1.000   1.100   1.120     2.147e-03  2.707e-04   +2.084e-03   -1.296e-03 
 0.950 1.000   1.120   1.140     1.751e-03  1.648e-04   +1.083e-03   -8.028e-04 
 0.950 1.000   1.140   1.160     2.809e-03  1.779e-04   +1.597e-03   -1.539e-03 
 0.950 1.000   1.160   1.180     1.907e-03  1.906e-04   +1.041e-03   -8.484e-04 
 0.950 1.000   1.180   1.200     1.915e-03  1.511e-04   +1.275e-03   -8.025e-04 
 0.950 1.000   1.200   1.220     1.990e-03  2.308e-04   +1.267e-03   -9.698e-04 
 0.950 1.000   1.220   1.240     2.334e-03  2.370e-04   +1.347e-03   -1.277e-03 
 0.950 1.000   1.240   1.260     2.498e-03  2.257e-04   +1.311e-03   -1.258e-03 
 0.950 1.000   1.260   1.280     1.926e-03  2.838e-04   +1.089e-03   -7.582e-04 
 0.950 1.000   1.280   1.300     1.827e-03  3.012e-04   +1.075e-03   -8.438e-04 
 0.950 1.000   1.300   1.320     2.197e-03  2.220e-04   +1.108e-03   -9.333e-04 
 0.950 1.000   1.320   1.340     1.149e-03  1.454e-04   +7.562e-04   -5.063e-04 
 0.950 1.000   1.340   1.360     1.807e-03  1.688e-04   +9.294e-04   -6.216e-04 
 0.950 1.000   1.360   1.380     2.077e-03  2.416e-04   +1.214e-03   -1.114e-03 
 0.950 1.000   1.380   1.400     2.311e-03  1.645e-04   +1.192e-03   -9.265e-04 
 0.950 1.000   1.400   1.420     1.768e-03  1.556e-04   +9.192e-04   -6.710e-04 
 0.950 1.000   1.420   1.440     2.300e-03  2.769e-04   +1.161e-03   -8.673e-04 
 0.950 1.000   1.440   1.460     2.648e-03  3.005e-04   +1.505e-03   -1.206e-03 
 0.950 1.000   1.460   1.480     2.552e-03  2.294e-04   +1.358e-03   -1.068e-03 
 0.950 1.000   1.480   1.500     2.324e-03  2.209e-04   +1.247e-03   -1.098e-03 
 0.950 1.000   1.500   1.520     2.449e-03  1.798e-04   +1.117e-03   -8.220e-04 
 0.950 1.000   1.520   1.540     2.340e-03  2.010e-04   +1.280e-03   -9.616e-04 
 0.950 1.000   1.540   1.560     2.550e-03  1.957e-04   +1.198e-03   -1.091e-03 
 0.950 1.000   1.560   1.580     2.895e-03  2.491e-04   +1.402e-03   -1.210e-03 
 0.950 1.000   1.580   1.600     2.862e-03  2.097e-04   +1.708e-03   -9.681e-04 
 0.950 1.000   1.600   1.620     2.371e-03  2.140e-04   +1.231e-03   -9.210e-04 
 0.950 1.000   1.620   1.640     1.831e-03  2.477e-04   +9.615e-04   -5.601e-04 
 0.950 1.000   1.640   1.660     3.136e-03  2.800e-04   +1.690e-03   -1.312e-03 
 0.950 1.000   1.660   1.680     3.151e-03  2.668e-04   +1.472e-03   -1.547e-03 
 0.950 1.000   1.680   1.700     3.019e-03  2.558e-04   +1.958e-03   -1.094e-03 
 0.950 1.000   1.700   1.720     2.940e-03  2.641e-04   +2.084e-03   -1.157e-03 
 0.950 1.000   1.720   1.740     2.513e-03  1.800e-04   +9.302e-04   -9.385e-04 
 0.950 1.000   1.740   1.760     2.864e-03  1.869e-04   +1.178e-03   -9.916e-04 
 0.950 1.000   1.760   1.780     3.013e-03  1.952e-04   +2.101e-03   -1.072e-03 
 0.950 1.000   1.780   1.800     3.663e-03  2.792e-04   +2.086e-03   -1.356e-03 
 0.950 1.000   1.800   1.820     2.231e-03  1.598e-04   +1.249e-03   -1.185e-03 
 0.950 1.000   1.820   1.840     4.357e-03  1.811e-04   +1.881e-03   -1.843e-03 
 0.950 1.000   1.840   1.860     4.005e-03  2.470e-04   +1.798e-03   -1.520e-03 
 0.950 1.000   1.860   1.880     3.474e-03  1.621e-04   +1.637e-03   -1.423e-03 
 0.950 1.000   1.880   1.900     3.625e-03  1.843e-04   +1.706e-03   -1.171e-03 
 0.950 1.000   1.900   1.920     3.184e-03  2.227e-04   +1.747e-03   -1.390e-03 
 0.950 1.000   1.920   1.940     3.274e-03  1.716e-04   +1.835e-03   -1.226e-03 
 0.950 1.000   1.940   1.960     4.489e-03  2.708e-04   +3.019e-03   -1.774e-03 
 0.950 1.000   1.960   1.980     3.562e-03  2.190e-04   +2.041e-03   -1.445e-03 
 0.950 1.000   1.980   2.000     4.598e-03  2.569e-04   +2.573e-03   -1.640e-03 
 0.950 1.000   2.000   2.020     4.425e-03  2.175e-04   +1.791e-03   -1.518e-03 
 0.950 1.000   2.020   2.040     5.696e-03  2.785e-04   +2.602e-03   -2.983e-03 
 0.950 1.000   2.040   2.060     5.580e-03  1.973e-04   +3.096e-03   -2.178e-03 
 0.950 1.000   2.060   2.080     5.129e-03  3.300e-04   +1.982e-03   -1.999e-03 
 0.950 1.000   2.080   2.100     4.722e-03  2.418e-04   +2.339e-03   -1.616e-03 
 0.950 1.000   2.100   2.120     4.787e-03  3.068e-04   +1.875e-03   -1.643e-03 
 0.950 1.000   2.120   2.140     5.218e-03  3.717e-04   +1.823e-03   -2.035e-03 
 0.950 1.000   2.140   2.160     4.758e-03  2.447e-04   +2.632e-03   -1.137e-03 
 0.950 1.000   2.160   2.180     6.623e-03  3.011e-04   +2.680e-03   -2.531e-03 
 0.950 1.000   2.180   2.200     5.520e-03  2.079e-04   +2.936e-03   -1.991e-03 
 0.950 1.000   2.200   2.220     4.995e-03  1.793e-04   +1.862e-03   -1.553e-03 
 0.950 1.000   2.220   2.240     6.752e-03  2.571e-04   +2.375e-03   -2.379e-03 
 0.950 1.000   2.240   2.260     5.248e-03  3.733e-04   +2.934e-03   -1.815e-03 
 0.950 1.000   2.260   2.280     5.669e-03  3.594e-04   +1.709e-03   -2.205e-03 
 0.950 1.000   2.280   2.300     6.738e-03  3.533e-04   +2.831e-03   -2.617e-03 


==> db/finalxsecs_pippim.dat <==
#Final  cross sections d2sigma / dz dm  in microb/GeV for the pi+ pi- data.
#zbin  range #massbin  range   xsec[microb/GeV]    stat        systematic errors
 0.200 0.250   0.300   0.320     8.088e+00  5.124e-03   +4.381e-01   -4.069e-01 
 0.200 0.250   0.320   0.340     8.614e+00  1.079e-02   +4.309e-01   -4.393e-01 
 0.200 0.250   0.340   0.360     9.301e+00  8.638e-03   +5.057e-01   -4.995e-01 
 0.200 0.250   0.360   0.380     9.819e+00  9.773e-03   +4.796e-01   -4.794e-01 
 0.200 0.250   0.380   0.400     1.014e+01  9.831e-03   +5.042e-01   -4.982e-01 
 0.200 0.250   0.400   0.420     9.894e+00  1.143e-02   +5.378e-01   -5.266e-01 
 0.200 0.250   0.420   0.440     9.805e+00  6.568e-03   +3.958e-01   -3.845e-01 
 0.200 0.250   0.440   0.460     9.965e+00  8.292e-03   +4.103e-01   -3.880e-01 
 0.200 0.250   0.460   0.480     1.021e+01  8.503e-03   +4.362e-01   -4.434e-01 
 0.200 0.250   0.480   0.500     2.518e+01  2.542e-02   +1.361e+00   -1.164e+00 
 0.200 0.250   0.500   0.520     1.002e+01  1.522e-02   +4.653e-01   -6.308e-01 
 0.200 0.250   0.520   0.540     1.011e+01  6.458e-03   +3.400e-01   -3.027e-01 
 0.200 0.250   0.540   0.560     1.010e+01  8.294e-03   +3.740e-01   -3.424e-01 
 0.200 0.250   0.560   0.580     9.806e+00  1.137e-02   +3.955e-01   -3.660e-01 
 0.200 0.250   0.580   0.600     9.586e+00  8.784e-03   +2.965e-01   -2.915e-01 
 0.200 0.250   0.600   0.620     9.399e+00  1.054e-02   +2.960e-01   -2.882e-01 
 0.200 0.250   0.620   0.640     9.075e+00  1.088e-02   +3.102e-01   -3.148e-01 
 0.200 0.250   0.640   0.660     9.069e+00  6.085e-03   +2.435e-01   -2.458e-01 
 0.200 0.250   0.660   0.680     9.017e+00  6.718e-03   +2.669e-01   -2.653e-01 
 0.200 0.250   0.680   0.700     8.948e+00  8.729e-03   +3.224e-01   -3.061e-01 
 0.200 0.250   0.700   0.720     8.912e+00  1.340e-02   +4.924e-01   -4.756e-01 
 0.200 0.250   0.720   0.740     8.962e+00  6.926e-03   +7.782e-01   -6.825e-01 
 0.200 0.250   0.740   0.760     8.554e+00  5.594e-03   +2.622e-01   -2.694e-01 
 0.200 0.250   0.760   0.780     8.134e+00  9.603e-03   +3.814e-01   -3.898e-01 
 0.200 0.250   0.780   0.800     7.312e+00  1.021e-02   +3.553e-01   -3.668e-01 
 0.200 0.250   0.800   0.820     6.557e+00  1.285e-02   +5.344e-01   -5.401e-01 
 0.200 0.250   0.820   0.840     5.817e+00  9.344e-03   +3.064e-01   -3.129e-01 
 0.200 0.250   0.840   0.860     5.259e+00  7.089e-03   +2.613e-01   -2.633e-01 
 0.200 0.250   0.860   0.880     4.813e+00  7.739e-03   +2.778e-01   -2.772e-01 
 0.200 0.250   0.880   0.900     4.298e+00  4.561e-03   +1.691e-01   -1.740e-01 
 0.200 0.250   0.900   0.920     3.978e+00  5.500e-03   +1.711e-01   -1.769e-01 
 0.200 0.250   0.920   0.940     3.615e+00  8.278e-03   +2.941e-01   -3.015e-01 
 0.200 0.250   0.940   0.960     3.342e+00  5.893e-03   +1.619e-01   -1.687e-01 
 0.200 0.250   0.960   0.980     3.057e+00  4.878e-03   +1.251e-01   -1.261e-01 
 0.200 0.250   0.980   1.000     2.607e+00  7.429e-03   +1.921e-01   -1.910e-01 
 0.200 0.250   1.000   1.020     2.092e+00  5.645e-03   +1.235e-01   -1.215e-01 
 0.200 0.250   1.020   1.040     1.780e+00  3.271e-03   +7.537e-02   -7.698e-02 
 0.200 0.250   1.040   1.060     1.476e+00  4.519e-03   +9.007e-02   -9.037e-02 
 0.200 0.250   1.060   1.080     1.197e+00  3.866e-03   +7.487e-02   -7.591e-02 
 0.200 0.250   1.080   1.100     9.427e-01  2.171e-03   +3.591e-02   -3.589e-02 
 0.200 0.250   1.100   1.120     7.227e-01  4.243e-03   +1.275e-01   -1.363e-01 
 0.200 0.250   1.120   1.140     5.529e-01  3.096e-03   +3.740e-02   -3.674e-02 
 0.200 0.250   1.140   1.160     4.073e-01  2.377e-03   +2.401e-02   -2.337e-02 
 0.200 0.250   1.160   1.180     2.969e-01  2.360e-03   +2.123e-02   -2.146e-02 
 0.200 0.250   1.180   1.200     1.952e-01  1.042e-03   +7.563e-03   -6.991e-03 
 0.200 0.250   1.200   1.220     1.293e-01  1.254e-03   +5.945e-03   -5.784e-03 
 0.200 0.250   1.220   1.240     8.000e-02  7.880e-04   +4.118e-03   -4.473e-03 
 0.200 0.250   1.240   1.260     4.164e-02  6.375e-04   +2.439e-03   -3.018e-03 
 0.200 0.250   1.260   1.280     1.761e-02  3.593e-04   +2.120e-03   -1.610e-03 
 0.200 0.250   1.280   1.300     3.561e-03  8.400e-05   +4.369e-04   -5.248e-04 
 0.200 0.250   1.300   1.320     1.552e-04  4.721e-05   +2.334e-04   -8.412e-05 
 0.250 0.300   0.300   0.320     1.187e+01  7.403e-03   +4.439e-01   -4.384e-01 
 0.250 0.300   0.320   0.340     1.288e+01  8.411e-03   +5.008e-01   -4.714e-01 
 0.250 0.300   0.340   0.360     1.385e+01  4.644e-03   +5.349e-01   -5.157e-01 
 0.250 0.300   0.360   0.380     1.475e+01  6.305e-03   +5.758e-01   -5.557e-01 
 0.250 0.300   0.380   0.400     1.532e+01  7.079e-03   +6.046e-01   -5.436e-01 
 0.250 0.300   0.400   0.420     1.490e+01  1.175e-02   +6.112e-01   -5.616e-01 
 0.250 0.300   0.420   0.440     1.480e+01  1.372e-02   +6.242e-01   -5.703e-01 
 0.250 0.300   0.440   0.460     1.524e+01  1.088e-02   +6.003e-01   -5.319e-01 
 0.250 0.300   0.460   0.480     1.541e+01  1.518e-02   +6.336e-01   -5.591e-01 
 0.250 0.300   0.480   0.500     4.050e+01  1.734e-02   +1.746e+00   -1.473e+00 
 0.250 0.300   0.500   0.520     1.585e+01  1.219e-02   +6.462e-01   -9.100e-01 
 0.250 0.300   0.520   0.540     1.583e+01  1.410e-02   +6.172e-01   -5.355e-01 
 0.250 0.300   0.540   0.560     1.588e+01  8.368e-03   +6.443e-01   -5.538e-01 
 0.250 0.300   0.560   0.580     1.524e+01  8.212e-03   +1.133e+00   -1.066e+00 
 0.250 0.300   0.580   0.600     1.559e+01  1.103e-02   +5.979e-01   -5.137e-01 
 0.250 0.300   0.600   0.620     1.539e+01  1.423e-02   +5.654e-01   -5.165e-01 
 0.250 0.300   0.620   0.640     1.513e+01  7.965e-03   +5.507e-01   -4.642e-01 
 0.250 0.300   0.640   0.660     1.491e+01  1.336e-02   +5.471e-01   -4.791e-01 
 0.250 0.300   0.660   0.680     1.496e+01  1.109e-02   +5.470e-01   -4.827e-01 
 0.250 0.300   0.680   0.700     1.505e+01  8.049e-03   +5.150e-01   -4.762e-01 
 0.250 0.300   0.700   0.720     1.516e+01  9.132e-03   +5.367e-01   -4.618e-01 
 0.250 0.300   0.720   0.740     1.525e+01  7.058e-03   +5.392e-01   -4.892e-01 
 0.250 0.300   0.740   0.760     1.440e+01  1.243e-02   +1.703e+00   -1.666e+00 
 0.250 0.300   0.760   0.780     1.436e+01  1.189e-02   +5.363e-01   -4.738e-01 
 0.250 0.300   0.780   0.800     1.304e+01  1.282e-02   +5.031e-01   -4.628e-01 
 0.250 0.300   0.800   0.820     1.182e+01  1.164e-02   +4.130e-01   -3.900e-01 
 0.250 0.300   0.820   0.840     1.071e+01  7.611e-03   +3.442e-01   -3.115e-01 
 0.250 0.300   0.840   0.860     9.858e+00  7.783e-03   +2.980e-01   -2.937e-01 
 0.250 0.300   0.860   0.880     9.088e+00  6.682e-03   +2.586e-01   -2.469e-01 
 0.250 0.300   0.880   0.900     8.432e+00  1.070e-02   +2.781e-01   -2.495e-01 
 0.250 0.300   0.900   0.920     7.954e+00  9.211e-03   +2.411e-01   -2.301e-01 
 0.250 0.300   0.920   0.940     7.483e+00  9.145e-03   +2.176e-01   -2.082e-01 
 0.250 0.300   0.940   0.960     7.095e+00  1.238e-02   +2.742e-01   -2.741e-01 
 0.250 0.300   0.960   0.980     6.816e+00  1.036e-02   +2.112e-01   -1.946e-01 
 0.250 0.300   0.980   1.000     6.170e+00  5.138e-03   +1.344e-01   -1.296e-01 
 0.250 0.300   1.000   1.020     5.334e+00  9.785e-03   +1.493e-01   -1.451e-01 
 0.250 0.300   1.020   1.040     4.855e+00  7.982e-03   +1.457e-01   -1.584e-01 
 0.250 0.300   1.040   1.060     4.419e+00  7.073e-03   +1.203e-01   -1.125e-01 
 0.250 0.300   1.060   1.080     3.978e+00  9.923e-03   +1.198e-01   -1.120e-01 
 0.250 0.300   1.080   1.100     3.584e+00  7.029e-03   +1.039e-01   -9.850e-02 
 0.250 0.300   1.100   1.120     3.207e+00  5.221e-03   +7.134e-02   -7.700e-02 
 0.250 0.300   1.120   1.140     2.826e+00  3.674e-03   +5.670e-02   -5.643e-02 
 0.250 0.300   1.140   1.160     2.522e+00  3.712e-03   +5.585e-02   -5.622e-02 
 0.250 0.300   1.160   1.180     2.215e+00  4.020e-03   +5.135e-02   -5.012e-02 
 0.250 0.300   1.180   1.200     1.929e+00  4.417e-03   +4.286e-02   -4.709e-02 
 0.250 0.300   1.200   1.220     1.649e+00  2.819e-03   +3.462e-02   -3.548e-02 
 0.250 0.300   1.220   1.240     1.428e+00  3.288e-03   +3.785e-02   -3.199e-02 
 0.250 0.300   1.240   1.260     1.189e+00  5.043e-03   +3.835e-02   -3.473e-02 
 0.250 0.300   1.260   1.280     9.540e-01  4.910e-03   +2.861e-02   -2.952e-02 
 0.250 0.300   1.280   1.300     7.473e-01  4.026e-03   +2.842e-02   -2.479e-02 
 0.250 0.300   1.300   1.320     5.532e-01  1.938e-03   +2.131e-02   -1.839e-02 
 0.250 0.300   1.320   1.340     3.984e-01  2.336e-03   +1.516e-02   -1.543e-02 
 0.250 0.300   1.340   1.360     2.863e-01  1.932e-03   +1.298e-02   -1.092e-02 
 0.250 0.300   1.360   1.380     1.894e-01  1.307e-03   +8.841e-03   -8.407e-03 
 0.250 0.300   1.380   1.400     1.314e-01  1.766e-03   +8.703e-03   -7.764e-03 
 0.250 0.300   1.400   1.420     8.454e-02  1.011e-03   +5.949e-03   -4.544e-03 
 0.250 0.300   1.420   1.440     5.348e-02  4.746e-04   +2.489e-03   -2.939e-03 
 0.250 0.300   1.440   1.460     3.347e-02  3.768e-04   +1.342e-03   -2.159e-03 
 0.250 0.300   1.460   1.480     1.908e-02  4.263e-04   +1.257e-03   -1.698e-03 
 0.250 0.300   1.480   1.500     8.613e-03  1.641e-04   +1.122e-03   -1.000e-03 
 0.250 0.300   1.500   1.520     3.832e-03  2.534e-04   +5.338e-04   -6.223e-04 
 0.250 0.300   1.520   1.540     1.332e-03  1.092e-04   +3.269e-04   -2.170e-04 
 0.250 0.300   1.540   1.560     3.600e-04  9.903e-05   +1.916e-04   -1.420e-04 
 0.300 0.350   0.300   0.320     9.723e+00  9.537e-03   +3.889e-01   -3.779e-01 
 0.300 0.350   0.320   0.340     1.069e+01  5.875e-03   +4.501e-01   -4.154e-01 
 0.300 0.350   0.340   0.360     1.164e+01  5.645e-03   +4.775e-01   -4.716e-01 
 0.300 0.350   0.360   0.380     1.242e+01  5.614e-03   +5.163e-01   -4.776e-01 
 0.300 0.350   0.380   0.400     1.300e+01  6.308e-03   +5.535e-01   -4.913e-01 
 0.300 0.350   0.400   0.420     1.266e+01  8.722e-03   +5.572e-01   -5.028e-01 
 0.300 0.350   0.420   0.440     1.258e+01  1.090e-02   +5.566e-01   -4.712e-01 
 0.300 0.350   0.440   0.460     1.300e+01  8.099e-03   +5.821e-01   -4.795e-01 
 0.300 0.350   0.460   0.480     1.310e+01  1.000e-02   +6.068e-01   -4.948e-01 
 0.300 0.350   0.480   0.500     3.621e+01  2.248e-02   +2.069e+00   -1.381e+00 
 0.300 0.350   0.500   0.520     1.385e+01  8.689e-03   +9.870e-01   -1.384e+00 
 0.300 0.350   0.520   0.540     1.378e+01  1.096e-02   +6.047e-01   -5.350e-01 
 0.300 0.350   0.540   0.560     1.379e+01  1.268e-02   +5.935e-01   -5.238e-01 
 0.300 0.350   0.560   0.580     1.374e+01  1.204e-02   +5.988e-01   -5.212e-01 
 0.300 0.350   0.580   0.600     1.361e+01  1.341e-02   +5.824e-01   -4.969e-01 
 0.300 0.350   0.600   0.620     1.355e+01  7.460e-03   +5.714e-01   -4.738e-01 
 0.300 0.350   0.620   0.640     1.343e+01  6.584e-03   +5.512e-01   -4.519e-01 
 0.300 0.350   0.640   0.660     1.330e+01  1.221e-02   +5.384e-01   -4.691e-01 
 0.300 0.350   0.660   0.680     1.351e+01  8.867e-03   +5.294e-01   -4.874e-01 
 0.300 0.350   0.680   0.700     1.375e+01  5.870e-03   +5.630e-01   -4.840e-01 
 0.300 0.350   0.700   0.720     1.405e+01  6.893e-03   +5.532e-01   -4.958e-01 
 0.300 0.350   0.720   0.740     1.428e+01  7.364e-03   +5.664e-01   -5.091e-01 
 0.300 0.350   0.740   0.760     1.429e+01  1.064e-02   +5.609e-01   -4.869e-01 
 0.300 0.350   0.760   0.780     1.388e+01  1.310e-02   +5.696e-01   -5.176e-01 
 0.300 0.350   0.780   0.800     1.265e+01  1.083e-02   +5.123e-01   -4.720e-01 
 0.300 0.350   0.800   0.820     1.154e+01  8.678e-03   +4.559e-01   -4.108e-01 
 0.300 0.350   0.820   0.840     1.048e+01  1.098e-02   +4.008e-01   -3.574e-01 
 0.300 0.350   0.840   0.860     9.665e+00  9.381e-03   +3.549e-01   -3.267e-01 
 0.300 0.350   0.860   0.880     9.022e+00  1.059e-02   +3.120e-01   -2.959e-01 
 0.300 0.350   0.880   0.900     8.494e+00  7.597e-03   +2.914e-01   -2.812e-01 
 0.300 0.350   0.900   0.920     8.070e+00  6.088e-03   +2.765e-01   -2.505e-01 
 0.300 0.350   0.920   0.940     7.703e+00  6.822e-03   +2.538e-01   -2.203e-01 
 0.300 0.350   0.940   0.960     7.391e+00  5.147e-03   +2.518e-01   -2.143e-01 
 0.300 0.350   0.960   0.980     7.297e+00  6.712e-03   +2.158e-01   -2.044e-01 
 0.300 0.350   0.980   1.000     6.636e+00  5.509e-03   +1.899e-01   -1.707e-01 
 0.300 0.350   1.000   1.020     5.856e+00  6.209e-03   +1.526e-01   -1.527e-01 
 0.300 0.350   1.020   1.040     5.484e+00  5.416e-03   +1.394e-01   -1.452e-01 
 0.300 0.350   1.040   1.060     5.089e+00  5.706e-03   +1.384e-01   -1.413e-01 
 0.300 0.350   1.060   1.080     4.747e+00  7.678e-03   +1.120e-01   -1.056e-01 
 0.300 0.350   1.080   1.100     4.427e+00  5.562e-03   +9.872e-02   -9.729e-02 
 0.300 0.350   1.100   1.120     4.140e+00  5.463e-03   +7.189e-02   -8.917e-02 
 0.300 0.350   1.120   1.140     3.838e+00  4.055e-03   +7.272e-02   -7.527e-02 
 0.300 0.350   1.140   1.160     3.612e+00  7.307e-03   +7.538e-02   -8.709e-02 
 0.300 0.350   1.160   1.180     3.341e+00  6.977e-03   +1.040e-01   -1.161e-01 
 0.300 0.350   1.180   1.200     3.133e+00  7.644e-03   +6.190e-02   -6.709e-02 
 0.300 0.350   1.200   1.220     2.922e+00  5.590e-03   +9.210e-02   -9.433e-02 
 0.300 0.350   1.220   1.240     2.705e+00  5.168e-03   +5.703e-02   -6.266e-02 
 0.300 0.350   1.240   1.260     2.470e+00  4.973e-03   +4.174e-02   -4.764e-02 
 0.300 0.350   1.260   1.280     2.231e+00  2.822e-03   +5.972e-02   -6.790e-02 
 0.300 0.350   1.280   1.300     1.933e+00  3.802e-03   +4.299e-02   -5.147e-02 
 0.300 0.350   1.300   1.320     1.674e+00  4.301e-03   +9.043e-02   -9.786e-02 
 0.300 0.350   1.320   1.340     1.404e+00  2.683e-03   +4.060e-02   -3.472e-02 
 0.300 0.350   1.340   1.360     1.186e+00  4.194e-03   +3.921e-02   -3.584e-02 
 0.300 0.350   1.360   1.380     9.711e-01  3.670e-03   +2.794e-02   -2.667e-02 
 0.300 0.350   1.380   1.400     8.110e-01  3.384e-03   +2.847e-02   -2.470e-02 
 0.300 0.350   1.400   1.420     6.618e-01  2.282e-03   +2.582e-02   -2.462e-02 
 0.300 0.350   1.420   1.440     5.401e-01  1.825e-03   +2.224e-02   -2.172e-02 
 0.300 0.350   1.440   1.460     4.234e-01  1.780e-03   +2.081e-02   -1.640e-02 
 0.300 0.350   1.460   1.480     3.361e-01  1.949e-03   +1.824e-02   -1.511e-02 
 0.300 0.350   1.480   1.500     2.583e-01  1.644e-03   +1.569e-02   -1.294e-02 
 0.300 0.350   1.500   1.520     1.946e-01  1.256e-03   +1.050e-02   -1.103e-02 
 0.300 0.350   1.520   1.540     1.497e-01  1.301e-03   +1.185e-02   -9.548e-03 
 0.300 0.350   1.540   1.560     1.143e-01  1.167e-03   +7.242e-03   -7.904e-03 
 0.300 0.350   1.560   1.580     8.617e-02  5.737e-04   +5.185e-03   -6.647e-03 
 0.300 0.350   1.580   1.600     6.402e-02  8.442e-04   +5.340e-03   -5.674e-03 
 0.300 0.350   1.600   1.620     4.613e-02  5.012e-04   +3.333e-03   -4.109e-03 
 0.300 0.350   1.620   1.640     3.212e-02  5.896e-04   +2.484e-03   -3.094e-03 
 0.300 0.350   1.640   1.660     2.121e-02  5.810e-04   +1.892e-03   -2.147e-03 
 0.300 0.350   1.660   1.680     1.432e-02  3.573e-04   +2.218e-03   -1.870e-03 
 0.300 0.350   1.680   1.700     8.052e-03  2.909e-04   +9.483e-04   -1.145e-03 
 0.300 0.350   1.700   1.720     4.718e-03  2.352e-04   +8.572e-04   -7.941e-04 
 0.300 0.350   1.720   1.740     2.718e-03  8.388e-05   +5.600e-04   -5.088e-04 
 0.300 0.350   1.740   1.760     1.103e-03  7.431e-05   +3.242e-04   -2.811e-04 
 0.300 0.350   1.760   1.780     4.299e-04  5.654e-05   +2.800e-04   -1.575e-04 
 0.300 0.350   1.780   1.800     2.519e-04  4.340e-05   +2.921e-04   -1.818e-04 
 0.350 0.400   0.300   0.320     6.596e+00  4.869e-03   +2.869e-01   -2.779e-01 
 0.350 0.400   0.320   0.340     7.398e+00  5.491e-03   +9.791e-01   -9.469e-01 
 0.350 0.400   0.340   0.360     8.605e+00  8.666e-03   +3.904e-01   -3.638e-01 
 0.350 0.400   0.360   0.380     9.265e+00  7.131e-03   +3.992e-01   -3.692e-01 
 0.350 0.400   0.380   0.400     9.732e+00  5.990e-03   +4.267e-01   -3.846e-01 
 0.350 0.400   0.400   0.420     9.486e+00  5.884e-03   +4.207e-01   -3.762e-01 
 0.350 0.400   0.420   0.440     9.422e+00  7.825e-03   +4.222e-01   -3.711e-01 
 0.350 0.400   0.440   0.460     9.747e+00  5.773e-03   +4.443e-01   -3.901e-01 
 0.350 0.400   0.460   0.480     9.814e+00  6.453e-03   +5.068e-01   -4.081e-01 
 0.350 0.400   0.480   0.500     2.921e+01  9.230e-03   +1.204e+00   -1.144e+00 
 0.350 0.400   0.500   0.520     1.047e+01  9.561e-03   +4.677e-01   -5.498e-01 
 0.350 0.400   0.520   0.540     1.039e+01  6.189e-03   +4.486e-01   -4.253e-01 
 0.350 0.400   0.540   0.560     1.041e+01  8.440e-03   +4.863e-01   -4.214e-01 
 0.350 0.400   0.560   0.580     1.039e+01  7.795e-03   +4.693e-01   -4.219e-01 
 0.350 0.400   0.580   0.600     1.039e+01  7.495e-03   +4.587e-01   -4.102e-01 
 0.350 0.400   0.600   0.620     1.038e+01  7.969e-03   +4.676e-01   -4.023e-01 
 0.350 0.400   0.620   0.640     1.038e+01  8.328e-03   +4.749e-01   -4.221e-01 
 0.350 0.400   0.640   0.660     1.035e+01  8.655e-03   +4.629e-01   -3.985e-01 
 0.350 0.400   0.660   0.680     1.052e+01  8.581e-03   +4.718e-01   -4.125e-01 
 0.350 0.400   0.680   0.700     1.079e+01  8.123e-03   +4.713e-01   -4.080e-01 
 0.350 0.400   0.700   0.720     1.116e+01  7.242e-03   +4.933e-01   -4.422e-01 
 0.350 0.400   0.720   0.740     1.152e+01  9.391e-03   +5.111e-01   -4.770e-01 
 0.350 0.400   0.740   0.760     1.169e+01  1.324e-02   +5.285e-01   -4.500e-01 
 0.350 0.400   0.760   0.780     1.154e+01  6.326e-03   +5.007e-01   -4.730e-01 
 0.350 0.400   0.780   0.800     1.051e+01  8.928e-03   +4.760e-01   -4.332e-01 
 0.350 0.400   0.800   0.820     9.629e+00  1.007e-02   +4.382e-01   -3.731e-01 
 0.350 0.400   0.820   0.840     8.802e+00  5.631e-03   +3.826e-01   -3.385e-01 
 0.350 0.400   0.840   0.860     8.175e+00  5.704e-03   +3.466e-01   -3.371e-01 
 0.350 0.400   0.860   0.880     7.650e+00  6.277e-03   +3.170e-01   -3.007e-01 
 0.350 0.400   0.880   0.900     7.250e+00  8.165e-03   +3.364e-01   -3.017e-01 
 0.350 0.400   0.900   0.920     6.361e+00  6.935e-03   +1.191e+00   -1.193e+00 
 0.350 0.400   0.920   0.940     6.666e+00  7.531e-03   +2.901e-01   -2.473e-01 
 0.350 0.400   0.940   0.960     6.469e+00  7.170e-03   +2.591e-01   -2.175e-01 
 0.350 0.400   0.960   0.980     6.382e+00  6.825e-03   +2.612e-01   -2.416e-01 
 0.350 0.400   0.980   1.000     5.834e+00  6.354e-03   +2.147e-01   -2.010e-01 
 0.350 0.400   1.000   1.020     5.177e+00  7.653e-03   +1.941e-01   -1.771e-01 
 0.350 0.400   1.020   1.040     4.846e+00  7.229e-03   +1.787e-01   -1.793e-01 
 0.350 0.400   1.040   1.060     4.559e+00  5.846e-03   +1.602e-01   -1.570e-01 
 0.350 0.400   1.060   1.080     4.344e+00  6.684e-03   +1.504e-01   -1.506e-01 
 0.350 0.400   1.080   1.100     4.083e+00  6.756e-03   +1.420e-01   -1.380e-01 
 0.350 0.400   1.100   1.120     3.847e+00  3.118e-03   +1.274e-01   -1.257e-01 
 0.350 0.400   1.120   1.140     3.658e+00  4.198e-03   +1.107e-01   -1.009e-01 
 0.350 0.400   1.140   1.160     3.469e+00  5.970e-03   +1.045e-01   -9.393e-02 
 0.350 0.400   1.160   1.180     3.311e+00  2.884e-03   +8.582e-02   -8.627e-02 
 0.350 0.400   1.180   1.200     3.194e+00  6.699e-03   +9.004e-02   -8.791e-02 
 0.350 0.400   1.200   1.220     3.065e+00  6.205e-03   +7.330e-02   -8.112e-02 
 0.350 0.400   1.220   1.240     2.958e+00  6.485e-03   +7.409e-02   -8.322e-02 
 0.350 0.400   1.240   1.260     2.795e+00  6.737e-03   +5.912e-02   -7.039e-02 
 0.350 0.400   1.260   1.280     2.616e+00  2.644e-03   +6.419e-02   -7.197e-02 
 0.350 0.400   1.280   1.300     2.401e+00  4.530e-03   +4.422e-02   -4.928e-02 
 0.350 0.400   1.300   1.320     2.210e+00  4.212e-03   +4.097e-02   -4.648e-02 
 0.350 0.400   1.320   1.340     2.007e+00  5.224e-03   +3.303e-02   -4.610e-02 
 0.350 0.400   1.340   1.360     1.774e+00  2.795e-03   +3.064e-02   -3.133e-02 
 0.350 0.400   1.360   1.380     1.514e+00  4.729e-03   +2.497e-02   -3.068e-02 
 0.350 0.400   1.380   1.400     1.337e+00  6.112e-03   +1.795e-02   -2.775e-02 
 0.350 0.400   1.400   1.420     1.204e+00  2.191e-03   +1.688e-02   -2.521e-02 
 0.350 0.400   1.420   1.440     1.056e+00  2.714e-03   +1.757e-02   -2.364e-02 
 0.350 0.400   1.440   1.460     9.269e-01  3.740e-03   +1.803e-02   -2.433e-02 
 0.350 0.400   1.460   1.480     8.037e-01  2.584e-03   +2.226e-02   -2.186e-02 
 0.350 0.400   1.480   1.500     6.911e-01  3.125e-03   +2.265e-02   -2.007e-02 
 0.350 0.400   1.500   1.520     5.939e-01  1.875e-03   +1.928e-02   -1.954e-02 
 0.350 0.400   1.520   1.540     5.032e-01  1.671e-03   +1.846e-02   -1.855e-02 
 0.350 0.400   1.540   1.560     4.366e-01  2.159e-03   +1.653e-02   -1.691e-02 
 0.350 0.400   1.560   1.580     3.788e-01  1.452e-03   +1.584e-02   -1.440e-02 
 0.350 0.400   1.580   1.600     3.164e-01  2.377e-03   +1.614e-02   -1.484e-02 
 0.350 0.400   1.600   1.620     2.653e-01  2.209e-03   +1.996e-02   -1.647e-02 
 0.350 0.400   1.620   1.640     2.163e-01  2.255e-03   +1.399e-02   -1.435e-02 
 0.350 0.400   1.640   1.660     1.749e-01  1.387e-03   +1.483e-02   -1.330e-02 
 0.350 0.400   1.660   1.680     1.435e-01  9.076e-04   +1.611e-02   -1.200e-02 
 0.350 0.400   1.680   1.700     1.128e-01  1.002e-03   +1.263e-02   -1.099e-02 
 0.350 0.400   1.700   1.720     8.265e-02  1.002e-03   +1.066e-02   -8.379e-03 
 0.350 0.400   1.720   1.740     6.431e-02  5.752e-04   +7.562e-03   -6.937e-03 
 0.350 0.400   1.740   1.760     4.730e-02  7.321e-04   +6.156e-03   -5.560e-03 
 0.350 0.400   1.760   1.780     3.482e-02  6.242e-04   +6.541e-03   -4.301e-03 
 0.350 0.400   1.780   1.800     2.253e-02  5.448e-04   +3.679e-03   -3.497e-03 
 0.350 0.400   1.800   1.820     1.748e-02  3.421e-04   +2.777e-03   -2.725e-03 
 0.350 0.400   1.820   1.840     1.093e-02  4.183e-04   +2.329e-03   -1.909e-03 
 0.350 0.400   1.840   1.860     7.583e-03  2.736e-04   +1.279e-03   -1.341e-03 
 0.350 0.400   1.860   1.880     5.267e-03  1.465e-04   +1.345e-03   -1.407e-03 
 0.350 0.400   1.880   1.900     3.065e-03  1.290e-04   +7.826e-04   -7.917e-04 
 0.350 0.400   1.900   1.920     2.173e-03  1.173e-04   +5.294e-04   -5.963e-04 
 0.350 0.400   1.920   1.940     1.516e-03  1.663e-04   +7.291e-04   -4.382e-04 
 0.350 0.400   1.940   1.960     8.364e-04  8.382e-05   +4.086e-04   -3.922e-04 
 0.350 0.400   1.960   1.980     3.097e-04  3.203e-05   +4.893e-04   -1.654e-04 
 0.350 0.400   1.980   2.000     1.624e-04  2.106e-05   +2.239e-04   -7.856e-05 
 0.400 0.450   0.300   0.320     4.031e+00  3.207e-03   +1.777e-01   -1.683e-01 
 0.400 0.450   0.320   0.340     5.342e+00  5.765e-03   +2.414e-01   -2.287e-01 
 0.400 0.450   0.340   0.360     5.966e+00  4.365e-03   +2.688e-01   -2.481e-01 
 0.400 0.450   0.360   0.380     6.475e+00  7.173e-03   +2.941e-01   -2.686e-01 
 0.400 0.450   0.380   0.400     6.880e+00  7.141e-03   +3.144e-01   -2.935e-01 
 0.400 0.450   0.400   0.420     6.695e+00  8.198e-03   +3.035e-01   -2.709e-01 
 0.400 0.450   0.420   0.440     6.649e+00  4.962e-03   +3.001e-01   -2.646e-01 
 0.400 0.450   0.440   0.460     6.941e+00  9.469e-03   +3.194e-01   -2.755e-01 
 0.400 0.450   0.460   0.480     6.980e+00  6.536e-03   +3.688e-01   -2.867e-01 
 0.400 0.450   0.480   0.500     2.190e+01  1.611e-02   +9.141e-01   -9.325e-01 
 0.400 0.450   0.500   0.520     7.501e+00  1.079e-02   +3.373e-01   -3.975e-01 
 0.400 0.450   0.520   0.540     7.412e+00  8.451e-03   +3.512e-01   -3.078e-01 
 0.400 0.450   0.540   0.560     7.445e+00  4.531e-03   +3.504e-01   -3.005e-01 
 0.400 0.450   0.560   0.580     7.429e+00  7.248e-03   +3.589e-01   -3.149e-01 
 0.400 0.450   0.580   0.600     7.451e+00  7.151e-03   +3.489e-01   -3.183e-01 
 0.400 0.450   0.600   0.620     7.515e+00  6.737e-03   +3.489e-01   -3.219e-01 
 0.400 0.450   0.620   0.640     7.515e+00  5.118e-03   +3.533e-01   -2.995e-01 
 0.400 0.450   0.640   0.660     7.578e+00  8.593e-03   +3.641e-01   -3.092e-01 
 0.400 0.450   0.660   0.680     7.711e+00  5.536e-03   +3.629e-01   -3.213e-01 
 0.400 0.450   0.680   0.700     7.986e+00  4.462e-03   +3.780e-01   -3.491e-01 
 0.400 0.450   0.700   0.720     8.328e+00  7.431e-03   +3.855e-01   -3.441e-01 
 0.400 0.450   0.720   0.740     8.714e+00  6.810e-03   +4.094e-01   -3.903e-01 
 0.400 0.450   0.740   0.760     8.939e+00  6.128e-03   +4.330e-01   -3.716e-01 
 0.400 0.450   0.760   0.780     8.922e+00  8.274e-03   +4.381e-01   -3.917e-01 
 0.400 0.450   0.780   0.800     8.232e+00  7.237e-03   +3.995e-01   -3.570e-01 
 0.400 0.450   0.800   0.820     7.525e+00  6.274e-03   +3.626e-01   -3.137e-01 
 0.400 0.450   0.820   0.840     6.928e+00  8.869e-03   +3.407e-01   -3.039e-01 
 0.400 0.450   0.840   0.860     6.434e+00  5.029e-03   +2.937e-01   -2.683e-01 
 0.400 0.450   0.860   0.880     6.051e+00  5.991e-03   +2.789e-01   -2.589e-01 
 0.400 0.450   0.880   0.900     5.755e+00  7.013e-03   +2.623e-01   -2.547e-01 
 0.400 0.450   0.900   0.920     5.533e+00  4.606e-03   +2.608e-01   -2.322e-01 
 0.400 0.450   0.920   0.940     5.333e+00  6.931e-03   +2.416e-01   -2.141e-01 
 0.400 0.450   0.940   0.960     5.241e+00  7.321e-03   +2.399e-01   -2.259e-01 
 0.400 0.450   0.960   0.980     5.212e+00  4.801e-03   +2.406e-01   -2.103e-01 
 0.400 0.450   0.980   1.000     4.735e+00  7.531e-03   +2.348e-01   -2.111e-01 
 0.400 0.450   1.000   1.020     4.169e+00  6.006e-03   +2.034e-01   -1.797e-01 
 0.400 0.450   1.020   1.040     3.948e+00  5.087e-03   +1.975e-01   -1.898e-01 
 0.400 0.450   1.040   1.060     3.776e+00  6.297e-03   +1.764e-01   -1.620e-01 
 0.400 0.450   1.060   1.080     3.600e+00  5.654e-03   +1.626e-01   -1.496e-01 
 0.400 0.450   1.080   1.100     3.409e+00  4.152e-03   +1.446e-01   -1.408e-01 
 0.400 0.450   1.100   1.120     3.255e+00  6.301e-03   +1.442e-01   -1.327e-01 
 0.400 0.450   1.120   1.140     3.104e+00  3.143e-03   +1.227e-01   -1.263e-01 
 0.400 0.450   1.140   1.160     2.990e+00  4.873e-03   +1.290e-01   -1.262e-01 
 0.400 0.450   1.160   1.180     2.863e+00  4.138e-03   +1.306e-01   -1.241e-01 
 0.400 0.450   1.180   1.200     2.788e+00  5.542e-03   +1.101e-01   -1.057e-01 
 0.400 0.450   1.200   1.220     2.713e+00  4.916e-03   +1.019e-01   -1.025e-01 
 0.400 0.450   1.220   1.240     2.650e+00  5.918e-03   +9.807e-02   -1.000e-01 
 0.400 0.450   1.240   1.260     2.555e+00  2.584e-03   +9.133e-02   -8.703e-02 
 0.400 0.450   1.260   1.280     2.466e+00  2.927e-03   +9.213e-02   -8.993e-02 
 0.400 0.450   1.280   1.300     2.340e+00  5.118e-03   +6.955e-02   -8.300e-02 
 0.400 0.450   1.300   1.320     2.217e+00  4.749e-03   +7.233e-02   -7.115e-02 
 0.400 0.450   1.320   1.340     2.067e+00  2.754e-03   +5.868e-02   -6.449e-02 
 0.400 0.450   1.340   1.360     1.888e+00  3.847e-03   +8.565e-02   -8.130e-02 
 0.400 0.450   1.360   1.380     1.569e+00  3.144e-03   +4.078e-02   -4.286e-02 
 0.400 0.450   1.380   1.400     1.449e+00  4.239e-03   +3.247e-02   -4.117e-02 
 0.400 0.450   1.400   1.420     1.339e+00  4.364e-03   +2.890e-02   -3.354e-02 
 0.400 0.450   1.420   1.440     1.246e+00  3.707e-03   +2.627e-02   -2.950e-02 
 0.400 0.450   1.440   1.460     1.146e+00  3.315e-03   +2.564e-02   -2.922e-02 
 0.400 0.450   1.460   1.480     1.048e+00  3.941e-03   +2.360e-02   -2.651e-02 
 0.400 0.450   1.480   1.500     9.494e-01  3.317e-03   +2.076e-02   -2.419e-02 
 0.400 0.450   1.500   1.520     8.637e-01  1.981e-03   +1.314e-02   -2.107e-02 
 0.400 0.450   1.520   1.540     7.755e-01  2.629e-03   +1.799e-02   -1.918e-02 
 0.400 0.450   1.540   1.560     7.059e-01  2.057e-03   +1.312e-02   -1.531e-02 
 0.400 0.450   1.560   1.580     6.338e-01  2.943e-03   +9.546e-03   -1.494e-02 
 0.400 0.450   1.580   1.600     5.696e-01  2.046e-03   +9.532e-03   -1.324e-02 
 0.400 0.450   1.600   1.620     5.049e-01  2.060e-03   +1.287e-02   -1.461e-02 
 0.400 0.450   1.620   1.640     4.525e-01  1.946e-03   +9.689e-03   -1.300e-02 
 0.400 0.450   1.640   1.660     3.899e-01  1.104e-03   +1.705e-02   -1.257e-02 
 0.400 0.450   1.660   1.680     3.387e-01  2.500e-03   +1.948e-02   -1.423e-02 
 0.400 0.450   1.680   1.700     2.896e-01  1.849e-03   +1.411e-02   -1.367e-02 
 0.400 0.450   1.700   1.720     2.474e-01  2.039e-03   +1.591e-02   -1.489e-02 
 0.400 0.450   1.720   1.740     2.042e-01  1.471e-03   +1.467e-02   -1.233e-02 
 0.400 0.450   1.740   1.760     1.743e-01  1.473e-03   +1.471e-02   -1.258e-02 
 0.400 0.450   1.760   1.780     1.395e-01  1.120e-03   +1.251e-02   -1.348e-02 
 0.400 0.450   1.780   1.800     1.154e-01  1.255e-03   +1.439e-02   -1.120e-02 
 0.400 0.450   1.800   1.820     9.090e-02  1.061e-03   +1.158e-02   -1.005e-02 
 0.400 0.450   1.820   1.840     7.700e-02  7.771e-04   +1.066e-02   -9.150e-03 
 0.400 0.450   1.840   1.860     6.134e-02  4.969e-04   +1.029e-02   -9.212e-03 
 0.400 0.450   1.860   1.880     4.916e-02  8.680e-04   +1.247e-02   -8.476e-03 
 0.400 0.450   1.880   1.900     3.897e-02  4.701e-04   +9.317e-03   -6.383e-03 
 0.400 0.450   1.900   1.920     3.099e-02  4.770e-04   +8.159e-03   -5.581e-03 
 0.400 0.450   1.920   1.940     2.302e-02  6.395e-04   +6.675e-03   -5.147e-03 
 0.400 0.450   1.940   1.960     1.891e-02  3.965e-04   +5.164e-03   -4.424e-03 
 0.400 0.450   1.960   1.980     1.341e-02  4.416e-04   +4.816e-03   -3.563e-03 
 0.400 0.450   1.980   2.000     1.162e-02  2.466e-04   +3.812e-03   -3.183e-03 
 0.400 0.450   2.000   2.020     7.134e-03  1.970e-04   +2.700e-03   -2.001e-03 
 0.400 0.450   2.020   2.040     4.894e-03  1.358e-04   +2.283e-03   -1.438e-03 
 0.400 0.450   2.040   2.060     3.557e-03  1.620e-04   +1.491e-03   -1.151e-03 
 0.400 0.450   2.060   2.080     2.474e-03  1.271e-04   +6.192e-04   -8.287e-04 
 0.400 0.450   2.080   2.100     1.907e-03  1.365e-04   +6.246e-04   -7.043e-04 
 0.400 0.450   2.100   2.120     1.026e-03  6.951e-05   +7.769e-04   -3.636e-04 
 0.400 0.450   2.120   2.140     6.216e-04  8.108e-05   +2.388e-04   -2.724e-04 
 0.400 0.450   2.140   2.160     6.231e-04  8.423e-05   +3.941e-04   -3.537e-04 
 0.400 0.450   2.160   2.180     2.023e-04  3.259e-05   +2.045e-04   -1.462e-04 
 0.450 0.500   0.300   0.320     2.486e+00  5.622e-03   +1.172e-01   -1.165e-01 
 0.450 0.500   0.320   0.340     3.334e+00  5.256e-03   +1.528e-01   -1.363e-01 
 0.450 0.500   0.340   0.360     4.003e+00  3.956e-03   +1.860e-01   -1.755e-01 
 0.450 0.500   0.360   0.380     4.376e+00  5.633e-03   +2.009e-01   -1.832e-01 
 0.450 0.500   0.380   0.400     4.660e+00  5.626e-03   +2.255e-01   -1.994e-01 
 0.450 0.500   0.400   0.420     4.609e+00  5.983e-03   +2.198e-01   -2.028e-01 
 0.450 0.500   0.420   0.440     4.588e+00  6.578e-03   +2.121e-01   -2.007e-01 
 0.450 0.500   0.440   0.460     4.777e+00  5.207e-03   +2.298e-01   -2.002e-01 
 0.450 0.500   0.460   0.480     4.794e+00  2.907e-03   +2.825e-01   -2.063e-01 
 0.450 0.500   0.480   0.500     1.606e+01  1.754e-02   +6.955e-01   -7.103e-01 
 0.450 0.500   0.500   0.520     5.197e+00  8.391e-03   +2.420e-01   -2.709e-01 
 0.450 0.500   0.520   0.540     5.129e+00  4.040e-03   +2.438e-01   -2.209e-01 
 0.450 0.500   0.540   0.560     5.156e+00  5.455e-03   +2.411e-01   -2.194e-01 
 0.450 0.500   0.560   0.580     5.179e+00  6.321e-03   +2.455e-01   -2.305e-01 
 0.450 0.500   0.580   0.600     5.189e+00  6.567e-03   +2.532e-01   -2.317e-01 
 0.450 0.500   0.600   0.620     5.237e+00  3.525e-03   +2.617e-01   -2.434e-01 
 0.450 0.500   0.620   0.640     5.261e+00  5.686e-03   +2.596e-01   -2.243e-01 
 0.450 0.500   0.640   0.660     5.325e+00  4.837e-03   +2.607e-01   -2.251e-01 
 0.450 0.500   0.660   0.680     5.483e+00  5.573e-03   +2.804e-01   -2.517e-01 
 0.450 0.500   0.680   0.700     5.668e+00  5.752e-03   +2.880e-01   -2.505e-01 
 0.450 0.500   0.700   0.720     5.960e+00  7.881e-03   +2.902e-01   -2.664e-01 
 0.450 0.500   0.720   0.740     6.280e+00  4.737e-03   +3.125e-01   -2.960e-01 
 0.450 0.500   0.740   0.760     6.529e+00  8.047e-03   +3.237e-01   -2.926e-01 
 0.450 0.500   0.760   0.780     6.591e+00  5.418e-03   +3.350e-01   -3.054e-01 
 0.450 0.500   0.780   0.800     6.124e+00  6.034e-03   +3.075e-01   -2.778e-01 
 0.450 0.500   0.800   0.820     5.613e+00  2.521e-03   +2.871e-01   -2.489e-01 
 0.450 0.500   0.820   0.840     5.221e+00  5.872e-03   +2.629e-01   -2.366e-01 
 0.450 0.500   0.840   0.860     4.866e+00  4.788e-03   +2.398e-01   -2.286e-01 
 0.450 0.500   0.860   0.880     4.582e+00  4.517e-03   +2.341e-01   -2.139e-01 
 0.450 0.500   0.880   0.900     4.384e+00  5.511e-03   +2.220e-01   -2.113e-01 
 0.450 0.500   0.900   0.920     4.243e+00  6.139e-03   +2.062e-01   -1.973e-01 
 0.450 0.500   0.920   0.940     4.123e+00  6.152e-03   +2.093e-01   -2.025e-01 
 0.450 0.500   0.940   0.960     4.069e+00  6.527e-03   +2.078e-01   -1.905e-01 
 0.450 0.500   0.960   0.980     4.064e+00  5.772e-03   +2.099e-01   -1.935e-01 
 0.450 0.500   0.980   1.000     3.665e+00  3.828e-03   +1.926e-01   -1.702e-01 
 0.450 0.500   1.000   1.020     3.233e+00  4.694e-03   +1.635e-01   -1.549e-01 
 0.450 0.500   1.020   1.040     3.096e+00  4.705e-03   +1.661e-01   -1.513e-01 
 0.450 0.500   1.040   1.060     2.953e+00  6.449e-03   +1.543e-01   -1.533e-01 
 0.450 0.500   1.060   1.080     2.832e+00  3.925e-03   +1.514e-01   -1.367e-01 
 0.450 0.500   1.080   1.100     2.739e+00  5.137e-03   +1.469e-01   -1.420e-01 
 0.450 0.500   1.100   1.120     2.628e+00  3.631e-03   +1.432e-01   -1.350e-01 
 0.450 0.500   1.120   1.140     2.503e+00  3.091e-03   +1.319e-01   -1.184e-01 
 0.450 0.500   1.140   1.160     2.426e+00  3.442e-03   +1.336e-01   -1.256e-01 
 0.450 0.500   1.160   1.180     2.352e+00  4.416e-03   +1.403e-01   -1.420e-01 
 0.450 0.500   1.180   1.200     2.314e+00  4.445e-03   +1.137e-01   -1.166e-01 
 0.450 0.500   1.200   1.220     2.260e+00  4.925e-03   +1.297e-01   -1.377e-01 
 0.450 0.500   1.220   1.240     2.232e+00  3.791e-03   +1.111e-01   -1.101e-01 
 0.450 0.500   1.240   1.260     2.185e+00  4.158e-03   +1.056e-01   -1.047e-01 
 0.450 0.500   1.260   1.280     2.132e+00  4.792e-03   +9.892e-02   -8.961e-02 
 0.450 0.500   1.280   1.300     2.053e+00  3.797e-03   +1.027e-01   -9.426e-02 
 0.450 0.500   1.300   1.320     1.985e+00  5.101e-03   +8.407e-02   -9.003e-02 
 0.450 0.500   1.320   1.340     1.900e+00  3.878e-03   +7.974e-02   -7.851e-02 
 0.450 0.500   1.340   1.360     1.743e+00  4.961e-03   +6.895e-02   -7.000e-02 
 0.450 0.500   1.360   1.380     1.398e+00  2.494e-03   +5.425e-02   -6.353e-02 
 0.450 0.500   1.380   1.400     1.285e+00  3.647e-03   +8.864e-02   -9.176e-02 
 0.450 0.500   1.400   1.420     1.240e+00  2.652e-03   +4.650e-02   -5.225e-02 
 0.450 0.500   1.420   1.440     1.156e+00  4.067e-03   +3.969e-02   -4.941e-02 
 0.450 0.500   1.440   1.460     1.094e+00  2.689e-03   +4.165e-02   -4.364e-02 
 0.450 0.500   1.460   1.480     1.037e+00  2.964e-03   +3.771e-02   -4.292e-02 
 0.450 0.500   1.480   1.500     9.651e-01  3.131e-03   +3.416e-02   -3.638e-02 
 0.450 0.500   1.500   1.520     8.904e-01  2.040e-03   +3.149e-02   -2.997e-02 
 0.450 0.500   1.520   1.540     8.453e-01  4.198e-03   +2.651e-02   -2.915e-02 
 0.450 0.500   1.540   1.560     7.923e-01  4.202e-03   +2.144e-02   -2.960e-02 
 0.450 0.500   1.560   1.580     7.518e-01  2.083e-03   +2.440e-02   -2.361e-02 
 0.450 0.500   1.580   1.600     6.868e-01  3.115e-03   +2.127e-02   -1.672e-02 
 0.450 0.500   1.600   1.620     6.352e-01  3.592e-03   +2.091e-02   -1.892e-02 
 0.450 0.500   1.620   1.640     5.738e-01  2.869e-03   +6.832e-02   -6.980e-02 
 0.450 0.500   1.640   1.660     5.297e-01  1.725e-03   +1.504e-02   -1.308e-02 
 0.450 0.500   1.660   1.680     4.875e-01  2.787e-03   +8.448e-03   -1.377e-02 
 0.450 0.500   1.680   1.700     4.212e-01  1.435e-03   +8.704e-03   -8.782e-03 
 0.450 0.500   1.700   1.720     3.730e-01  2.063e-03   +5.809e-03   -8.061e-03 
 0.450 0.500   1.720   1.740     3.352e-01  1.898e-03   +8.684e-03   -1.000e-02 
 0.450 0.500   1.740   1.760     2.965e-01  1.958e-03   +7.291e-03   -1.096e-02 
 0.450 0.500   1.760   1.780     2.560e-01  1.813e-03   +1.227e-02   -1.139e-02 
 0.450 0.500   1.780   1.800     2.213e-01  1.386e-03   +7.138e-03   -1.116e-02 
 0.450 0.500   1.800   1.820     1.890e-01  1.321e-03   +1.323e-02   -1.020e-02 
 0.450 0.500   1.820   1.840     1.682e-01  8.216e-04   +1.123e-02   -1.088e-02 
 0.450 0.500   1.840   1.860     1.514e-01  1.604e-03   +1.030e-02   -1.224e-02 
 0.450 0.500   1.860   1.880     1.307e-01  8.790e-04   +1.408e-02   -1.174e-02 
 0.450 0.500   1.880   1.900     1.131e-01  9.913e-04   +1.591e-02   -1.137e-02 
 0.450 0.500   1.900   1.920     9.721e-02  8.648e-04   +1.349e-02   -1.139e-02 
 0.450 0.500   1.920   1.940     7.949e-02  9.982e-04   +1.300e-02   -9.913e-03 
 0.450 0.500   1.940   1.960     7.054e-02  7.347e-04   +1.117e-02   -1.051e-02 
 0.450 0.500   1.960   1.980     5.403e-02  1.006e-03   +1.224e-02   -9.245e-03 
 0.450 0.500   1.980   2.000     4.851e-02  7.685e-04   +9.854e-03   -9.019e-03 
 0.450 0.500   2.000   2.020     3.785e-02  7.262e-04   +9.400e-03   -7.007e-03 
 0.450 0.500   2.020   2.040     3.336e-02  5.402e-04   +7.162e-03   -6.597e-03 
 0.450 0.500   2.040   2.060     2.636e-02  4.472e-04   +7.617e-03   -6.426e-03 
 0.450 0.500   2.060   2.080     2.017e-02  5.448e-04   +6.000e-03   -5.317e-03 
 0.450 0.500   2.080   2.100     1.570e-02  5.052e-04   +4.160e-03   -4.201e-03 
 0.450 0.500   2.100   2.120     1.181e-02  3.780e-04   +4.664e-03   -3.724e-03 
 0.450 0.500   2.120   2.140     9.254e-03  2.954e-04   +4.005e-03   -2.919e-03 
 0.450 0.500   2.140   2.160     6.452e-03  2.402e-04   +3.061e-03   -2.054e-03 
 0.450 0.500   2.160   2.180     5.339e-03  2.466e-04   +2.595e-03   -1.812e-03 
 0.450 0.500   2.180   2.200     3.788e-03  1.980e-04   +2.144e-03   -1.430e-03 
 0.450 0.500   2.200   2.220     2.797e-03  2.130e-04   +1.294e-03   -1.058e-03 
 0.450 0.500   2.220   2.240     2.508e-03  1.803e-04   +1.081e-03   -1.022e-03 
 0.450 0.500   2.240   2.260     1.668e-03  1.022e-04   +1.340e-03   -6.530e-04 
 0.450 0.500   2.260   2.280     1.234e-03  8.183e-05   +5.980e-04   -6.764e-04 
 0.450 0.500   2.280   2.300     5.522e-04  4.413e-05   +3.954e-04   -2.771e-04 
 0.500 0.550   0.300   0.320     1.533e+00  3.158e-03   +7.612e-02   -7.428e-02 
 0.500 0.550   0.320   0.340     2.064e+00  3.352e-03   +1.022e-01   -1.013e-01 
 0.500 0.550   0.340   0.360     2.550e+00  4.319e-03   +1.264e-01   -1.229e-01 
 0.500 0.550   0.360   0.380     2.892e+00  2.932e-03   +1.352e-01   -1.228e-01 
 0.500 0.550   0.380   0.400     3.116e+00  4.214e-03   +1.505e-01   -1.345e-01 
 0.500 0.550   0.400   0.420     3.077e+00  3.207e-03   +1.412e-01   -1.289e-01 
 0.500 0.550   0.420   0.440     3.085e+00  4.964e-03   +1.548e-01   -1.281e-01 
 0.500 0.550   0.440   0.460     3.204e+00  4.037e-03   +1.776e-01   -1.502e-01 
 0.500 0.550   0.460   0.480     3.215e+00  3.574e-03   +2.171e-01   -1.396e-01 
 0.500 0.550   0.480   0.500     1.156e+01  1.444e-02   +5.056e-01   -5.959e-01 
 0.500 0.550   0.500   0.520     3.509e+00  4.048e-03   +1.736e-01   -1.683e-01 
 0.500 0.550   0.520   0.540     3.465e+00  5.224e-03   +1.677e-01   -1.639e-01 
 0.500 0.550   0.540   0.560     3.504e+00  4.107e-03   +1.710e-01   -1.679e-01 
 0.500 0.550   0.560   0.580     3.503e+00  4.899e-03   +1.760e-01   -1.584e-01 
 0.500 0.550   0.580   0.600     3.522e+00  3.473e-03   +1.811e-01   -1.645e-01 
 0.500 0.550   0.600   0.620     3.561e+00  3.579e-03   +1.903e-01   -1.724e-01 
 0.500 0.550   0.620   0.640     3.602e+00  3.416e-03   +1.913e-01   -1.642e-01 
 0.500 0.550   0.640   0.660     3.657e+00  3.505e-03   +1.952e-01   -1.751e-01 
 0.500 0.550   0.660   0.680     3.773e+00  5.113e-03   +1.981e-01   -1.926e-01 
 0.500 0.550   0.680   0.700     3.924e+00  5.360e-03   +2.114e-01   -1.924e-01 
 0.500 0.550   0.700   0.720     4.150e+00  6.714e-03   +2.338e-01   -2.043e-01 
 0.500 0.550   0.720   0.740     4.392e+00  5.192e-03   +2.298e-01   -2.081e-01 
 0.500 0.550   0.740   0.760     4.626e+00  6.895e-03   +2.442e-01   -2.337e-01 
 0.500 0.550   0.760   0.780     4.721e+00  2.080e-03   +2.435e-01   -2.176e-01 
 0.500 0.550   0.780   0.800     4.377e+00  5.135e-03   +2.298e-01   -2.021e-01 
 0.500 0.550   0.800   0.820     4.038e+00  5.312e-03   +2.093e-01   -1.940e-01 
 0.500 0.550   0.820   0.840     3.765e+00  8.694e-03   +1.985e-01   -1.872e-01 
 0.500 0.550   0.840   0.860     3.541e+00  6.274e-03   +1.961e-01   -1.856e-01 
 0.500 0.550   0.860   0.880     3.332e+00  3.141e-03   +1.786e-01   -1.716e-01 
 0.500 0.550   0.880   0.900     3.205e+00  3.757e-03   +1.839e-01   -1.778e-01 
 0.500 0.550   0.900   0.920     3.106e+00  3.416e-03   +1.717e-01   -1.546e-01 
 0.500 0.550   0.920   0.940     3.053e+00  4.006e-03   +1.741e-01   -1.681e-01 
 0.500 0.550   0.940   0.960     3.040e+00  4.656e-03   +1.691e-01   -1.503e-01 
 0.500 0.550   0.960   0.980     3.027e+00  5.420e-03   +1.620e-01   -1.521e-01 
 0.500 0.550   0.980   1.000     2.690e+00  4.351e-03   +1.472e-01   -1.475e-01 
 0.500 0.550   1.000   1.020     2.401e+00  3.774e-03   +1.362e-01   -1.183e-01 
 0.500 0.550   1.020   1.040     2.302e+00  4.731e-03   +1.243e-01   -1.286e-01 
 0.500 0.550   1.040   1.060     2.223e+00  2.330e-03   +1.307e-01   -1.309e-01 
 0.500 0.550   1.060   1.080     2.137e+00  3.969e-03   +1.264e-01   -1.174e-01 
 0.500 0.550   1.080   1.100     2.074e+00  3.328e-03   +1.321e-01   -1.173e-01 
 0.500 0.550   1.100   1.120     1.997e+00  3.811e-03   +1.149e-01   -1.169e-01 
 0.500 0.550   1.120   1.140     1.948e+00  4.350e-03   +1.206e-01   -1.137e-01 
 0.500 0.550   1.140   1.160     1.908e+00  3.802e-03   +1.169e-01   -1.135e-01 
 0.500 0.550   1.160   1.180     1.858e+00  4.177e-03   +1.137e-01   -1.153e-01 
 0.500 0.550   1.180   1.200     1.833e+00  3.278e-03   +1.144e-01   -1.034e-01 
 0.500 0.550   1.200   1.220     1.810e+00  3.682e-03   +1.088e-01   -9.923e-02 
 0.500 0.550   1.220   1.240     1.807e+00  1.615e-03   +1.031e-01   -1.068e-01 
 0.500 0.550   1.240   1.260     1.780e+00  2.791e-03   +9.476e-02   -1.074e-01 
 0.500 0.550   1.260   1.280     1.765e+00  3.864e-03   +9.772e-02   -1.029e-01 
 0.500 0.550   1.280   1.300     1.706e+00  3.287e-03   +9.403e-02   -9.674e-02 
 0.500 0.550   1.300   1.320     1.671e+00  2.111e-03   +8.485e-02   -9.386e-02 
 0.500 0.550   1.320   1.340     1.614e+00  3.089e-03   +8.585e-02   -9.330e-02 
 0.500 0.550   1.340   1.360     1.492e+00  5.332e-03   +7.025e-02   -8.773e-02 
 0.500 0.550   1.360   1.380     1.169e+00  3.729e-03   +9.527e-02   -1.038e-01 
 0.500 0.550   1.380   1.400     1.078e+00  3.327e-03   +6.193e-02   -6.267e-02 
 0.500 0.550   1.400   1.420     1.032e+00  3.118e-03   +5.661e-02   -5.927e-02 
 0.500 0.550   1.420   1.440     9.923e-01  4.381e-03   +5.102e-02   -5.609e-02 
 0.500 0.550   1.440   1.460     9.463e-01  3.482e-03   +4.898e-02   -5.512e-02 
 0.500 0.550   1.460   1.480     8.984e-01  3.695e-03   +4.734e-02   -5.091e-02 
 0.500 0.550   1.480   1.500     8.410e-01  4.423e-03   +4.706e-02   -4.706e-02 
 0.500 0.550   1.500   1.520     7.983e-01  1.874e-03   +3.964e-02   -4.276e-02 
 0.500 0.550   1.520   1.540     7.587e-01  2.684e-03   +3.601e-02   -3.666e-02 
 0.500 0.550   1.540   1.560     7.345e-01  3.355e-03   +3.275e-02   -3.818e-02 
 0.500 0.550   1.560   1.580     7.060e-01  2.274e-03   +3.104e-02   -3.629e-02 
 0.500 0.550   1.580   1.600     6.744e-01  1.713e-03   +2.712e-02   -3.076e-02 
 0.500 0.550   1.600   1.620     6.420e-01  2.627e-03   +3.198e-02   -3.220e-02 
 0.500 0.550   1.620   1.640     6.040e-01  3.897e-03   +2.468e-02   -2.805e-02 
 0.500 0.550   1.640   1.660     5.737e-01  1.568e-03   +2.278e-02   -2.480e-02 
 0.500 0.550   1.660   1.680     5.287e-01  1.736e-03   +2.062e-02   -2.544e-02 
 0.500 0.550   1.680   1.700     4.808e-01  3.236e-03   +1.995e-02   -2.188e-02 
 0.500 0.550   1.700   1.720     4.372e-01  3.105e-03   +1.825e-02   -2.232e-02 
 0.500 0.550   1.720   1.740     4.001e-01  2.245e-03   +1.462e-02   -1.891e-02 
 0.500 0.550   1.740   1.760     3.582e-01  2.078e-03   +1.289e-02   -1.459e-02 
 0.500 0.550   1.760   1.780     3.267e-01  1.515e-03   +8.407e-03   -1.444e-02 
 0.500 0.550   1.780   1.800     2.936e-01  2.678e-03   +1.011e-02   -1.088e-02 
 0.500 0.550   1.800   1.820     2.589e-01  1.974e-03   +8.575e-03   -6.702e-03 
 0.500 0.550   1.820   1.840     2.330e-01  2.108e-03   +5.878e-03   -8.100e-03 
 0.500 0.550   1.840   1.860     2.168e-01  1.433e-03   +8.130e-03   -4.283e-03 
 0.500 0.550   1.860   1.880     2.186e-01  1.108e-03   +5.946e-03   -3.875e-03 
 0.500 0.550   1.880   1.900     1.703e-01  6.930e-04   +7.594e-03   -6.422e-03 
 0.500 0.550   1.900   1.920     1.572e-01  1.078e-03   +7.583e-03   -6.830e-03 
 0.500 0.550   1.920   1.940     1.375e-01  9.687e-04   +7.876e-03   -9.358e-03 
 0.500 0.550   1.940   1.960     1.218e-01  6.331e-04   +8.331e-03   -7.284e-03 
 0.500 0.550   1.960   1.980     1.088e-01  1.086e-03   +9.484e-03   -9.690e-03 
 0.500 0.550   1.980   2.000     9.122e-02  6.568e-04   +1.324e-02   -8.905e-03 
 0.500 0.550   2.000   2.020     8.302e-02  6.769e-04   +9.061e-03   -9.445e-03 
 0.500 0.550   2.020   2.040     7.312e-02  9.225e-04   +9.830e-03   -8.491e-03 
 0.500 0.550   2.040   2.060     6.294e-02  5.649e-04   +8.420e-03   -9.078e-03 
 0.500 0.550   2.060   2.080     5.161e-02  7.343e-04   +1.080e-02   -7.905e-03 
 0.500 0.550   2.080   2.100     4.550e-02  8.454e-04   +8.587e-03   -7.045e-03 
 0.500 0.550   2.100   2.120     3.647e-02  6.871e-04   +9.060e-03   -6.860e-03 
 0.500 0.550   2.120   2.140     3.240e-02  5.588e-04   +8.126e-03   -6.818e-03 
 0.500 0.550   2.140   2.160     2.538e-02  6.727e-04   +8.973e-03   -5.160e-03 
 0.500 0.550   2.160   2.180     2.420e-02  6.769e-04   +7.366e-03   -5.609e-03 
 0.500 0.550   2.180   2.200     1.853e-02  4.512e-04   +7.194e-03   -4.752e-03 
 0.500 0.550   2.200   2.220     1.657e-02  4.930e-04   +6.501e-03   -4.391e-03 
 0.500 0.550   2.220   2.240     1.164e-02  3.400e-04   +5.489e-03   -3.417e-03 
 0.500 0.550   2.240   2.260     9.703e-03  1.846e-04   +5.532e-03   -3.132e-03 
 0.500 0.550   2.260   2.280     7.343e-03  2.652e-04   +4.552e-03   -2.222e-03 
 0.500 0.550   2.280   2.300     6.825e-03  2.363e-04   +2.896e-03   -2.435e-03 
 0.550 0.600   0.300   0.320     9.411e-01  2.168e-03   +4.849e-02   -4.482e-02 
 0.550 0.600   0.320   0.340     1.263e+00  1.457e-03   +6.456e-02   -5.946e-02 
 0.550 0.600   0.340   0.360     1.579e+00  3.531e-03   +8.251e-02   -7.514e-02 
 0.550 0.600   0.360   0.380     1.876e+00  3.235e-03   +9.488e-02   -9.444e-02 
 0.550 0.600   0.380   0.400     2.036e+00  4.022e-03   +1.036e-01   -9.709e-02 
 0.550 0.600   0.400   0.420     2.028e+00  3.499e-03   +1.024e-01   -9.306e-02 
 0.550 0.600   0.420   0.440     2.062e+00  4.182e-03   +1.087e-01   -9.417e-02 
 0.550 0.600   0.440   0.460     2.143e+00  3.892e-03   +1.096e-01   -1.009e-01 
 0.550 0.600   0.460   0.480     2.149e+00  2.683e-03   +1.534e-01   -1.032e-01 
 0.550 0.600   0.480   0.500     8.047e+00  1.169e-02   +3.895e-01   -4.695e-01 
 0.550 0.600   0.500   0.520     2.347e+00  4.545e-03   +1.174e-01   -1.246e-01 
 0.550 0.600   0.520   0.540     2.304e+00  4.064e-03   +1.274e-01   -1.185e-01 
 0.550 0.600   0.540   0.560     2.327e+00  3.854e-03   +1.139e-01   -1.037e-01 
 0.550 0.600   0.560   0.580     2.346e+00  4.252e-03   +1.184e-01   -1.173e-01 
 0.550 0.600   0.580   0.600     2.356e+00  3.572e-03   +1.227e-01   -1.113e-01 
 0.550 0.600   0.600   0.620     2.385e+00  4.165e-03   +1.229e-01   -1.137e-01 
 0.550 0.600   0.620   0.640     2.396e+00  2.880e-03   +1.308e-01   -1.268e-01 
 0.550 0.600   0.640   0.660     2.449e+00  2.568e-03   +1.395e-01   -1.229e-01 
 0.550 0.600   0.660   0.680     2.533e+00  2.765e-03   +1.399e-01   -1.303e-01 
 0.550 0.600   0.680   0.700     2.651e+00  1.690e-03   +1.526e-01   -1.377e-01 
 0.550 0.600   0.700   0.720     2.823e+00  3.555e-03   +1.558e-01   -1.475e-01 
 0.550 0.600   0.720   0.740     3.014e+00  4.737e-03   +1.645e-01   -1.551e-01 
 0.550 0.600   0.740   0.760     3.184e+00  5.411e-03   +1.742e-01   -1.604e-01 
 0.550 0.600   0.760   0.780     3.315e+00  4.494e-03   +1.742e-01   -1.582e-01 
 0.550 0.600   0.780   0.800     3.056e+00  5.889e-03   +1.991e-01   -1.866e-01 
 0.550 0.600   0.800   0.820     2.838e+00  5.697e-03   +1.542e-01   -1.351e-01 
 0.550 0.600   0.820   0.840     2.643e+00  5.322e-03   +1.443e-01   -1.310e-01 
 0.550 0.600   0.840   0.860     2.497e+00  3.947e-03   +1.347e-01   -1.300e-01 
 0.550 0.600   0.860   0.880     2.380e+00  3.819e-03   +1.374e-01   -1.207e-01 
 0.550 0.600   0.880   0.900     2.293e+00  3.380e-03   +1.388e-01   -1.283e-01 
 0.550 0.600   0.900   0.920     2.231e+00  4.192e-03   +1.279e-01   -1.167e-01 
 0.550 0.600   0.920   0.940     2.202e+00  3.051e-03   +1.288e-01   -1.202e-01 
 0.550 0.600   0.940   0.960     2.200e+00  3.232e-03   +1.311e-01   -1.111e-01 
 0.550 0.600   0.960   0.980     2.199e+00  2.799e-03   +1.350e-01   -1.158e-01 
 0.550 0.600   0.980   1.000     1.927e+00  3.253e-03   +1.125e-01   -1.056e-01 
 0.550 0.600   1.000   1.020     1.697e+00  4.436e-03   +1.233e-01   -1.218e-01 
 0.550 0.600   1.020   1.040     1.655e+00  3.262e-03   +1.059e-01   -1.069e-01 
 0.550 0.600   1.040   1.060     1.605e+00  3.122e-03   +1.036e-01   -9.955e-02 
 0.550 0.600   1.060   1.080     1.563e+00  2.408e-03   +1.011e-01   -9.881e-02 
 0.550 0.600   1.080   1.100     1.524e+00  4.095e-03   +9.959e-02   -9.953e-02 
 0.550 0.600   1.100   1.120     1.470e+00  3.495e-03   +9.486e-02   -8.943e-02 
 0.550 0.600   1.120   1.140     1.459e+00  3.067e-03   +9.769e-02   -8.878e-02 
 0.550 0.600   1.140   1.160     1.432e+00  3.571e-03   +9.308e-02   -8.892e-02 
 0.550 0.600   1.160   1.180     1.405e+00  2.974e-03   +9.487e-02   -1.018e-01 
 0.550 0.600   1.180   1.200     1.399e+00  2.200e-03   +9.246e-02   -9.195e-02 
 0.550 0.600   1.200   1.220     1.407e+00  3.457e-03   +1.118e-01   -1.165e-01 
 0.550 0.600   1.220   1.240     1.394e+00  4.322e-03   +9.634e-02   -8.603e-02 
 0.550 0.600   1.240   1.260     1.402e+00  2.993e-03   +9.368e-02   -9.893e-02 
 0.550 0.600   1.260   1.280     1.386e+00  3.565e-03   +8.806e-02   -8.665e-02 
 0.550 0.600   1.280   1.300     1.357e+00  3.836e-03   +8.291e-02   -9.026e-02 
 0.550 0.600   1.300   1.320     1.318e+00  3.112e-03   +7.763e-02   -8.338e-02 
 0.550 0.600   1.320   1.340     1.297e+00  3.171e-03   +7.486e-02   -8.670e-02 
 0.550 0.600   1.340   1.360     1.210e+00  2.466e-03   +6.751e-02   -8.505e-02 
 0.550 0.600   1.360   1.380     9.370e-01  2.882e-03   +6.026e-02   -6.324e-02 
 0.550 0.600   1.380   1.400     8.755e-01  2.015e-03   +6.191e-02   -6.007e-02 
 0.550 0.600   1.400   1.420     8.451e-01  1.936e-03   +5.340e-02   -6.249e-02 
 0.550 0.600   1.420   1.440     8.168e-01  3.161e-03   +5.251e-02   -5.996e-02 
 0.550 0.600   1.440   1.460     7.827e-01  3.710e-03   +5.172e-02   -5.509e-02 
 0.550 0.600   1.460   1.480     7.347e-01  2.710e-03   +4.933e-02   -5.228e-02 
 0.550 0.600   1.480   1.500     6.956e-01  2.654e-03   +4.676e-02   -5.102e-02 
 0.550 0.600   1.500   1.520     6.605e-01  2.185e-03   +4.169e-02   -4.212e-02 
 0.550 0.600   1.520   1.540     6.492e-01  2.708e-03   +4.204e-02   -4.789e-02 
 0.550 0.600   1.540   1.560     6.247e-01  2.407e-03   +3.781e-02   -4.575e-02 
 0.550 0.600   1.560   1.580     6.188e-01  2.557e-03   +3.813e-02   -4.390e-02 
 0.550 0.600   1.580   1.600     5.978e-01  2.902e-03   +3.682e-02   -4.270e-02 
 0.550 0.600   1.600   1.620     5.878e-01  2.622e-03   +3.748e-02   -4.433e-02 
 0.550 0.600   1.620   1.640     5.626e-01  2.414e-03   +3.518e-02   -3.879e-02 
 0.550 0.600   1.640   1.660     5.316e-01  1.811e-03   +3.106e-02   -3.363e-02 
 0.550 0.600   1.660   1.680     5.091e-01  2.090e-03   +2.696e-02   -3.582e-02 
 0.550 0.600   1.680   1.700     4.565e-01  1.834e-03   +2.479e-02   -3.200e-02 
 0.550 0.600   1.700   1.720     4.196e-01  1.757e-03   +2.244e-02   -2.844e-02 
 0.550 0.600   1.720   1.740     3.893e-01  2.174e-03   +2.050e-02   -2.576e-02 
 0.550 0.600   1.740   1.760     3.574e-01  1.676e-03   +1.980e-02   -2.235e-02 
 0.550 0.600   1.760   1.780     3.407e-01  1.221e-03   +1.751e-02   -2.316e-02 
 0.550 0.600   1.780   1.800     3.088e-01  1.467e-03   +1.532e-02   -1.573e-02 
 0.550 0.600   1.800   1.820     2.829e-01  1.569e-03   +1.226e-02   -1.781e-02 
 0.550 0.600   1.820   1.840     2.591e-01  1.155e-03   +1.277e-02   -1.577e-02 
 0.550 0.600   1.840   1.860     2.460e-01  1.688e-03   +1.239e-02   -1.558e-02 
 0.550 0.600   1.860   1.880     2.885e-01  2.304e-03   +1.498e-02   -1.671e-02 
 0.550 0.600   1.880   1.900     2.095e-01  1.706e-03   +1.085e-02   -7.788e-03 
 0.550 0.600   1.900   1.920     1.847e-01  1.454e-03   +7.774e-03   -6.582e-03 
 0.550 0.600   1.920   1.940     1.707e-01  1.218e-03   +9.026e-03   -1.175e-02 
 0.550 0.600   1.940   1.960     1.493e-01  9.472e-04   +3.829e-02   -4.123e-02 
 0.550 0.600   1.960   1.980     1.413e-01  1.194e-03   +7.399e-03   -8.285e-03 
 0.550 0.600   1.980   2.000     1.275e-01  1.442e-03   +3.950e-03   -6.371e-03 
 0.550 0.600   2.000   2.020     1.050e-01  7.340e-04   +2.545e-03   -3.067e-02 
 0.550 0.600   2.020   2.040     1.027e-01  1.593e-03   +5.418e-03   -5.318e-03 
 0.550 0.600   2.040   2.060     8.710e-02  1.419e-03   +5.911e-03   -4.832e-03 
 0.550 0.600   2.060   2.080     8.097e-02  1.475e-03   +6.818e-03   -4.841e-03 
 0.550 0.600   2.080   2.100     7.275e-02  1.223e-03   +4.535e-03   -5.971e-03 
 0.550 0.600   2.100   2.120     6.306e-02  5.073e-04   +6.555e-03   -5.557e-03 
 0.550 0.600   2.120   2.140     5.620e-02  7.900e-04   +6.719e-03   -5.417e-03 
 0.550 0.600   2.140   2.160     5.217e-02  7.993e-04   +7.197e-03   -6.595e-03 
 0.550 0.600   2.160   2.180     4.277e-02  7.061e-04   +5.955e-03   -5.837e-03 
 0.550 0.600   2.180   2.200     3.870e-02  7.841e-04   +8.692e-03   -5.665e-03 
 0.550 0.600   2.200   2.220     3.349e-02  6.011e-04   +6.887e-03   -5.337e-03 
 0.550 0.600   2.220   2.240     2.894e-02  8.266e-04   +8.490e-03   -6.123e-03 
 0.550 0.600   2.240   2.260     2.526e-02  4.105e-04   +6.835e-03   -4.859e-03 
 0.550 0.600   2.260   2.280     2.093e-02  6.433e-04   +5.973e-03   -4.921e-03 
 0.550 0.600   2.280   2.300     2.126e-02  4.562e-04   +6.831e-03   -5.177e-03 
 0.600 0.650   0.300   0.320     5.728e-01  1.760e-03   +3.307e-02   -3.319e-02 
 0.600 0.650   0.320   0.340     7.867e-01  1.622e-03   +4.512e-02   -4.453e-02 
 0.600 0.650   0.340   0.360     9.729e-01  2.332e-03   +4.877e-02   -5.369e-02 
 0.600 0.650   0.360   0.380     1.165e+00  1.648e-03   +6.060e-02   -5.723e-02 
 0.600 0.650   0.380   0.400     1.299e+00  3.754e-03   +6.377e-02   -6.502e-02 
 0.600 0.650   0.400   0.420     1.329e+00  3.203e-03   +6.738e-02   -7.267e-02 
 0.600 0.650   0.420   0.440     1.343e+00  2.088e-03   +7.021e-02   -6.492e-02 
 0.600 0.650   0.440   0.460     1.400e+00  3.690e-03   +7.293e-02   -7.128e-02 
 0.600 0.650   0.460   0.480     1.401e+00  2.363e-03   +9.849e-02   -6.616e-02 
 0.600 0.650   0.480   0.500     5.521e+00  8.422e-03   +2.928e-01   -3.536e-01 
 0.600 0.650   0.500   0.520     1.556e+00  2.129e-03   +8.167e-02   -9.005e-02 
 0.600 0.650   0.520   0.540     1.524e+00  3.205e-03   +7.786e-02   -8.332e-02 
 0.600 0.650   0.540   0.560     1.532e+00  3.496e-03   +8.556e-02   -7.232e-02 
 0.600 0.650   0.560   0.580     1.528e+00  2.100e-03   +8.165e-02   -6.898e-02 
 0.600 0.650   0.580   0.600     1.556e+00  3.151e-03   +8.774e-02   -8.258e-02 
 0.600 0.650   0.600   0.620     1.561e+00  3.145e-03   +8.833e-02   -8.044e-02 
 0.600 0.650   0.620   0.640     1.584e+00  3.034e-03   +9.490e-02   -8.588e-02 
 0.600 0.650   0.640   0.660     1.606e+00  3.318e-03   +9.768e-02   -8.844e-02 
 0.600 0.650   0.660   0.680     1.682e+00  3.926e-03   +9.669e-02   -8.840e-02 
 0.600 0.650   0.680   0.700     1.766e+00  4.263e-03   +9.533e-02   -9.880e-02 
 0.600 0.650   0.700   0.720     1.894e+00  5.016e-03   +1.053e-01   -1.021e-01 
 0.600 0.650   0.720   0.740     2.038e+00  4.662e-03   +1.160e-01   -1.131e-01 
 0.600 0.650   0.740   0.760     2.164e+00  3.340e-03   +1.166e-01   -1.032e-01 
 0.600 0.650   0.760   0.780     2.299e+00  4.965e-03   +1.248e-01   -1.161e-01 
 0.600 0.650   0.780   0.800     2.124e+00  4.340e-03   +1.180e-01   -1.102e-01 
 0.600 0.650   0.800   0.820     1.966e+00  3.789e-03   +1.060e-01   -9.581e-02 
 0.600 0.650   0.820   0.840     1.841e+00  3.241e-03   +1.093e-01   -1.138e-01 
 0.600 0.650   0.840   0.860     1.734e+00  3.890e-03   +1.180e-01   -1.093e-01 
 0.600 0.650   0.860   0.880     1.666e+00  3.168e-03   +9.183e-02   -8.524e-02 
 0.600 0.650   0.880   0.900     1.593e+00  2.838e-03   +9.428e-02   -8.005e-02 
 0.600 0.650   0.900   0.920     1.578e+00  2.947e-03   +9.625e-02   -8.658e-02 
 0.600 0.650   0.920   0.940     1.560e+00  4.047e-03   +9.730e-02   -8.305e-02 
 0.600 0.650   0.940   0.960     1.570e+00  3.239e-03   +9.779e-02   -9.971e-02 
 0.600 0.650   0.960   0.980     1.584e+00  4.133e-03   +9.398e-02   -9.029e-02 
 0.600 0.650   0.980   1.000     1.326e+00  2.852e-03   +7.951e-02   -7.832e-02 
 0.600 0.650   1.000   1.020     1.182e+00  2.463e-03   +7.459e-02   -7.184e-02 
 0.600 0.650   1.020   1.040     1.141e+00  2.606e-03   +7.808e-02   -6.901e-02 
 0.600 0.650   1.040   1.060     1.124e+00  1.722e-03   +7.467e-02   -7.422e-02 
 0.600 0.650   1.060   1.080     1.096e+00  4.111e-03   +7.753e-02   -7.968e-02 
 0.600 0.650   1.080   1.100     1.065e+00  2.636e-03   +7.796e-02   -7.150e-02 
 0.600 0.650   1.100   1.120     1.121e+00  3.227e-03   +1.887e-01   -1.850e-01 
 0.600 0.650   1.120   1.140     1.035e+00  1.807e-03   +7.925e-02   -7.282e-02 
 0.600 0.650   1.140   1.160     1.022e+00  2.491e-03   +7.793e-02   -6.579e-02 
 0.600 0.650   1.160   1.180     1.021e+00  2.358e-03   +7.617e-02   -7.276e-02 
 0.600 0.650   1.180   1.200     1.033e+00  1.404e-03   +7.950e-02   -7.223e-02 
 0.600 0.650   1.200   1.220     1.038e+00  2.097e-03   +7.531e-02   -7.217e-02 
 0.600 0.650   1.220   1.240     1.054e+00  2.330e-03   +7.330e-02   -7.168e-02 
 0.600 0.650   1.240   1.260     1.048e+00  2.527e-03   +7.828e-02   -7.130e-02 
 0.600 0.650   1.260   1.280     1.046e+00  3.008e-03   +7.421e-02   -7.640e-02 
 0.600 0.650   1.280   1.300     1.010e+00  2.515e-03   +7.342e-02   -7.136e-02 
 0.600 0.650   1.300   1.320     9.960e-01  2.373e-03   +6.978e-02   -7.446e-02 
 0.600 0.650   1.320   1.340     9.720e-01  1.355e-03   +6.682e-02   -6.911e-02 
 0.600 0.650   1.340   1.360     9.120e-01  2.639e-03   +6.328e-02   -6.763e-02 
 0.600 0.650   1.360   1.380     7.388e-01  3.347e-03   +5.730e-02   -5.854e-02 
 0.600 0.650   1.380   1.400     6.953e-01  1.897e-03   +5.283e-02   -5.549e-02 
 0.600 0.650   1.400   1.420     6.744e-01  1.511e-03   +5.459e-02   -5.515e-02 
 0.600 0.650   1.420   1.440     6.509e-01  1.782e-03   +4.905e-02   -5.283e-02 
 0.600 0.650   1.440   1.460     6.200e-01  2.366e-03   +5.011e-02   -5.369e-02 
 0.600 0.650   1.460   1.480     5.915e-01  1.744e-03   +4.742e-02   -4.674e-02 
 0.600 0.650   1.480   1.500     5.594e-01  2.110e-03   +4.602e-02   -4.933e-02 
 0.600 0.650   1.500   1.520     5.344e-01  3.575e-03   +9.455e-02   -9.967e-02 
 0.600 0.650   1.520   1.540     5.139e-01  2.038e-03   +7.138e-02   -7.566e-02 
 0.600 0.650   1.540   1.560     5.110e-01  2.064e-03   +4.106e-02   -4.381e-02 
 0.600 0.650   1.560   1.580     5.075e-01  1.766e-03   +3.949e-02   -4.154e-02 
 0.600 0.650   1.580   1.600     5.040e-01  2.006e-03   +3.903e-02   -4.378e-02 
 0.600 0.650   1.600   1.620     4.949e-01  2.789e-03   +3.786e-02   -4.094e-02 
 0.600 0.650   1.620   1.640     4.789e-01  1.806e-03   +3.461e-02   -3.890e-02 
 0.600 0.650   1.640   1.660     4.631e-01  2.497e-03   +3.770e-02   -4.021e-02 
 0.600 0.650   1.660   1.680     4.380e-01  2.519e-03   +3.409e-02   -3.945e-02 
 0.600 0.650   1.680   1.700     3.959e-01  1.614e-03   +3.015e-02   -3.298e-02 
 0.600 0.650   1.700   1.720     3.768e-01  1.899e-03   +2.706e-02   -3.270e-02 
 0.600 0.650   1.720   1.740     3.488e-01  1.290e-03   +2.925e-02   -3.295e-02 
 0.600 0.650   1.740   1.760     3.214e-01  1.641e-03   +5.698e-02   -6.728e-02 
 0.600 0.650   1.760   1.780     3.107e-01  2.285e-03   +2.529e-02   -2.864e-02 
 0.600 0.650   1.780   1.800     2.940e-01  1.670e-03   +2.151e-02   -2.571e-02 
 0.600 0.650   1.800   1.820     2.634e-01  2.068e-03   +1.888e-02   -2.181e-02 
 0.600 0.650   1.820   1.840     2.527e-01  1.766e-03   +1.687e-02   -2.418e-02 
 0.600 0.650   1.840   1.860     2.526e-01  2.486e-03   +1.814e-02   -2.279e-02 
 0.600 0.650   1.860   1.880     3.305e-01  1.820e-03   +2.770e-02   -2.720e-02 
 0.600 0.650   1.880   1.900     2.177e-01  1.371e-03   +5.610e-02   -6.369e-02 
 0.600 0.650   1.900   1.920     1.936e-01  1.327e-03   +1.694e-02   -2.085e-02 
 0.600 0.650   1.920   1.940     1.865e-01  1.095e-03   +1.400e-02   -1.956e-02 
 0.600 0.650   1.940   1.960     1.701e-01  5.622e-04   +1.363e-02   -1.483e-02 
 0.600 0.650   1.960   1.980     1.569e-01  7.869e-04   +1.070e-02   -1.497e-02 
 0.600 0.650   1.980   2.000     1.420e-01  1.389e-03   +8.675e-03   -1.012e-02 
 0.600 0.650   2.000   2.020     1.332e-01  1.006e-03   +1.063e-02   -1.180e-02 
 0.600 0.650   2.020   2.040     1.202e-01  1.125e-03   +7.866e-03   -7.270e-03 
 0.600 0.650   2.040   2.060     1.099e-01  1.178e-03   +6.358e-03   -6.818e-03 
 0.600 0.650   2.060   2.080     1.011e-01  8.580e-04   +5.492e-03   -6.361e-03 
 0.600 0.650   2.080   2.100     8.908e-02  7.535e-04   +5.469e-03   -5.012e-03 
 0.600 0.650   2.100   2.120     8.103e-02  1.067e-03   +5.510e-03   -3.619e-03 
 0.600 0.650   2.120   2.140     7.591e-02  1.640e-03   +4.240e-03   -4.568e-03 
 0.600 0.650   2.140   2.160     6.977e-02  1.254e-03   +4.018e-03   -4.879e-03 
 0.600 0.650   2.160   2.180     6.081e-02  8.813e-04   +3.532e-03   -3.557e-03 
 0.600 0.650   2.180   2.200     5.488e-02  7.342e-04   +3.857e-03   -3.623e-03 
 0.600 0.650   2.200   2.220     4.867e-02  9.138e-04   +4.523e-03   -3.977e-03 
 0.600 0.650   2.220   2.240     4.600e-02  8.171e-04   +4.022e-03   -3.789e-03 
 0.600 0.650   2.240   2.260     3.983e-02  6.000e-04   +4.433e-03   -4.164e-03 
 0.600 0.650   2.260   2.280     3.546e-02  4.654e-04   +4.426e-03   -3.866e-03 
 0.600 0.650   2.280   2.300     3.225e-02  4.317e-04   +5.455e-03   -4.121e-03 
 0.650 0.700   0.300   0.320     3.474e-01  1.108e-03   +2.401e-02   -2.046e-02 
 0.650 0.700   0.320   0.340     4.700e-01  1.127e-03   +2.764e-02   -2.493e-02 
 0.650 0.700   0.340   0.360     5.920e-01  1.838e-03   +3.402e-02   -3.289e-02 
 0.650 0.700   0.360   0.380     6.954e-01  1.760e-03   +3.836e-02   -3.671e-02 
 0.650 0.700   0.380   0.400     8.085e-01  1.505e-03   +4.382e-02   -4.530e-02 
 0.650 0.700   0.400   0.420     8.282e-01  2.500e-03   +4.572e-02   -4.537e-02 
 0.650 0.700   0.420   0.440     8.648e-01  1.921e-03   +4.574e-02   -5.289e-02 
 0.650 0.700   0.440   0.460     9.016e-01  1.565e-03   +4.609e-02   -5.131e-02 
 0.650 0.700   0.460   0.480     9.035e-01  3.481e-03   +7.378e-02   -5.547e-02 
 0.650 0.700   0.480   0.500     3.730e+00  7.597e-03   +2.267e-01   -2.867e-01 
 0.650 0.700   0.500   0.520     9.957e-01  3.262e-03   +5.503e-02   -5.492e-02 
 0.650 0.700   0.520   0.540     9.748e-01  2.665e-03   +5.531e-02   -5.064e-02 
 0.650 0.700   0.540   0.560     9.922e-01  2.013e-03   +5.397e-02   -5.529e-02 
 0.650 0.700   0.560   0.580     9.857e-01  2.241e-03   +5.443e-02   -5.951e-02 
 0.650 0.700   0.580   0.600     1.007e+00  1.589e-03   +6.163e-02   -6.084e-02 
 0.650 0.700   0.600   0.620     1.009e+00  3.129e-03   +6.006e-02   -5.983e-02 
 0.650 0.700   0.620   0.640     1.029e+00  1.686e-03   +6.054e-02   -6.056e-02 
 0.650 0.700   0.640   0.660     1.062e+00  1.866e-03   +6.502e-02   -7.032e-02 
 0.650 0.700   0.660   0.680     1.091e+00  1.125e-03   +6.240e-02   -6.683e-02 
 0.650 0.700   0.680   0.700     1.175e+00  2.300e-03   +7.185e-02   -6.801e-02 
 0.650 0.700   0.700   0.720     1.254e+00  2.233e-03   +7.408e-02   -7.334e-02 
 0.650 0.700   0.720   0.740     1.375e+00  2.514e-03   +7.610e-02   -7.671e-02 
 0.650 0.700   0.740   0.760     1.481e+00  3.600e-03   +7.889e-02   -8.274e-02 
 0.650 0.700   0.760   0.780     1.590e+00  2.709e-03   +8.053e-02   -8.367e-02 
 0.650 0.700   0.780   0.800     1.451e+00  3.435e-03   +7.333e-02   -7.855e-02 
 0.650 0.700   0.800   0.820     1.344e+00  2.720e-03   +7.291e-02   -7.796e-02 
 0.650 0.700   0.820   0.840     1.263e+00  3.182e-03   +6.931e-02   -7.513e-02 
 0.650 0.700   0.840   0.860     1.197e+00  2.202e-03   +6.972e-02   -6.408e-02 
 0.650 0.700   0.860   0.880     1.138e+00  2.429e-03   +6.901e-02   -6.958e-02 
 0.650 0.700   0.880   0.900     1.116e+00  1.779e-03   +6.865e-02   -6.717e-02 
 0.650 0.700   0.900   0.920     1.082e+00  3.469e-03   +9.338e-02   -9.317e-02 
 0.650 0.700   0.920   0.940     1.087e+00  3.742e-03   +6.835e-02   -6.484e-02 
 0.650 0.700   0.940   0.960     1.093e+00  2.660e-03   +7.434e-02   -6.357e-02 
 0.650 0.700   0.960   0.980     1.093e+00  3.303e-03   +9.301e-02   -9.406e-02 
 0.650 0.700   0.980   1.000     8.921e-01  2.277e-03   +5.990e-02   -5.725e-02 
 0.650 0.700   1.000   1.020     7.927e-01  1.577e-03   +5.278e-02   -5.297e-02 
 0.650 0.700   1.020   1.040     7.769e-01  3.113e-03   +5.428e-02   -5.088e-02 
 0.650 0.700   1.040   1.060     7.608e-01  2.235e-03   +5.283e-02   -5.317e-02 
 0.650 0.700   1.060   1.080     7.403e-01  1.736e-03   +5.798e-02   -4.653e-02 
 0.650 0.700   1.080   1.100     7.352e-01  1.777e-03   +5.350e-02   -5.385e-02 
 0.650 0.700   1.100   1.120     7.275e-01  3.003e-03   +5.434e-02   -5.589e-02 
 0.650 0.700   1.120   1.140     7.247e-01  1.720e-03   +5.593e-02   -5.041e-02 
 0.650 0.700   1.140   1.160     7.160e-01  1.080e-03   +5.631e-02   -5.698e-02 
 0.650 0.700   1.160   1.180     7.321e-01  2.840e-03   +6.342e-02   -6.178e-02 
 0.650 0.700   1.180   1.200     7.359e-01  1.665e-03   +5.520e-02   -5.491e-02 
 0.650 0.700   1.200   1.220     7.491e-01  2.475e-03   +5.765e-02   -6.351e-02 
 0.650 0.700   1.220   1.240     7.569e-01  3.642e-03   +5.924e-02   -6.298e-02 
 0.650 0.700   1.240   1.260     7.652e-01  3.719e-03   +6.423e-02   -6.333e-02 
 0.650 0.700   1.260   1.280     7.615e-01  3.114e-03   +5.855e-02   -6.031e-02 
 0.650 0.700   1.280   1.300     7.369e-01  2.060e-03   +6.147e-02   -6.204e-02 
 0.650 0.700   1.300   1.320     7.148e-01  1.864e-03   +7.257e-02   -7.607e-02 
 0.650 0.700   1.320   1.340     6.857e-01  1.084e-03   +5.418e-02   -5.672e-02 
 0.650 0.700   1.340   1.360     6.430e-01  1.290e-03   +5.058e-02   -5.153e-02 
 0.650 0.700   1.360   1.380     5.633e-01  1.926e-03   +4.831e-02   -4.783e-02 
 0.650 0.700   1.380   1.400     5.364e-01  1.599e-03   +4.502e-02   -5.150e-02 
 0.650 0.700   1.400   1.420     5.172e-01  2.730e-03   +4.617e-02   -4.511e-02 
 0.650 0.700   1.420   1.440     5.171e-01  2.031e-03   +4.601e-02   -5.109e-02 
 0.650 0.700   1.440   1.460     4.950e-01  2.621e-03   +4.206e-02   -4.749e-02 
 0.650 0.700   1.460   1.480     4.589e-01  1.925e-03   +4.058e-02   -3.826e-02 
 0.650 0.700   1.480   1.500     4.346e-01  2.321e-03   +4.171e-02   -4.038e-02 
 0.650 0.700   1.500   1.520     4.095e-01  2.543e-03   +3.935e-02   -3.905e-02 
 0.650 0.700   1.520   1.540     3.956e-01  1.872e-03   +3.745e-02   -3.413e-02 
 0.650 0.700   1.540   1.560     3.975e-01  1.308e-03   +3.505e-02   -3.910e-02 
 0.650 0.700   1.560   1.580     4.030e-01  1.744e-03   +3.635e-02   -3.692e-02 
 0.650 0.700   1.580   1.600     4.007e-01  2.020e-03   +4.065e-02   -3.831e-02 
 0.650 0.700   1.600   1.620     3.964e-01  1.301e-03   +5.255e-02   -5.422e-02 
 0.650 0.700   1.620   1.640     3.867e-01  1.904e-03   +6.670e-02   -7.115e-02 
 0.650 0.700   1.640   1.660     3.813e-01  2.034e-03   +3.638e-02   -3.999e-02 
 0.650 0.700   1.660   1.680     3.665e-01  2.070e-03   +3.740e-02   -3.487e-02 
 0.650 0.700   1.680   1.700     3.339e-01  2.098e-03   +3.244e-02   -3.488e-02 
 0.650 0.700   1.700   1.720     3.154e-01  2.163e-03   +2.979e-02   -3.273e-02 
 0.650 0.700   1.720   1.740     2.928e-01  2.279e-03   +2.945e-02   -2.998e-02 
 0.650 0.700   1.740   1.760     2.785e-01  1.121e-03   +2.539e-02   -2.682e-02 
 0.650 0.700   1.760   1.780     2.676e-01  1.607e-03   +2.800e-02   -3.203e-02 
 0.650 0.700   1.780   1.800     2.541e-01  1.493e-03   +5.545e-02   -6.330e-02 
 0.650 0.700   1.800   1.820     2.386e-01  1.302e-03   +2.230e-02   -2.883e-02 
 0.650 0.700   1.820   1.840     2.324e-01  1.456e-03   +2.137e-02   -2.380e-02 
 0.650 0.700   1.840   1.860     2.314e-01  1.387e-03   +2.110e-02   -2.298e-02 
 0.650 0.700   1.860   1.880     3.267e-01  2.002e-03   +3.306e-02   -3.119e-02 
 0.650 0.700   1.880   1.900     2.184e-01  1.324e-03   +1.971e-02   -2.393e-02 
 0.650 0.700   1.900   1.920     1.894e-01  1.595e-03   +1.696e-02   -2.175e-02 
 0.650 0.700   1.920   1.940     1.838e-01  1.455e-03   +1.653e-02   -2.125e-02 
 0.650 0.700   1.940   1.960     1.721e-01  1.080e-03   +1.491e-02   -1.861e-02 
 0.650 0.700   1.960   1.980     1.590e-01  9.910e-04   +1.470e-02   -1.645e-02 
 0.650 0.700   1.980   2.000     1.474e-01  1.218e-03   +1.392e-02   -1.675e-02 
 0.650 0.700   2.000   2.020     1.410e-01  1.077e-03   +1.219e-02   -1.776e-02 
 0.650 0.700   2.020   2.040     1.298e-01  8.108e-04   +1.092e-02   -1.472e-02 
 0.650 0.700   2.040   2.060     1.197e-01  1.100e-03   +1.028e-02   -1.131e-02 
 0.650 0.700   2.060   2.080     1.069e-01  1.566e-03   +1.196e-02   -9.774e-03 
 0.650 0.700   2.080   2.100     1.025e-01  1.096e-03   +1.115e-02   -1.239e-02 
 0.650 0.700   2.100   2.120     9.081e-02  5.401e-04   +7.736e-03   -8.835e-03 
 0.650 0.700   2.120   2.140     8.205e-02  9.342e-04   +8.161e-03   -6.457e-03 
 0.650 0.700   2.140   2.160     7.914e-02  8.377e-04   +6.155e-03   -6.546e-03 
 0.650 0.700   2.160   2.180     7.066e-02  7.599e-04   +4.972e-03   -7.671e-03 
 0.650 0.700   2.180   2.200     6.678e-02  8.340e-04   +6.401e-03   -3.724e-03 
 0.650 0.700   2.200   2.220     5.870e-02  7.048e-04   +4.280e-03   -5.142e-03 
 0.650 0.700   2.220   2.240     5.663e-02  8.699e-04   +3.598e-03   -4.433e-03 
 0.650 0.700   2.240   2.260     4.930e-02  1.163e-03   +3.488e-03   -3.402e-03 
 0.650 0.700   2.260   2.280     4.586e-02  6.275e-04   +3.690e-03   -3.006e-03 
 0.650 0.700   2.280   2.300     4.089e-02  2.951e-04   +3.315e-03   -2.704e-03 
 0.700 0.750   0.300   0.320     2.106e-01  1.184e-03   +1.545e-02   -1.377e-02 
 0.700 0.750   0.320   0.340     2.855e-01  1.339e-03   +1.775e-02   -1.876e-02 
 0.700 0.750   0.340   0.360     3.551e-01  1.218e-03   +2.384e-02   -2.791e-02 
 0.700 0.750   0.360   0.380     4.190e-01  1.569e-03   +2.419e-02   -2.859e-02 
 0.700 0.750   0.380   0.400     4.756e-01  1.719e-03   +2.775e-02   -3.411e-02 
 0.700 0.750   0.400   0.420     5.093e-01  1.308e-03   +2.676e-02   -3.103e-02 
 0.700 0.750   0.420   0.440     5.419e-01  2.424e-03   +3.334e-02   -3.944e-02 
 0.700 0.750   0.440   0.460     5.649e-01  2.618e-03   +3.235e-02   -3.796e-02 
 0.700 0.750   0.460   0.480     5.617e-01  2.750e-03   +4.075e-02   -3.741e-02 
 0.700 0.750   0.480   0.500     2.394e+00  7.488e-03   +1.585e-01   -2.379e-01 
 0.700 0.750   0.500   0.520     6.187e-01  2.000e-03   +3.817e-02   -3.876e-02 
 0.700 0.750   0.520   0.540     6.083e-01  2.059e-03   +3.581e-02   -4.004e-02 
 0.700 0.750   0.540   0.560     6.167e-01  1.900e-03   +3.961e-02   -4.252e-02 
 0.700 0.750   0.560   0.580     6.221e-01  2.951e-03   +3.874e-02   -3.978e-02 
 0.700 0.750   0.580   0.600     6.308e-01  2.229e-03   +3.784e-02   -4.137e-02 
 0.700 0.750   0.600   0.620     6.389e-01  1.457e-03   +4.022e-02   -4.344e-02 
 0.700 0.750   0.620   0.640     6.564e-01  2.055e-03   +3.951e-02   -4.384e-02 
 0.700 0.750   0.640   0.660     6.694e-01  1.907e-03   +4.218e-02   -4.358e-02 
 0.700 0.750   0.660   0.680     7.081e-01  2.454e-03   +4.476e-02   -4.482e-02 
 0.700 0.750   0.680   0.700     7.597e-01  2.246e-03   +4.534e-02   -5.361e-02 
 0.700 0.750   0.700   0.720     8.318e-01  1.361e-03   +4.805e-02   -5.164e-02 
 0.700 0.750   0.720   0.740     9.202e-01  2.064e-03   +5.171e-02   -5.278e-02 
 0.700 0.750   0.740   0.760     1.004e+00  1.884e-03   +5.332e-02   -6.146e-02 
 0.700 0.750   0.760   0.780     1.089e+00  2.492e-03   +7.209e-02   -8.034e-02 
 0.700 0.750   0.780   0.800     9.772e-01  3.611e-03   +5.083e-02   -5.693e-02 
 0.700 0.750   0.800   0.820     9.094e-01  1.773e-03   +4.818e-02   -5.299e-02 
 0.700 0.750   0.820   0.840     8.560e-01  1.900e-03   +6.209e-02   -6.628e-02 
 0.700 0.750   0.840   0.860     8.111e-01  1.984e-03   +4.602e-02   -4.628e-02 
 0.700 0.750   0.860   0.880     7.732e-01  3.255e-03   +4.757e-02   -4.570e-02 
 0.700 0.750   0.880   0.900     7.515e-01  1.854e-03   +4.544e-02   -4.727e-02 
 0.700 0.750   0.900   0.920     7.376e-01  1.892e-03   +4.865e-02   -4.856e-02 
 0.700 0.750   0.920   0.940     7.383e-01  2.607e-03   +4.885e-02   -4.800e-02 
 0.700 0.750   0.940   0.960     7.576e-01  2.089e-03   +5.209e-02   -5.695e-02 
 0.700 0.750   0.960   0.980     7.438e-01  2.450e-03   +5.059e-02   -5.246e-02 
 0.700 0.750   0.980   1.000     5.936e-01  2.031e-03   +3.719e-02   -4.163e-02 
 0.700 0.750   1.000   1.020     5.161e-01  2.227e-03   +3.643e-02   -4.167e-02 
 0.700 0.750   1.020   1.040     5.078e-01  1.545e-03   +3.773e-02   -3.994e-02 
 0.700 0.750   1.040   1.060     4.985e-01  2.026e-03   +3.773e-02   -4.068e-02 
 0.700 0.750   1.060   1.080     4.892e-01  1.666e-03   +3.676e-02   -3.514e-02 
 0.700 0.750   1.080   1.100     4.813e-01  2.494e-03   +3.800e-02   -3.305e-02 
 0.700 0.750   1.100   1.120     4.803e-01  1.457e-03   +5.493e-02   -5.143e-02 
 0.700 0.750   1.120   1.140     4.851e-01  1.993e-03   +3.726e-02   -3.900e-02 
 0.700 0.750   1.140   1.160     4.875e-01  2.019e-03   +4.152e-02   -4.167e-02 
 0.700 0.750   1.160   1.180     4.955e-01  2.568e-03   +3.936e-02   -4.042e-02 
 0.700 0.750   1.180   1.200     4.999e-01  9.282e-04   +4.104e-02   -4.006e-02 
 0.700 0.750   1.200   1.220     5.210e-01  1.389e-03   +4.233e-02   -4.451e-02 
 0.700 0.750   1.220   1.240     5.265e-01  2.376e-03   +4.636e-02   -4.579e-02 
 0.700 0.750   1.240   1.260     5.380e-01  1.916e-03   +4.505e-02   -4.929e-02 
 0.700 0.750   1.260   1.280     5.365e-01  2.269e-03   +4.606e-02   -4.634e-02 
 0.700 0.750   1.280   1.300     5.185e-01  2.238e-03   +4.258e-02   -4.792e-02 
 0.700 0.750   1.300   1.320     4.959e-01  3.010e-03   +4.399e-02   -4.518e-02 
 0.700 0.750   1.320   1.340     4.804e-01  3.173e-03   +4.292e-02   -4.808e-02 
 0.700 0.750   1.340   1.360     4.478e-01  2.123e-03   +4.279e-02   -4.327e-02 
 0.700 0.750   1.360   1.380     4.226e-01  1.225e-03   +4.412e-02   -4.361e-02 
 0.700 0.750   1.380   1.400     4.069e-01  2.328e-03   +4.026e-02   -3.810e-02 
 0.700 0.750   1.400   1.420     4.014e-01  1.843e-03   +3.747e-02   -3.753e-02 
 0.700 0.750   1.420   1.440     3.922e-01  1.185e-03   +3.783e-02   -3.983e-02 
 0.700 0.750   1.440   1.460     3.795e-01  1.456e-03   +3.893e-02   -4.142e-02 
 0.700 0.750   1.460   1.480     3.498e-01  1.929e-03   +3.534e-02   -3.767e-02 
 0.700 0.750   1.480   1.500     3.285e-01  1.944e-03   +3.095e-02   -3.567e-02 
 0.700 0.750   1.500   1.520     3.021e-01  2.170e-03   +3.212e-02   -3.078e-02 
 0.700 0.750   1.520   1.540     2.958e-01  1.952e-03   +3.079e-02   -3.237e-02 
 0.700 0.750   1.540   1.560     3.003e-01  7.762e-04   +3.259e-02   -3.020e-02 
 0.700 0.750   1.560   1.580     3.035e-01  1.172e-03   +3.293e-02   -3.318e-02 
 0.700 0.750   1.580   1.600     3.101e-01  1.538e-03   +3.509e-02   -3.574e-02 
 0.700 0.750   1.600   1.620     3.143e-01  1.814e-03   +3.388e-02   -3.535e-02 
 0.700 0.750   1.620   1.640     3.075e-01  1.912e-03   +3.282e-02   -3.181e-02 
 0.700 0.750   1.640   1.660     3.115e-01  1.968e-03   +3.459e-02   -3.729e-02 
 0.700 0.750   1.660   1.680     2.960e-01  1.807e-03   +3.499e-02   -3.857e-02 
 0.700 0.750   1.680   1.700     2.672e-01  1.258e-03   +3.344e-02   -3.225e-02 
 0.700 0.750   1.700   1.720     2.594e-01  1.747e-03   +3.119e-02   -3.839e-02 
 0.700 0.750   1.720   1.740     2.420e-01  1.185e-03   +2.854e-02   -3.323e-02 
 0.700 0.750   1.740   1.760     2.214e-01  2.197e-03   +2.714e-02   -2.996e-02 
 0.700 0.750   1.760   1.780     2.096e-01  8.999e-04   +5.103e-02   -5.171e-02 
 0.700 0.750   1.780   1.800     2.186e-01  1.548e-03   +2.613e-02   -3.278e-02 
 0.700 0.750   1.800   1.820     1.988e-01  9.988e-04   +2.332e-02   -2.273e-02 
 0.700 0.750   1.820   1.840     1.960e-01  1.263e-03   +2.302e-02   -2.662e-02 
 0.700 0.750   1.840   1.860     2.049e-01  1.382e-03   +2.472e-02   -2.696e-02 
 0.700 0.750   1.860   1.880     3.153e-01  1.955e-03   +3.786e-02   -3.466e-02 
 0.700 0.750   1.880   1.900     1.997e-01  2.254e-03   +2.172e-02   -2.867e-02 
 0.700 0.750   1.900   1.920     1.764e-01  2.094e-03   +1.945e-02   -2.562e-02 
 0.700 0.750   1.920   1.940     1.753e-01  1.479e-03   +1.922e-02   -2.320e-02 
 0.700 0.750   1.940   1.960     1.629e-01  1.271e-03   +1.601e-02   -2.156e-02 
 0.700 0.750   1.960   1.980     1.596e-01  1.423e-03   +1.516e-02   -2.167e-02 
 0.700 0.750   1.980   2.000     1.437e-01  1.550e-03   +1.468e-02   -1.857e-02 
 0.700 0.750   2.000   2.020     1.399e-01  1.398e-03   +1.770e-02   -1.836e-02 
 0.700 0.750   2.020   2.040     1.266e-01  5.474e-04   +1.508e-02   -1.749e-02 
 0.700 0.750   2.040   2.060     1.213e-01  1.035e-03   +1.418e-02   -1.599e-02 
 0.700 0.750   2.060   2.080     1.087e-01  1.056e-03   +1.467e-02   -1.372e-02 
 0.700 0.750   2.080   2.100     1.035e-01  9.954e-04   +1.339e-02   -1.343e-02 
 0.700 0.750   2.100   2.120     9.564e-02  9.547e-04   +1.077e-02   -1.237e-02 
 0.700 0.750   2.120   2.140     9.303e-02  6.003e-04   +1.189e-02   -1.159e-02 
 0.700 0.750   2.140   2.160     8.118e-02  9.188e-04   +1.221e-02   -1.077e-02 
 0.700 0.750   2.160   2.180     7.477e-02  5.982e-04   +1.048e-02   -8.020e-03 
 0.700 0.750   2.180   2.200     7.270e-02  1.105e-03   +8.406e-03   -8.856e-03 
 0.700 0.750   2.200   2.220     6.678e-02  9.208e-04   +8.525e-03   -7.738e-03 
 0.700 0.750   2.220   2.240     6.289e-02  5.291e-04   +7.839e-03   -7.449e-03 
 0.700 0.750   2.240   2.260     5.413e-02  7.769e-04   +7.498e-03   -6.101e-03 
 0.700 0.750   2.260   2.280     5.140e-02  6.784e-04   +5.036e-03   -6.262e-03 
 0.700 0.750   2.280   2.300     5.014e-02  7.982e-04   +6.238e-03   -6.412e-03 
 0.750 0.800   0.300   0.320     1.229e-01  6.415e-04   +9.644e-03   -1.224e-02 
 0.750 0.800   0.320   0.340     1.649e-01  1.164e-03   +1.329e-02   -1.329e-02 
 0.750 0.800   0.340   0.360     2.059e-01  1.306e-03   +1.420e-02   -1.833e-02 
 0.750 0.800   0.360   0.380     2.406e-01  1.613e-03   +1.443e-02   -1.756e-02 
 0.750 0.800   0.380   0.400     2.715e-01  1.342e-03   +1.748e-02   -1.849e-02 
 0.750 0.800   0.400   0.420     2.996e-01  1.329e-03   +1.943e-02   -2.299e-02 
 0.750 0.800   0.420   0.440     3.190e-01  2.109e-03   +2.074e-02   -2.498e-02 
 0.750 0.800   0.440   0.460     3.358e-01  1.816e-03   +2.272e-02   -2.330e-02 
 0.750 0.800   0.460   0.480     3.353e-01  1.187e-03   +2.906e-02   -2.297e-02 
 0.750 0.800   0.480   0.500     1.502e+00  4.773e-03   +1.149e-01   -1.328e-01 
 0.750 0.800   0.500   0.520     3.775e-01  1.340e-03   +2.417e-02   -2.648e-02 
 0.750 0.800   0.520   0.540     3.740e-01  1.620e-03   +2.400e-02   -2.929e-02 
 0.750 0.800   0.540   0.560     3.789e-01  1.740e-03   +2.465e-02   -2.971e-02 
 0.750 0.800   0.560   0.580     3.822e-01  1.395e-03   +2.386e-02   -2.816e-02 
 0.750 0.800   0.580   0.600     3.899e-01  1.682e-03   +2.512e-02   -3.114e-02 
 0.750 0.800   0.600   0.620     3.963e-01  1.404e-03   +2.742e-02   -3.066e-02 
 0.750 0.800   0.620   0.640     3.998e-01  1.607e-03   +2.738e-02   -2.589e-02 
 0.750 0.800   0.640   0.660     4.208e-01  1.668e-03   +3.020e-02   -3.273e-02 
 0.750 0.800   0.660   0.680     4.514e-01  1.541e-03   +2.792e-02   -3.291e-02 
 0.750 0.800   0.680   0.700     4.901e-01  1.083e-03   +2.883e-02   -3.717e-02 
 0.750 0.800   0.700   0.720     5.431e-01  2.110e-03   +3.087e-02   -4.003e-02 
 0.750 0.800   0.720   0.740     6.156e-01  1.456e-03   +3.515e-02   -4.550e-02 
 0.750 0.800   0.740   0.760     6.858e-01  1.812e-03   +3.856e-02   -4.837e-02 
 0.750 0.800   0.760   0.780     7.542e-01  3.471e-03   +4.155e-02   -4.631e-02 
 0.750 0.800   0.780   0.800     6.609e-01  1.607e-03   +3.505e-02   -4.427e-02 
 0.750 0.800   0.800   0.820     6.114e-01  2.050e-03   +3.267e-02   -4.075e-02 
 0.750 0.800   0.820   0.840     5.739e-01  1.435e-03   +3.160e-02   -3.824e-02 
 0.750 0.800   0.840   0.860     5.443e-01  2.483e-03   +3.105e-02   -3.824e-02 
 0.750 0.800   0.860   0.880     5.130e-01  1.674e-03   +3.007e-02   -3.291e-02 
 0.750 0.800   0.880   0.900     4.928e-01  1.648e-03   +3.029e-02   -3.357e-02 
 0.750 0.800   0.900   0.920     4.926e-01  2.080e-03   +3.237e-02   -3.616e-02 
 0.750 0.800   0.920   0.940     4.870e-01  1.796e-03   +3.420e-02   -3.458e-02 
 0.750 0.800   0.940   0.960     4.947e-01  2.220e-03   +3.290e-02   -3.845e-02 
 0.750 0.800   0.960   0.980     4.803e-01  1.819e-03   +3.195e-02   -3.372e-02 
 0.750 0.800   0.980   1.000     3.757e-01  1.700e-03   +2.632e-02   -2.547e-02 
 0.750 0.800   1.000   1.020     3.233e-01  1.664e-03   +2.491e-02   -2.280e-02 
 0.750 0.800   1.020   1.040     3.174e-01  1.574e-03   +2.401e-02   -2.574e-02 
 0.750 0.800   1.040   1.060     3.164e-01  1.526e-03   +2.724e-02   -2.769e-02 
 0.750 0.800   1.060   1.080     3.097e-01  1.264e-03   +2.535e-02   -2.786e-02 
 0.750 0.800   1.080   1.100     3.085e-01  1.421e-03   +2.625e-02   -2.297e-02 
 0.750 0.800   1.100   1.120     3.105e-01  2.023e-03   +2.769e-02   -2.886e-02 
 0.750 0.800   1.120   1.140     3.084e-01  1.285e-03   +2.619e-02   -2.338e-02 
 0.750 0.800   1.140   1.160     3.151e-01  1.673e-03   +2.936e-02   -2.863e-02 
 0.750 0.800   1.160   1.180     3.248e-01  1.675e-03   +2.819e-02   -2.957e-02 
 0.750 0.800   1.180   1.200     3.508e-01  1.390e-03   +5.301e-02   -5.123e-02 
 0.750 0.800   1.200   1.220     3.391e-01  1.313e-03   +3.257e-02   -3.339e-02 
 0.750 0.800   1.220   1.240     3.567e-01  9.236e-04   +3.087e-02   -3.297e-02 
 0.750 0.800   1.240   1.260     3.586e-01  1.894e-03   +6.556e-02   -6.915e-02 
 0.750 0.800   1.260   1.280     3.794e-01  1.934e-03   +3.505e-02   -3.584e-02 
 0.750 0.800   1.280   1.300     3.631e-01  1.302e-03   +3.433e-02   -3.676e-02 
 0.750 0.800   1.300   1.320     3.428e-01  1.596e-03   +3.324e-02   -3.230e-02 
 0.750 0.800   1.320   1.340     3.275e-01  1.651e-03   +3.288e-02   -3.538e-02 
 0.750 0.800   1.340   1.360     3.164e-01  2.229e-03   +3.251e-02   -3.304e-02 
 0.750 0.800   1.360   1.380     3.001e-01  1.562e-03   +2.953e-02   -2.630e-02 
 0.750 0.800   1.380   1.400     2.919e-01  1.422e-03   +2.937e-02   -2.977e-02 
 0.750 0.800   1.400   1.420     2.887e-01  1.422e-03   +3.213e-02   -2.973e-02 
 0.750 0.800   1.420   1.440     2.814e-01  1.253e-03   +2.971e-02   -2.840e-02 
 0.750 0.800   1.440   1.460     2.714e-01  1.528e-03   +3.006e-02   -2.424e-02 
 0.750 0.800   1.460   1.480     2.513e-01  2.019e-03   +2.710e-02   -2.909e-02 
 0.750 0.800   1.480   1.500     2.324e-01  1.400e-03   +2.511e-02   -2.758e-02 
 0.750 0.800   1.500   1.520     2.118e-01  1.750e-03   +2.398e-02   -2.275e-02 
 0.750 0.800   1.520   1.540     2.028e-01  1.668e-03   +2.655e-02   -2.360e-02 
 0.750 0.800   1.540   1.560     2.099e-01  1.866e-03   +7.303e-02   -7.260e-02 
 0.750 0.800   1.560   1.580     2.173e-01  1.696e-03   +2.922e-02   -2.976e-02 
 0.750 0.800   1.580   1.600     2.233e-01  1.547e-03   +2.762e-02   -2.668e-02 
 0.750 0.800   1.600   1.620     2.215e-01  1.544e-03   +2.591e-02   -2.470e-02 
 0.750 0.800   1.620   1.640     2.252e-01  1.074e-03   +3.092e-02   -3.228e-02 
 0.750 0.800   1.640   1.660     2.190e-01  2.156e-03   +8.301e-02   -8.807e-02 
 0.750 0.800   1.660   1.680     2.279e-01  1.839e-03   +3.360e-02   -3.443e-02 
 0.750 0.800   1.680   1.700     2.046e-01  1.566e-03   +2.788e-02   -2.850e-02 
 0.750 0.800   1.700   1.720     2.014e-01  1.790e-03   +3.112e-02   -2.972e-02 
 0.750 0.800   1.720   1.740     1.825e-01  1.710e-03   +2.792e-02   -2.385e-02 
 0.750 0.800   1.740   1.760     1.677e-01  1.840e-03   +2.369e-02   -2.368e-02 
 0.750 0.800   1.760   1.780     1.727e-01  1.010e-03   +2.469e-02   -2.812e-02 
 0.750 0.800   1.780   1.800     1.719e-01  1.646e-03   +2.680e-02   -2.450e-02 
 0.750 0.800   1.800   1.820     1.616e-01  1.100e-03   +2.423e-02   -2.597e-02 
 0.750 0.800   1.820   1.840     1.573e-01  1.109e-03   +2.340e-02   -2.294e-02 
 0.750 0.800   1.840   1.860     1.683e-01  1.538e-03   +2.174e-02   -2.522e-02 
 0.750 0.800   1.860   1.880     2.746e-01  1.942e-03   +3.619e-02   -3.479e-02 
 0.750 0.800   1.880   1.900     1.660e-01  1.967e-03   +2.126e-02   -2.421e-02 
 0.750 0.800   1.900   1.920     1.514e-01  1.300e-03   +1.899e-02   -2.140e-02 
 0.750 0.800   1.920   1.940     1.573e-01  1.637e-03   +2.190e-02   -2.390e-02 
 0.750 0.800   1.940   1.960     1.413e-01  1.586e-03   +1.791e-02   -1.868e-02 
 0.750 0.800   1.960   1.980     1.427e-01  1.547e-03   +1.801e-02   -2.357e-02 
 0.750 0.800   1.980   2.000     1.417e-01  9.156e-04   +1.695e-02   -1.968e-02 
 0.750 0.800   2.000   2.020     1.303e-01  1.302e-03   +1.719e-02   -2.014e-02 
 0.750 0.800   2.020   2.040     1.220e-01  1.824e-03   +1.657e-02   -2.101e-02 
 0.750 0.800   2.040   2.060     1.144e-01  1.554e-03   +1.799e-02   -1.606e-02 
 0.750 0.800   2.060   2.080     1.119e-01  1.649e-03   +1.571e-02   -1.817e-02 
 0.750 0.800   2.080   2.100     9.782e-02  1.690e-03   +1.486e-02   -1.195e-02 
 0.750 0.800   2.100   2.120     1.041e-01  1.179e-03   +1.468e-02   -1.828e-02 
 0.750 0.800   2.120   2.140     9.151e-02  9.731e-04   +1.284e-02   -1.450e-02 
 0.750 0.800   2.140   2.160     8.763e-02  1.130e-03   +1.234e-02   -1.317e-02 
 0.750 0.800   2.160   2.180     8.135e-02  8.903e-04   +1.330e-02   -1.360e-02 
 0.750 0.800   2.180   2.200     7.568e-02  9.802e-04   +1.083e-02   -1.086e-02 
 0.750 0.800   2.200   2.220     7.389e-02  1.127e-03   +1.040e-02   -1.203e-02 
 0.750 0.800   2.220   2.240     6.625e-02  1.036e-03   +1.057e-02   -1.171e-02 
 0.750 0.800   2.240   2.260     6.242e-02  7.448e-04   +9.025e-03   -9.611e-03 
 0.750 0.800   2.260   2.280     5.499e-02  5.582e-04   +7.307e-03   -8.303e-03 
 0.750 0.800   2.280   2.300     5.265e-02  5.766e-04   +8.091e-03   -6.829e-03 
 0.800 0.850   0.300   0.320     6.475e-02  3.388e-04   +6.519e-03   -6.025e-03 
 0.800 0.850   0.320   0.340     8.833e-02  8.206e-04   +8.294e-03   -9.852e-03 
 0.800 0.850   0.340   0.360     1.107e-01  7.788e-04   +1.005e-02   -1.231e-02 
 0.800 0.850   0.360   0.380     1.276e-01  6.654e-04   +1.040e-02   -1.273e-02 
 0.800 0.850   0.380   0.400     1.510e-01  6.223e-04   +1.184e-02   -1.556e-02 
 0.800 0.850   0.400   0.420     1.606e-01  1.078e-03   +1.271e-02   -1.561e-02 
 0.800 0.850   0.420   0.440     1.787e-01  8.085e-04   +1.357e-02   -1.768e-02 
 0.800 0.850   0.440   0.460     1.886e-01  1.327e-03   +1.496e-02   -1.419e-02 
 0.800 0.850   0.460   0.480     1.884e-01  1.128e-03   +1.787e-02   -1.732e-02 
 0.800 0.850   0.480   0.500     8.787e-01  3.967e-03   +7.489e-02   -9.570e-02 
 0.800 0.850   0.500   0.520     2.116e-01  1.293e-03   +1.537e-02   -1.938e-02 
 0.800 0.850   0.520   0.540     2.079e-01  1.040e-03   +1.559e-02   -1.836e-02 
 0.800 0.850   0.540   0.560     2.117e-01  1.879e-03   +1.678e-02   -1.881e-02 
 0.800 0.850   0.560   0.580     2.194e-01  1.398e-03   +1.661e-02   -2.016e-02 
 0.800 0.850   0.580   0.600     2.205e-01  1.366e-03   +1.728e-02   -2.017e-02 
 0.800 0.850   0.600   0.620     2.267e-01  1.217e-03   +1.661e-02   -1.977e-02 
 0.800 0.850   0.620   0.640     2.382e-01  8.115e-04   +1.750e-02   -2.093e-02 
 0.800 0.850   0.640   0.660     2.523e-01  1.224e-03   +1.862e-02   -2.191e-02 
 0.800 0.850   0.660   0.680     2.723e-01  9.250e-04   +1.852e-02   -2.422e-02 
 0.800 0.850   0.680   0.700     2.974e-01  1.661e-03   +2.009e-02   -2.227e-02 
 0.800 0.850   0.700   0.720     3.441e-01  1.869e-03   +2.332e-02   -3.139e-02 
 0.800 0.850   0.720   0.740     3.923e-01  1.782e-03   +2.490e-02   -3.142e-02 
 0.800 0.850   0.740   0.760     4.434e-01  1.954e-03   +2.476e-02   -3.282e-02 
 0.800 0.850   0.760   0.780     5.016e-01  1.529e-03   +3.009e-02   -3.758e-02 
 0.800 0.850   0.780   0.800     4.244e-01  2.050e-03   +2.087e-02   -3.053e-02 
 0.800 0.850   0.800   0.820     3.934e-01  1.627e-03   +2.155e-02   -3.039e-02 
 0.800 0.850   0.820   0.840     3.632e-01  2.029e-03   +2.096e-02   -2.741e-02 
 0.800 0.850   0.840   0.860     3.436e-01  1.634e-03   +2.032e-02   -2.559e-02 
 0.800 0.850   0.860   0.880     3.195e-01  1.651e-03   +2.040e-02   -2.420e-02 
 0.800 0.850   0.880   0.900     3.066e-01  1.555e-03   +4.985e-02   -5.441e-02 
 0.800 0.850   0.900   0.920     3.028e-01  1.338e-03   +2.052e-02   -2.601e-02 
 0.800 0.850   0.920   0.940     2.979e-01  1.310e-03   +2.186e-02   -2.138e-02 
 0.800 0.850   0.940   0.960     3.099e-01  2.061e-03   +2.209e-02   -2.494e-02 
 0.800 0.850   0.960   0.980     2.979e-01  1.364e-03   +2.265e-02   -2.516e-02 
 0.800 0.850   0.980   1.000     2.280e-01  1.290e-03   +1.570e-02   -2.064e-02 
 0.800 0.850   1.000   1.020     1.878e-01  1.639e-03   +1.414e-02   -1.453e-02 
 0.800 0.850   1.020   1.040     1.940e-01  1.088e-03   +1.503e-02   -1.939e-02 
 0.800 0.850   1.040   1.060     1.861e-01  1.005e-03   +1.679e-02   -1.891e-02 
 0.800 0.850   1.060   1.080     1.861e-01  1.348e-03   +1.552e-02   -1.932e-02 
 0.800 0.850   1.080   1.100     1.845e-01  1.039e-03   +1.578e-02   -1.695e-02 
 0.800 0.850   1.100   1.120     1.876e-01  1.189e-03   +1.702e-02   -1.790e-02 
 0.800 0.850   1.120   1.140     1.922e-01  1.162e-03   +1.608e-02   -2.035e-02 
 0.800 0.850   1.140   1.160     1.961e-01  1.155e-03   +1.626e-02   -1.682e-02 
 0.800 0.850   1.160   1.180     1.997e-01  1.068e-03   +1.912e-02   -1.668e-02 
 0.800 0.850   1.180   1.200     2.054e-01  8.721e-04   +1.907e-02   -1.834e-02 
 0.800 0.850   1.200   1.220     2.188e-01  7.306e-04   +1.897e-02   -2.111e-02 
 0.800 0.850   1.220   1.240     2.278e-01  1.751e-03   +1.993e-02   -2.333e-02 
 0.800 0.850   1.240   1.260     2.371e-01  1.399e-03   +2.266e-02   -2.098e-02 
 0.800 0.850   1.260   1.280     2.489e-01  1.700e-03   +2.419e-02   -2.289e-02 
 0.800 0.850   1.280   1.300     2.380e-01  1.149e-03   +2.275e-02   -2.403e-02 
 0.800 0.850   1.300   1.320     2.320e-01  9.760e-04   +2.330e-02   -2.365e-02 
 0.800 0.850   1.320   1.340     2.276e-01  1.352e-03   +2.233e-02   -2.731e-02 
 0.800 0.850   1.340   1.360     2.126e-01  1.118e-03   +2.301e-02   -2.360e-02 
 0.800 0.850   1.360   1.380     2.080e-01  1.305e-03   +2.414e-02   -2.525e-02 
 0.800 0.850   1.380   1.400     2.014e-01  8.851e-04   +2.208e-02   -2.585e-02 
 0.800 0.850   1.400   1.420     1.942e-01  1.706e-03   +2.378e-02   -2.179e-02 
 0.800 0.850   1.420   1.440     1.936e-01  1.260e-03   +2.050e-02   -2.308e-02 
 0.800 0.850   1.440   1.460     1.860e-01  1.541e-03   +2.358e-02   -2.533e-02 
 0.800 0.850   1.460   1.480     1.694e-01  1.066e-03   +1.929e-02   -2.023e-02 
 0.800 0.850   1.480   1.500     1.488e-01  1.234e-03   +1.783e-02   -1.741e-02 
 0.800 0.850   1.500   1.520     1.329e-01  8.664e-04   +1.676e-02   -1.876e-02 
 0.800 0.850   1.520   1.540     1.365e-01  1.188e-03   +1.467e-02   -1.689e-02 
 0.800 0.850   1.540   1.560     1.354e-01  1.606e-03   +1.715e-02   -1.574e-02 
 0.800 0.850   1.560   1.580     1.404e-01  1.583e-03   +1.670e-02   -1.786e-02 
 0.800 0.850   1.580   1.600     1.459e-01  1.186e-03   +1.960e-02   -2.033e-02 
 0.800 0.850   1.600   1.620     1.504e-01  1.205e-03   +1.990e-02   -1.774e-02 
 0.800 0.850   1.620   1.640     1.430e-01  1.701e-03   +1.675e-02   -1.839e-02 
 0.800 0.850   1.640   1.660     1.474e-01  8.924e-04   +1.990e-02   -1.812e-02 
 0.800 0.850   1.660   1.680     1.507e-01  1.672e-03   +2.140e-02   -2.233e-02 
 0.800 0.850   1.680   1.700     1.450e-01  1.499e-03   +2.103e-02   -2.116e-02 
 0.800 0.850   1.700   1.720     1.353e-01  1.396e-03   +2.135e-02   -1.993e-02 
 0.800 0.850   1.720   1.740     1.261e-01  7.791e-04   +2.176e-02   -1.875e-02 
 0.800 0.850   1.740   1.760     1.227e-01  1.517e-03   +2.104e-02   -2.066e-02 
 0.800 0.850   1.760   1.780     1.277e-01  1.411e-03   +2.291e-02   -2.119e-02 
 0.800 0.850   1.780   1.800     1.369e-01  1.243e-03   +2.478e-02   -2.223e-02 
 0.800 0.850   1.800   1.820     1.196e-01  1.083e-03   +2.040e-02   -2.008e-02 
 0.800 0.850   1.820   1.840     1.182e-01  1.835e-03   +1.945e-02   -1.901e-02 
 0.800 0.850   1.840   1.860     1.290e-01  1.647e-03   +2.234e-02   -2.198e-02 
 0.800 0.850   1.860   1.880     2.188e-01  1.472e-03   +3.163e-02   -3.373e-02 
 0.800 0.850   1.880   1.900     1.363e-01  1.370e-03   +2.312e-02   -2.271e-02 
 0.800 0.850   1.900   1.920     1.200e-01  1.102e-03   +1.852e-02   -1.995e-02 
 0.800 0.850   1.920   1.940     1.287e-01  1.186e-03   +2.062e-02   -2.322e-02 
 0.800 0.850   1.940   1.960     1.238e-01  1.118e-03   +2.001e-02   -2.071e-02 
 0.800 0.850   1.960   1.980     1.183e-01  1.074e-03   +1.663e-02   -1.793e-02 
 0.800 0.850   1.980   2.000     1.239e-01  1.307e-03   +1.707e-02   -2.468e-02 
 0.800 0.850   2.000   2.020     1.160e-01  1.565e-03   +1.625e-02   -2.114e-02 
 0.800 0.850   2.020   2.040     1.111e-01  1.161e-03   +1.741e-02   -2.132e-02 
 0.800 0.850   2.040   2.060     1.045e-01  9.566e-04   +1.629e-02   -1.704e-02 
 0.800 0.850   2.060   2.080     9.783e-02  1.504e-03   +1.396e-02   -1.830e-02 
 0.800 0.850   2.080   2.100     9.821e-02  1.269e-03   +1.560e-02   -1.721e-02 
 0.800 0.850   2.100   2.120     9.094e-02  1.377e-03   +1.463e-02   -1.638e-02 
 0.800 0.850   2.120   2.140     8.738e-02  1.192e-03   +1.437e-02   -1.622e-02 
 0.800 0.850   2.140   2.160     8.306e-02  1.372e-03   +1.336e-02   -1.335e-02 
 0.800 0.850   2.160   2.180     8.017e-02  1.353e-03   +1.288e-02   -1.242e-02 
 0.800 0.850   2.180   2.200     7.863e-02  1.215e-03   +1.347e-02   -1.379e-02 
 0.800 0.850   2.200   2.220     7.223e-02  9.931e-04   +1.102e-02   -1.046e-02 
 0.800 0.850   2.220   2.240     6.468e-02  8.952e-04   +1.095e-02   -9.865e-03 
 0.800 0.850   2.240   2.260     6.706e-02  9.764e-04   +1.227e-02   -1.040e-02 
 0.800 0.850   2.260   2.280     5.651e-02  1.018e-03   +1.066e-02   -1.013e-02 
 0.800 0.850   2.280   2.300     6.057e-02  8.780e-04   +1.057e-02   -9.520e-03 
 0.850 0.900   0.300   0.320     3.145e-02  4.048e-04   +3.899e-03   -5.274e-03 
 0.850 0.900   0.320   0.340     4.254e-02  4.950e-04   +4.695e-03   -6.097e-03 
 0.850 0.900   0.340   0.360     5.174e-02  6.059e-04   +5.536e-03   -6.430e-03 
 0.850 0.900   0.360   0.380     6.249e-02  7.939e-04   +6.426e-03   -7.995e-03 
 0.850 0.900   0.380   0.400     7.250e-02  8.787e-04   +6.646e-03   -8.997e-03 
 0.850 0.900   0.400   0.420     7.914e-02  7.944e-04   +6.974e-03   -9.819e-03 
 0.850 0.900   0.420   0.440     8.778e-02  6.147e-04   +9.290e-03   -1.170e-02 
 0.850 0.900   0.440   0.460     9.000e-02  8.732e-04   +7.878e-03   -9.394e-03 
 0.850 0.900   0.460   0.480     9.047e-02  8.693e-04   +1.256e-02   -9.739e-03 
 0.850 0.900   0.480   0.500     4.811e-01  2.811e-03   +4.921e-02   -5.909e-02 
 0.850 0.900   0.500   0.520     1.087e-01  6.553e-04   +9.961e-03   -1.257e-02 
 0.850 0.900   0.520   0.540     1.057e-01  8.402e-04   +9.245e-03   -1.215e-02 
 0.850 0.900   0.540   0.560     1.072e-01  7.945e-04   +9.704e-03   -1.003e-02 
 0.850 0.900   0.560   0.580     1.134e-01  7.533e-04   +9.331e-03   -1.351e-02 
 0.850 0.900   0.580   0.600     1.130e-01  1.083e-03   +9.302e-03   -1.041e-02 
 0.850 0.900   0.600   0.620     1.199e-01  9.858e-04   +1.049e-02   -1.402e-02 
 0.850 0.900   0.620   0.640     1.269e-01  8.867e-04   +1.143e-02   -1.305e-02 
 0.850 0.900   0.640   0.660     1.362e-01  9.665e-04   +1.046e-02   -1.469e-02 
 0.850 0.900   0.660   0.680     1.513e-01  1.250e-03   +1.174e-02   -1.612e-02 
 0.850 0.900   0.680   0.700     1.703e-01  1.477e-03   +1.187e-02   -1.628e-02 
 0.850 0.900   0.700   0.720     1.933e-01  1.019e-03   +1.392e-02   -1.583e-02 
 0.850 0.900   0.720   0.740     2.358e-01  1.255e-03   +1.536e-02   -2.058e-02 
 0.850 0.900   0.740   0.760     2.675e-01  1.215e-03   +1.579e-02   -1.973e-02 
 0.850 0.900   0.760   0.780     3.112e-01  9.698e-04   +1.916e-02   -2.483e-02 
 0.850 0.900   0.780   0.800     2.456e-01  1.018e-03   +1.347e-02   -1.682e-02 
 0.850 0.900   0.800   0.820     2.295e-01  1.497e-03   +1.333e-02   -1.722e-02 
 0.850 0.900   0.820   0.840     2.157e-01  1.412e-03   +1.319e-02   -1.934e-02 
 0.850 0.900   0.840   0.860     1.960e-01  2.278e-03   +1.171e-02   -1.752e-02 
 0.850 0.900   0.860   0.880     1.828e-01  1.488e-03   +1.162e-02   -1.602e-02 
 0.850 0.900   0.880   0.900     1.761e-01  1.228e-03   +1.246e-02   -1.586e-02 
 0.850 0.900   0.900   0.920     1.706e-01  1.763e-03   +1.142e-02   -1.565e-02 
 0.850 0.900   0.920   0.940     1.733e-01  1.652e-03   +1.278e-02   -1.745e-02 
 0.850 0.900   0.940   0.960     1.673e-01  9.437e-04   +1.408e-02   -1.546e-02 
 0.850 0.900   0.960   0.980     1.633e-01  1.376e-03   +1.318e-02   -1.538e-02 
 0.850 0.900   0.980   1.000     1.184e-01  1.058e-03   +9.598e-03   -1.178e-02 
 0.850 0.900   1.000   1.020     1.018e-01  1.354e-03   +8.777e-03   -1.140e-02 
 0.850 0.900   1.020   1.040     1.021e-01  1.586e-03   +9.763e-03   -1.262e-02 
 0.850 0.900   1.040   1.060     9.842e-02  8.426e-04   +8.978e-03   -9.809e-03 
 0.850 0.900   1.060   1.080     9.974e-02  1.185e-03   +1.007e-02   -1.050e-02 
 0.850 0.900   1.080   1.100     9.977e-02  1.145e-03   +1.377e-02   -1.411e-02 
 0.850 0.900   1.100   1.120     9.549e-02  1.338e-03   +7.181e-02   -7.334e-02 
 0.850 0.900   1.120   1.140     1.074e-01  7.444e-04   +1.505e-02   -1.531e-02 
 0.850 0.900   1.140   1.160     1.130e-01  1.287e-03   +1.116e-02   -1.329e-02 
 0.850 0.900   1.160   1.180     1.135e-01  7.113e-04   +1.125e-02   -1.437e-02 
 0.850 0.900   1.180   1.200     1.204e-01  9.232e-04   +1.246e-02   -1.384e-02 
 0.850 0.900   1.200   1.220     1.306e-01  1.189e-03   +1.393e-02   -1.573e-02 
 0.850 0.900   1.220   1.240     1.402e-01  1.441e-03   +1.461e-02   -1.421e-02 
 0.850 0.900   1.240   1.260     1.475e-01  9.147e-04   +1.600e-02   -1.911e-02 
 0.850 0.900   1.260   1.280     1.553e-01  1.489e-03   +1.996e-02   -2.226e-02 
 0.850 0.900   1.280   1.300     1.503e-01  1.242e-03   +1.662e-02   -2.089e-02 
 0.850 0.900   1.300   1.320     1.433e-01  8.665e-04   +1.699e-02   -1.678e-02 
 0.850 0.900   1.320   1.340     1.375e-01  9.888e-04   +1.626e-02   -1.874e-02 
 0.850 0.900   1.340   1.360     1.322e-01  8.384e-04   +1.647e-02   -1.875e-02 
 0.850 0.900   1.360   1.380     1.213e-01  1.078e-03   +1.506e-02   -1.309e-02 
 0.850 0.900   1.380   1.400     1.247e-01  7.290e-04   +1.398e-02   -1.736e-02 
 0.850 0.900   1.400   1.420     1.167e-01  8.199e-04   +1.531e-02   -1.640e-02 
 0.850 0.900   1.420   1.440     1.141e-01  1.172e-03   +1.500e-02   -1.418e-02 
 0.850 0.900   1.440   1.460     1.091e-01  9.931e-04   +1.350e-02   -1.632e-02 
 0.850 0.900   1.460   1.480     1.013e-01  6.718e-04   +1.381e-02   -1.437e-02 
 0.850 0.900   1.480   1.500     8.674e-02  1.192e-03   +1.124e-02   -1.281e-02 
 0.850 0.900   1.500   1.520     8.057e-02  8.240e-04   +1.108e-02   -1.206e-02 
 0.850 0.900   1.520   1.540     7.670e-02  6.288e-04   +1.033e-02   -1.111e-02 
 0.850 0.900   1.540   1.560     7.669e-02  1.104e-03   +1.099e-02   -1.044e-02 
 0.850 0.900   1.560   1.580     7.862e-02  7.046e-04   +1.031e-02   -1.047e-02 
 0.850 0.900   1.580   1.600     8.200e-02  1.102e-03   +1.207e-02   -1.333e-02 
 0.850 0.900   1.600   1.620     8.477e-02  1.157e-03   +1.254e-02   -1.379e-02 
 0.850 0.900   1.620   1.640     8.129e-02  9.181e-04   +1.144e-02   -1.175e-02 
 0.850 0.900   1.640   1.660     8.750e-02  1.110e-03   +1.319e-02   -1.369e-02 
 0.850 0.900   1.660   1.680     8.674e-02  9.270e-04   +1.478e-02   -1.417e-02 
 0.850 0.900   1.680   1.700     8.695e-02  9.952e-04   +1.335e-02   -1.369e-02 
 0.850 0.900   1.700   1.720     8.345e-02  1.190e-03   +1.266e-02   -1.450e-02 
 0.850 0.900   1.720   1.740     8.054e-02  1.487e-03   +1.514e-02   -1.580e-02 
 0.850 0.900   1.740   1.760     7.957e-02  7.326e-04   +1.526e-02   -1.408e-02 
 0.850 0.900   1.760   1.780     7.900e-02  9.101e-04   +1.519e-02   -1.717e-02 
 0.850 0.900   1.780   1.800     8.916e-02  1.031e-03   +1.885e-02   -1.867e-02 
 0.850 0.900   1.800   1.820     7.923e-02  5.481e-04   +1.622e-02   -1.700e-02 
 0.850 0.900   1.820   1.840     7.784e-02  8.899e-04   +1.669e-02   -1.568e-02 
 0.850 0.900   1.840   1.860     8.501e-02  1.223e-03   +1.759e-02   -1.635e-02 
 0.850 0.900   1.860   1.880     1.464e-01  1.404e-03   +2.375e-02   -2.776e-02 
 0.850 0.900   1.880   1.900     9.142e-02  1.299e-03   +1.770e-02   -1.892e-02 
 0.850 0.900   1.900   1.920     8.618e-02  8.697e-04   +1.718e-02   -1.849e-02 
 0.850 0.900   1.920   1.940     9.125e-02  1.323e-03   +1.646e-02   -1.857e-02 
 0.850 0.900   1.940   1.960     8.834e-02  1.174e-03   +1.629e-02   -1.711e-02 
 0.850 0.900   1.960   1.980     9.011e-02  1.209e-03   +1.687e-02   -1.963e-02 
 0.850 0.900   1.980   2.000     8.422e-02  1.162e-03   +1.711e-02   -1.630e-02 
 0.850 0.900   2.000   2.020     8.291e-02  8.361e-04   +1.689e-02   -1.870e-02 
 0.850 0.900   2.020   2.040     8.508e-02  1.685e-03   +1.677e-02   -2.007e-02 
 0.850 0.900   2.040   2.060     7.478e-02  7.167e-04   +1.378e-02   -1.311e-02 
 0.850 0.900   2.060   2.080     7.453e-02  1.336e-03   +1.316e-02   -1.473e-02 
 0.850 0.900   2.080   2.100     7.731e-02  1.428e-03   +1.334e-02   -1.773e-02 
 0.850 0.900   2.100   2.120     7.147e-02  8.026e-04   +1.370e-02   -1.306e-02 
 0.850 0.900   2.120   2.140     7.148e-02  1.036e-03   +1.275e-02   -1.359e-02 
 0.850 0.900   2.140   2.160     7.497e-02  8.919e-04   +1.406e-02   -1.492e-02 
 0.850 0.900   2.160   2.180     6.816e-02  1.185e-03   +1.207e-02   -1.242e-02 
 0.850 0.900   2.180   2.200     7.189e-02  1.417e-03   +1.142e-02   -1.627e-02 
 0.850 0.900   2.200   2.220     6.401e-02  7.107e-04   +1.150e-02   -1.133e-02 
 0.850 0.900   2.220   2.240     6.260e-02  1.017e-03   +1.085e-02   -1.046e-02 
 0.850 0.900   2.240   2.260     6.138e-02  6.365e-04   +9.928e-03   -1.219e-02 
 0.850 0.900   2.260   2.280     5.481e-02  6.462e-04   +1.036e-02   -1.144e-02 
 0.850 0.900   2.280   2.300     5.791e-02  7.314e-04   +1.156e-02   -1.115e-02 
 0.900 0.950   0.300   0.320     1.198e-02  2.596e-04   +2.132e-03   -2.702e-03 
 0.900 0.950   0.320   0.340     1.695e-02  5.076e-04   +2.744e-03   -2.935e-03 
 0.900 0.950   0.340   0.360     2.025e-02  5.959e-04   +2.641e-03   -3.292e-03 
 0.900 0.950   0.360   0.380     2.578e-02  4.854e-04   +3.589e-03   -5.102e-03 
 0.900 0.950   0.380   0.400     2.944e-02  8.142e-04   +3.734e-03   -5.863e-03 
 0.900 0.950   0.400   0.420     3.044e-02  6.631e-04   +4.253e-03   -3.915e-03 
 0.900 0.950   0.420   0.440     3.542e-02  5.886e-04   +4.571e-03   -6.180e-03 
 0.900 0.950   0.440   0.460     3.801e-02  7.502e-04   +4.785e-03   -6.579e-03 
 0.900 0.950   0.460   0.480     3.651e-02  6.773e-04   +6.171e-03   -5.285e-03 
 0.900 0.950   0.480   0.500     2.269e-01  3.293e-03   +3.016e-02   -3.622e-02 
 0.900 0.950   0.500   0.520     4.361e-02  5.304e-04   +6.013e-03   -5.580e-03 
 0.900 0.950   0.520   0.540     4.295e-02  7.327e-04   +4.910e-03   -5.826e-03 
 0.900 0.950   0.540   0.560     4.600e-02  5.529e-04   +5.320e-03   -7.270e-03 
 0.900 0.950   0.560   0.580     4.902e-02  9.347e-04   +5.058e-03   -8.586e-03 
 0.900 0.950   0.580   0.600     4.956e-02  6.651e-04   +5.232e-03   -6.400e-03 
 0.900 0.950   0.600   0.620     5.267e-02  7.560e-04   +5.899e-03   -6.541e-03 
 0.900 0.950   0.620   0.640     5.702e-02  7.479e-04   +6.100e-03   -6.882e-03 
 0.900 0.950   0.640   0.660     6.388e-02  9.044e-04   +6.301e-03   -8.995e-03 
 0.900 0.950   0.660   0.680     7.372e-02  9.709e-04   +7.320e-03   -1.014e-02 
 0.900 0.950   0.680   0.700     8.344e-02  1.059e-03   +7.414e-03   -8.940e-03 
 0.900 0.950   0.700   0.720     9.848e-02  7.986e-04   +8.112e-03   -1.077e-02 
 0.900 0.950   0.720   0.740     1.211e-01  1.069e-03   +9.521e-03   -1.409e-02 
 0.900 0.950   0.740   0.760     1.433e-01  1.310e-03   +1.172e-02   -1.505e-02 
 0.900 0.950   0.760   0.780     1.660e-01  1.530e-03   +9.933e-03   -1.764e-02 
 0.900 0.950   0.780   0.800     1.287e-01  9.897e-04   +9.061e-03   -1.242e-02 
 0.900 0.950   0.800   0.820     1.190e-01  1.103e-03   +8.508e-03   -1.197e-02 
 0.900 0.950   0.820   0.840     1.076e-01  1.401e-03   +8.746e-03   -9.317e-03 
 0.900 0.950   0.840   0.860     9.920e-02  1.080e-03   +7.788e-03   -1.097e-02 
 0.900 0.950   0.860   0.880     8.801e-02  1.423e-03   +7.447e-03   -8.590e-03 
 0.900 0.950   0.880   0.900     8.479e-02  9.205e-04   +6.688e-03   -1.075e-02 
 0.900 0.950   0.900   0.920     8.484e-02  1.169e-03   +9.015e-03   -9.921e-03 
 0.900 0.950   0.920   0.940     7.836e-02  9.854e-04   +7.138e-03   -8.727e-03 
 0.900 0.950   0.940   0.960     8.068e-02  8.064e-04   +6.726e-03   -1.033e-02 
 0.900 0.950   0.960   0.980     7.455e-02  5.340e-04   +6.902e-03   -8.813e-03 
 0.900 0.950   0.980   1.000     5.450e-02  8.309e-04   +6.014e-03   -6.942e-03 
 0.900 0.950   1.000   1.020     4.334e-02  6.153e-04   +4.963e-03   -5.678e-03 
 0.900 0.950   1.020   1.040     4.669e-02  6.496e-04   +5.082e-03   -6.772e-03 
 0.900 0.950   1.040   1.060     4.671e-02  8.298e-04   +5.658e-03   -6.294e-03 
 0.900 0.950   1.060   1.080     4.471e-02  6.031e-04   +5.111e-03   -6.352e-03 
 0.900 0.950   1.080   1.100     4.619e-02  5.720e-04   +5.239e-03   -5.558e-03 
 0.900 0.950   1.100   1.120     5.048e-02  9.283e-04   +7.102e-03   -7.819e-03 
 0.900 0.950   1.120   1.140     4.894e-02  8.008e-04   +5.954e-03   -6.453e-03 
 0.900 0.950   1.140   1.160     5.455e-02  1.027e-03   +6.575e-03   -7.847e-03 
 0.900 0.950   1.160   1.180     5.885e-02  9.277e-04   +7.486e-03   -8.655e-03 
 0.900 0.950   1.180   1.200     5.887e-02  1.141e-03   +7.635e-03   -7.371e-03 
 0.900 0.950   1.200   1.220     6.869e-02  9.115e-04   +8.391e-03   -9.606e-03 
 0.900 0.950   1.220   1.240     7.313e-02  1.718e-03   +9.697e-03   -1.196e-02 
 0.900 0.950   1.240   1.260     8.081e-02  1.190e-03   +1.221e-02   -1.465e-02 
 0.900 0.950   1.260   1.280     7.899e-02  8.516e-04   +1.291e-02   -1.094e-02 
 0.900 0.950   1.280   1.300     8.226e-02  1.001e-03   +1.275e-02   -1.406e-02 
 0.900 0.950   1.300   1.320     7.823e-02  9.921e-04   +1.416e-02   -1.242e-02 
 0.900 0.950   1.320   1.340     7.155e-02  1.144e-03   +1.053e-02   -1.180e-02 
 0.900 0.950   1.340   1.360     7.007e-02  1.118e-03   +1.175e-02   -1.267e-02 
 0.900 0.950   1.360   1.380     6.671e-02  8.867e-04   +1.018e-02   -1.174e-02 
 0.900 0.950   1.380   1.400     6.190e-02  6.108e-04   +1.031e-02   -9.840e-03 
 0.900 0.950   1.400   1.420     6.211e-02  5.903e-04   +9.578e-03   -9.516e-03 
 0.900 0.950   1.420   1.440     6.102e-02  1.083e-03   +1.056e-02   -1.035e-02 
 0.900 0.950   1.440   1.460     5.473e-02  5.100e-04   +1.047e-02   -9.220e-03 
 0.900 0.950   1.460   1.480     4.867e-02  5.777e-04   +8.111e-03   -6.870e-03 
 0.900 0.950   1.480   1.500     4.174e-02  8.168e-04   +8.319e-03   -7.925e-03 
 0.900 0.950   1.500   1.520     3.631e-02  8.607e-04   +6.493e-03   -5.250e-03 
 0.900 0.950   1.520   1.540     3.588e-02  5.449e-04   +7.039e-03   -6.382e-03 
 0.900 0.950   1.540   1.560     3.630e-02  4.953e-04   +6.368e-03   -6.278e-03 
 0.900 0.950   1.560   1.580     3.994e-02  7.365e-04   +7.860e-03   -7.896e-03 
 0.900 0.950   1.580   1.600     3.986e-02  6.602e-04   +7.485e-03   -6.740e-03 
 0.900 0.950   1.600   1.620     4.270e-02  6.377e-04   +8.282e-03   -8.606e-03 
 0.900 0.950   1.620   1.640     3.833e-02  8.075e-04   +7.688e-03   -6.262e-03 
 0.900 0.950   1.640   1.660     4.338e-02  7.906e-04   +8.738e-03   -8.591e-03 
 0.900 0.950   1.660   1.680     4.313e-02  4.846e-04   +8.927e-03   -7.586e-03 
 0.900 0.950   1.680   1.700     4.115e-02  4.454e-04   +9.604e-03   -8.313e-03 
 0.900 0.950   1.700   1.720     4.313e-02  1.138e-03   +9.787e-03   -1.054e-02 
 0.900 0.950   1.720   1.740     4.055e-02  2.902e-04   +9.930e-03   -8.882e-03 
 0.900 0.950   1.740   1.760     4.221e-02  4.469e-04   +9.910e-03   -9.892e-03 
 0.900 0.950   1.760   1.780     4.189e-02  5.953e-04   +1.042e-02   -1.068e-02 
 0.900 0.950   1.780   1.800     4.467e-02  7.273e-04   +1.301e-02   -1.103e-02 
 0.900 0.950   1.800   1.820     3.890e-02  4.715e-04   +1.150e-02   -8.944e-03 
 0.900 0.950   1.820   1.840     3.970e-02  8.184e-04   +1.102e-02   -1.006e-02 
 0.900 0.950   1.840   1.860     4.523e-02  9.295e-04   +1.366e-02   -1.308e-02 
 0.900 0.950   1.860   1.880     7.727e-02  4.555e-04   +1.578e-02   -1.585e-02 
 0.900 0.950   1.880   1.900     4.888e-02  1.156e-03   +1.381e-02   -1.382e-02 
 0.900 0.950   1.900   1.920     5.187e-02  1.401e-03   +1.474e-02   -1.646e-02 
 0.900 0.950   1.920   1.940     5.095e-02  9.440e-04   +1.381e-02   -1.429e-02 
 0.900 0.950   1.940   1.960     5.332e-02  1.044e-03   +1.391e-02   -1.448e-02 
 0.900 0.950   1.960   1.980     5.081e-02  1.070e-03   +1.298e-02   -1.436e-02 
 0.900 0.950   1.980   2.000     4.966e-02  6.800e-04   +1.245e-02   -1.062e-02 
 0.900 0.950   2.000   2.020     4.759e-02  6.795e-04   +1.361e-02   -1.236e-02 
 0.900 0.950   2.020   2.040     4.549e-02  8.212e-04   +1.310e-02   -1.073e-02 
 0.900 0.950   2.040   2.060     4.662e-02  8.026e-04   +1.318e-02   -1.326e-02 
 0.900 0.950   2.060   2.080     4.370e-02  6.850e-04   +1.133e-02   -1.004e-02 
 0.900 0.950   2.080   2.100     4.522e-02  1.091e-03   +1.234e-02   -1.127e-02 
 0.900 0.950   2.100   2.120     4.246e-02  1.006e-03   +9.483e-03   -8.589e-03 
 0.900 0.950   2.120   2.140     4.471e-02  6.953e-04   +1.084e-02   -1.147e-02 
 0.900 0.950   2.140   2.160     4.561e-02  9.049e-04   +1.100e-02   -1.077e-02 
 0.900 0.950   2.160   2.180     4.287e-02  9.521e-04   +1.013e-02   -9.892e-03 
 0.900 0.950   2.180   2.200     5.005e-02  1.058e-03   +1.039e-02   -1.273e-02 
 0.900 0.950   2.200   2.220     5.100e-02  1.026e-03   +9.224e-03   -1.476e-02 
 0.900 0.950   2.220   2.240     4.242e-02  4.323e-04   +7.964e-03   -7.718e-03 
 0.900 0.950   2.240   2.260     4.457e-02  1.396e-03   +8.176e-03   -1.006e-02 
 0.900 0.950   2.260   2.280     4.100e-02  6.596e-04   +7.732e-03   -9.648e-03 
 0.900 0.950   2.280   2.300     4.406e-02  5.632e-04   +9.029e-03   -8.060e-03 
 0.950 1.000   0.300   0.320     3.376e-03  2.011e-04   +1.253e-03   -1.488e-03 
 0.950 1.000   0.320   0.340     4.499e-03  2.736e-04   +1.399e-03   -1.648e-03 
 0.950 1.000   0.340   0.360     4.727e-03  4.737e-04   +1.217e-03   -1.167e-03 
 0.950 1.000   0.360   0.380     6.551e-03  3.909e-04   +1.966e-03   -2.160e-03 
 0.950 1.000   0.380   0.400     7.091e-03  3.500e-04   +1.779e-03   -1.574e-03 
 0.950 1.000   0.400   0.420     7.884e-03  3.567e-04   +2.137e-03   -1.829e-03 
 0.950 1.000   0.420   0.440     9.538e-03  5.116e-04   +2.640e-03   -2.583e-03 
 0.950 1.000   0.440   0.460     9.697e-03  7.900e-04   +2.244e-03   -2.019e-03 
 0.950 1.000   0.460   0.480     1.138e-02  4.126e-04   +3.036e-03   -3.202e-03 
 0.950 1.000   0.480   0.500     6.381e-02  2.447e-03   +1.273e-02   -9.640e-03 
 0.950 1.000   0.500   0.520     1.295e-02  5.521e-04   +3.101e-03   -3.824e-03 
 0.950 1.000   0.520   0.540     1.263e-02  6.489e-04   +2.909e-03   -3.289e-03 
 0.950 1.000   0.540   0.560     1.304e-02  7.254e-04   +2.697e-03   -2.872e-03 
 0.950 1.000   0.560   0.580     1.584e-02  7.285e-04   +3.709e-03   -3.943e-03 
 0.950 1.000   0.580   0.600     1.358e-02  4.758e-04   +2.948e-03   -2.389e-03 
 0.950 1.000   0.600   0.620     1.486e-02  4.582e-04   +2.954e-03   -3.063e-03 
 0.950 1.000   0.620   0.640     1.785e-02  6.956e-04   +3.723e-03   -2.698e-03 
 0.950 1.000   0.640   0.660     1.785e-02  5.953e-04   +3.148e-03   -2.743e-03 
 0.950 1.000   0.660   0.680     2.322e-02  7.076e-04   +3.142e-03   -3.455e-03 
 0.950 1.000   0.680   0.700     3.184e-02  7.444e-04   +4.938e-03   -6.351e-03 
 0.950 1.000   0.700   0.720     3.347e-02  9.848e-04   +4.801e-03   -3.553e-03 
 0.950 1.000   0.720   0.740     4.503e-02  8.738e-04   +6.071e-03   -7.729e-03 
 0.950 1.000   0.740   0.760     5.658e-02  1.299e-03   +7.557e-03   -9.086e-03 
 0.950 1.000   0.760   0.780     6.514e-02  1.598e-03   +7.883e-03   -1.097e-02 
 0.950 1.000   0.780   0.800     4.779e-02  1.347e-03   +5.428e-03   -6.689e-03 
 0.950 1.000   0.800   0.820     3.976e-02  1.023e-03   +5.035e-03   -5.290e-03 
 0.950 1.000   0.820   0.840     4.162e-02  9.915e-04   +5.161e-03   -7.036e-03 
 0.950 1.000   0.840   0.860     3.547e-02  9.152e-04   +4.944e-03   -6.621e-03 
 0.950 1.000   0.860   0.880     3.175e-02  7.893e-04   +4.047e-03   -5.404e-03 
 0.950 1.000   0.880   0.900     2.578e-02  6.458e-04   +3.920e-03   -3.433e-03 
 0.950 1.000   0.900   0.920     2.561e-02  6.488e-04   +3.682e-03   -3.532e-03 
 0.950 1.000   0.920   0.940     2.399e-02  6.480e-04   +4.282e-03   -3.245e-03 
 0.950 1.000   0.940   0.960     2.618e-02  9.228e-04   +4.254e-03   -5.833e-03 
 0.950 1.000   0.960   0.980     2.198e-02  6.764e-04   +4.056e-03   -4.151e-03 
 0.950 1.000   0.980   1.000     1.507e-02  4.657e-04   +2.621e-03   -3.242e-03 
 0.950 1.000   1.000   1.020     1.372e-02  4.791e-04   +2.800e-03   -2.668e-03 
 0.950 1.000   1.020   1.040     1.282e-02  3.910e-04   +2.909e-03   -2.456e-03 
 0.950 1.000   1.040   1.060     1.115e-02  4.173e-04   +2.236e-03   -1.597e-03 
 0.950 1.000   1.060   1.080     1.469e-02  3.177e-04   +3.573e-03   -3.792e-03 
 0.950 1.000   1.080   1.100     1.379e-02  5.232e-04   +2.838e-03   -2.300e-03 
 0.950 1.000   1.100   1.120     1.441e-02  4.319e-04   +3.095e-03   -3.281e-03 
 0.950 1.000   1.120   1.140     1.505e-02  6.132e-04   +3.427e-03   -2.951e-03 
 0.950 1.000   1.140   1.160     1.639e-02  6.990e-04   +4.011e-03   -3.819e-03 
 0.950 1.000   1.160   1.180     1.668e-02  4.576e-04   +3.640e-03   -3.109e-03 
 0.950 1.000   1.180   1.200     2.037e-02  6.973e-04   +5.200e-03   -4.248e-03 
 0.950 1.000   1.200   1.220     2.165e-02  7.721e-04   +5.677e-03   -4.122e-03 
 0.950 1.000   1.220   1.240     2.604e-02  6.036e-04   +6.116e-03   -5.673e-03 
 0.950 1.000   1.240   1.260     2.871e-02  7.453e-04   +6.335e-03   -8.143e-03 
 0.950 1.000   1.260   1.280     3.077e-02  5.439e-04   +8.662e-03   -6.973e-03 
 0.950 1.000   1.280   1.300     2.875e-02  6.273e-04   +9.323e-03   -7.767e-03 
 0.950 1.000   1.300   1.320     2.541e-02  6.769e-04   +6.769e-03   -6.000e-03 
 0.950 1.000   1.320   1.340     2.571e-02  4.785e-04   +8.065e-03   -7.072e-03 
 0.950 1.000   1.340   1.360     2.521e-02  6.478e-04   +6.916e-03   -5.488e-03 
 0.950 1.000   1.360   1.380     2.446e-02  1.037e-03   +7.714e-03   -6.871e-03 
 0.950 1.000   1.380   1.400     2.321e-02  6.797e-04   +6.959e-03   -5.680e-03 
 0.950 1.000   1.400   1.420     2.051e-02  4.650e-04   +6.478e-03   -5.548e-03 
 0.950 1.000   1.420   1.440     2.163e-02  5.984e-04   +6.242e-03   -5.585e-03 
 0.950 1.000   1.440   1.460     2.118e-02  5.627e-04   +6.193e-03   -6.262e-03 
 0.950 1.000   1.460   1.480     1.572e-02  4.313e-04   +4.402e-03   -3.826e-03 
 0.950 1.000   1.480   1.500     1.452e-02  2.925e-04   +4.371e-03   -3.756e-03 
 0.950 1.000   1.500   1.520     1.156e-02  4.692e-04   +3.785e-03   -3.103e-03 
 0.950 1.000   1.520   1.540     1.239e-02  4.940e-04   +3.602e-03   -3.512e-03 
 0.950 1.000   1.540   1.560     1.151e-02  3.297e-04   +3.478e-03   -3.329e-03 
 0.950 1.000   1.560   1.580     1.332e-02  4.691e-04   +4.345e-03   -3.344e-03 
 0.950 1.000   1.580   1.600     1.505e-02  5.984e-04   +5.869e-03   -4.208e-03 
 0.950 1.000   1.600   1.620     1.635e-02  3.994e-04   +5.639e-03   -5.626e-03 
 0.950 1.000   1.620   1.640     1.513e-02  4.795e-04   +5.332e-03   -4.252e-03 
 0.950 1.000   1.640   1.660     1.465e-02  4.423e-04   +5.568e-03   -4.469e-03 
 0.950 1.000   1.660   1.680     1.507e-02  3.015e-04   +5.700e-03   -4.048e-03 
 0.950 1.000   1.680   1.700     1.555e-02  3.641e-04   +6.026e-03   -5.367e-03 
 0.950 1.000   1.700   1.720     1.585e-02  5.643e-04   +5.810e-03   -5.187e-03 
 0.950 1.000   1.720   1.740     1.566e-02  6.191e-04   +7.167e-03   -5.398e-03 
 0.950 1.000   1.740   1.760     1.666e-02  3.891e-04   +6.759e-03   -6.480e-03 
 0.950 1.000   1.760   1.780     1.466e-02  5.347e-04   +7.044e-03   -5.706e-03 
 0.950 1.000   1.780   1.800     1.684e-02  6.455e-04   +8.818e-03   -6.821e-03 
 0.950 1.000   1.800   1.820     1.590e-02  5.538e-04   +7.535e-03   -6.317e-03 
 0.950 1.000   1.820   1.840     1.673e-02  5.612e-04   +9.157e-03   -7.472e-03 
 0.950 1.000   1.840   1.860     1.745e-02  4.059e-04   +9.251e-03   -6.790e-03 
 0.950 1.000   1.860   1.880     2.361e-02  5.703e-04   +7.470e-03   -5.353e-03 
 0.950 1.000   1.880   1.900     1.887e-02  4.183e-04   +8.842e-03   -6.567e-03 
 0.950 1.000   1.900   1.920     1.972e-02  4.086e-04   +9.785e-03   -6.802e-03 
 0.950 1.000   1.920   1.940     2.016e-02  6.962e-04   +8.575e-03   -7.289e-03 
 0.950 1.000   1.940   1.960     2.256e-02  5.436e-04   +1.048e-02   -8.045e-03 
 0.950 1.000   1.960   1.980     2.058e-02  4.750e-04   +8.322e-03   -7.578e-03 
 0.950 1.000   1.980   2.000     2.115e-02  4.618e-04   +9.247e-03   -6.477e-03 
 0.950 1.000   2.000   2.020     2.205e-02  7.924e-04   +1.247e-02   -9.715e-03 
 0.950 1.000   2.020   2.040     2.050e-02  4.176e-04   +9.994e-03   -8.001e-03 
 0.950 1.000   2.040   2.060     2.033e-02  4.944e-04   +1.002e-02   -7.774e-03 
 0.950 1.000   2.060   2.080     2.169e-02  7.430e-04   +1.046e-02   -9.596e-03 
 0.950 1.000   2.080   2.100     1.824e-02  4.165e-04   +7.761e-03   -7.075e-03 
 0.950 1.000   2.100   2.120     1.864e-02  5.523e-04   +8.028e-03   -6.887e-03 
 0.950 1.000   2.120   2.140     1.936e-02  6.468e-04   +8.806e-03   -7.446e-03 
 0.950 1.000   2.140   2.160     2.023e-02  2.422e-04   +8.126e-03   -7.721e-03 
 0.950 1.000   2.160   2.180     2.002e-02  7.125e-04   +8.379e-03   -7.456e-03 
 0.950 1.000   2.180   2.200     1.964e-02  5.539e-04   +8.394e-03   -5.986e-03 
 0.950 1.000   2.200   2.220     2.184e-02  6.168e-04   +8.023e-03   -7.717e-03 
 0.950 1.000   2.220   2.240     2.080e-02  2.541e-04   +6.513e-03   -6.071e-03 
 0.950 1.000   2.240   2.260     2.269e-02  5.203e-04   +7.100e-03   -6.873e-03 
 0.950 1.000   2.260   2.280     2.089e-02  5.434e-04   +6.345e-03   -5.568e-03 
 0.950 1.000   2.280   2.300     2.212e-02  4.076e-04   +5.894e-03   -5.683e-03 


==> db/finalxsecs_pippim_strong.dat <==
#Final weak decays subtracted cross sections d2sigma / dz dm  in microb/GeV for the pi+ pi- data.
#zbin  range #massbin  range   xsec[microb/GeV]    stat        systematic errors
 0.200 0.250   0.300   0.320     4.338e+00  2.748e-03   +2.350e-01   -2.972e-01 
 0.200 0.250   0.320   0.340     4.728e+00  5.922e-03   +2.365e-01   -3.396e-01 
 0.200 0.250   0.340   0.360     5.221e+00  4.849e-03   +2.838e-01   -3.981e-01 
 0.200 0.250   0.360   0.380     5.609e+00  5.582e-03   +2.740e-01   -4.050e-01 
 0.200 0.250   0.380   0.400     5.847e+00  5.669e-03   +2.907e-01   -4.040e-01 
 0.200 0.250   0.400   0.420     5.647e+00  6.522e-03   +3.070e-01   -3.390e-01 
 0.200 0.250   0.420   0.440     5.579e+00  3.737e-03   +2.252e-01   -2.341e-01 
 0.200 0.250   0.440   0.460     5.730e+00  4.768e-03   +2.360e-01   -2.413e-01 
 0.200 0.250   0.460   0.480     5.906e+00  4.918e-03   +2.523e-01   -2.711e-01 
 0.200 0.250   0.480   0.500     5.403e+00  5.456e-03   +3.516e-01   -2.499e-01 
 0.200 0.250   0.500   0.520     5.822e+00  8.839e-03   +2.703e-01   -3.750e-01 
 0.200 0.250   0.520   0.540     5.846e+00  3.736e-03   +1.967e-01   -1.861e-01 
 0.200 0.250   0.540   0.560     5.811e+00  4.772e-03   +2.152e-01   -2.044e-01 
 0.200 0.250   0.560   0.580     5.597e+00  6.489e-03   +2.258e-01   -2.133e-01 
 0.200 0.250   0.580   0.600     5.425e+00  4.971e-03   +1.678e-01   -1.681e-01 
 0.200 0.250   0.600   0.620     5.268e+00  5.910e-03   +1.659e-01   -1.621e-01 
 0.200 0.250   0.620   0.640     5.065e+00  6.073e-03   +1.731e-01   -1.761e-01 
 0.200 0.250   0.640   0.660     5.093e+00  3.417e-03   +1.368e-01   -1.391e-01 
 0.200 0.250   0.660   0.680     5.167e+00  3.850e-03   +1.529e-01   -1.571e-01 
 0.200 0.250   0.680   0.700     5.265e+00  5.137e-03   +1.897e-01   -1.923e-01 
 0.200 0.250   0.700   0.720     5.428e+00  8.162e-03   +2.999e-01   -3.070e-01 
 0.200 0.250   0.720   0.740     5.676e+00  4.386e-03   +4.930e-01   -4.606e-01 
 0.200 0.250   0.740   0.760     5.614e+00  3.671e-03   +1.721e-01   -2.422e-01 
 0.200 0.250   0.760   0.780     5.495e+00  6.488e-03   +2.576e-01   -3.190e-01 
 0.200 0.250   0.780   0.800     5.030e+00  7.024e-03   +2.444e-01   -3.030e-01 
 0.200 0.250   0.800   0.820     4.485e+00  8.786e-03   +3.655e-01   -4.010e-01 
 0.200 0.250   0.820   0.840     3.960e+00  6.362e-03   +2.086e-01   -2.504e-01 
 0.200 0.250   0.840   0.860     3.574e+00  4.817e-03   +1.775e-01   -2.155e-01 
 0.200 0.250   0.860   0.880     3.271e+00  5.259e-03   +1.887e-01   -2.167e-01 
 0.200 0.250   0.880   0.900     2.925e+00  3.104e-03   +1.151e-01   -1.488e-01 
 0.200 0.250   0.900   0.920     2.723e+00  3.764e-03   +1.172e-01   -1.461e-01 
 0.200 0.250   0.920   0.940     2.488e+00  5.697e-03   +2.024e-01   -2.176e-01 
 0.200 0.250   0.940   0.960     2.318e+00  4.087e-03   +1.123e-01   -1.269e-01 
 0.200 0.250   0.960   0.980     2.134e+00  3.405e-03   +8.732e-02   -9.054e-02 
 0.200 0.250   0.980   1.000     1.843e+00  5.251e-03   +1.358e-01   -1.368e-01 
 0.200 0.250   1.000   1.020     1.505e+00  4.062e-03   +8.883e-02   -9.486e-02 
 0.200 0.250   1.020   1.040     1.299e+00  2.387e-03   +5.499e-02   -6.751e-02 
 0.200 0.250   1.040   1.060     1.094e+00  3.348e-03   +6.673e-02   -7.633e-02 
 0.200 0.250   1.060   1.080     8.981e-01  2.900e-03   +5.617e-02   -6.493e-02 
 0.200 0.250   1.080   1.100     7.160e-01  1.649e-03   +2.728e-02   -3.727e-02 
 0.200 0.250   1.100   1.120     5.566e-01  3.268e-03   +9.810e-02   -1.082e-01 
 0.200 0.250   1.120   1.140     4.321e-01  2.419e-03   +2.923e-02   -3.360e-02 
 0.200 0.250   1.140   1.160     3.229e-01  1.884e-03   +1.903e-02   -2.313e-02 
 0.200 0.250   1.160   1.180     2.386e-01  1.896e-03   +1.706e-02   -2.032e-02 
 0.200 0.250   1.180   1.200     1.591e-01  8.491e-04   +6.161e-03   -9.308e-03 
 0.200 0.250   1.200   1.220     1.067e-01  1.035e-03   +4.905e-03   -6.619e-03 
 0.200 0.250   1.220   1.240     6.711e-02  6.611e-04   +3.456e-03   -4.894e-03 
 0.200 0.250   1.240   1.260     3.541e-02  5.420e-04   +2.075e-03   -3.073e-03 
 0.200 0.250   1.260   1.280     1.502e-02  3.067e-04   +1.810e-03   -1.585e-03 
 0.200 0.250   1.280   1.300     3.119e-03  7.353e-05   +3.814e-04   -5.136e-04 
 0.200 0.250   1.300   1.320     1.413e-04  4.330e-05   +2.095e-04   -8.023e-05 
 0.250 0.300   0.300   0.320     6.458e+00  4.026e-03   +2.414e-01   -2.964e-01 
 0.250 0.300   0.320   0.340     7.163e+00  4.679e-03   +2.786e-01   -3.510e-01 
 0.250 0.300   0.340   0.360     7.882e+00  2.642e-03   +3.043e-01   -4.152e-01 
 0.250 0.300   0.360   0.380     8.537e+00  3.650e-03   +3.334e-01   -4.584e-01 
 0.250 0.300   0.380   0.400     8.950e+00  4.135e-03   +3.532e-01   -4.417e-01 
 0.250 0.300   0.400   0.420     8.591e+00  6.773e-03   +3.524e-01   -3.407e-01 
 0.250 0.300   0.420   0.440     8.506e+00  7.881e-03   +3.587e-01   -3.278e-01 
 0.250 0.300   0.440   0.460     8.827e+00  6.304e-03   +3.477e-01   -3.082e-01 
 0.250 0.300   0.460   0.480     8.965e+00  8.834e-03   +3.687e-01   -3.254e-01 
 0.250 0.300   0.480   0.500     8.297e+00  3.552e-03   +7.222e-01   -3.018e-01 
 0.250 0.300   0.500   0.520     9.216e+00  7.091e-03   +3.765e-01   -5.292e-01 
 0.250 0.300   0.520   0.540     9.163e+00  8.163e-03   +3.593e-01   -3.099e-01 
 0.250 0.300   0.540   0.560     9.114e+00  4.802e-03   +3.751e-01   -3.178e-01 
 0.250 0.300   0.560   0.580     8.662e+00  4.669e-03   +6.482e-01   -6.055e-01 
 0.250 0.300   0.580   0.600     8.749e+00  6.187e-03   +3.501e-01   -2.882e-01 
 0.250 0.300   0.600   0.620     8.535e+00  7.887e-03   +3.345e-01   -2.864e-01 
 0.250 0.300   0.620   0.640     8.330e+00  4.384e-03   +3.250e-01   -2.555e-01 
 0.250 0.300   0.640   0.660     8.236e+00  7.377e-03   +3.201e-01   -2.646e-01 
 0.250 0.300   0.660   0.680     8.415e+00  6.239e-03   +3.140e-01   -2.715e-01 
 0.250 0.300   0.680   0.700     8.681e+00  4.642e-03   +2.972e-01   -2.746e-01 
 0.250 0.300   0.700   0.720     9.038e+00  5.444e-03   +3.200e-01   -2.801e-01 
 0.250 0.300   0.720   0.740     9.443e+00  4.372e-03   +3.340e-01   -3.310e-01 
 0.250 0.300   0.740   0.760     9.207e+00  7.947e-03   +1.089e+00   -1.095e+00 
 0.250 0.300   0.760   0.780     9.420e+00  7.800e-03   +3.518e-01   -3.800e-01 
 0.250 0.300   0.780   0.800     8.685e+00  8.536e-03   +3.351e-01   -3.775e-01 
 0.250 0.300   0.800   0.820     7.801e+00  7.681e-03   +2.725e-01   -3.302e-01 
 0.250 0.300   0.820   0.840     7.030e+00  4.997e-03   +2.260e-01   -2.808e-01 
 0.250 0.300   0.840   0.860     6.436e+00  5.081e-03   +1.946e-01   -2.585e-01 
 0.250 0.300   0.860   0.880     5.914e+00  4.349e-03   +1.683e-01   -2.232e-01 
 0.250 0.300   0.880   0.900     5.493e+00  6.968e-03   +1.811e-01   -2.177e-01 
 0.250 0.300   0.900   0.920     5.193e+00  6.014e-03   +1.574e-01   -1.998e-01 
 0.250 0.300   0.920   0.940     4.908e+00  5.998e-03   +1.427e-01   -1.795e-01 
 0.250 0.300   0.940   0.960     4.672e+00  8.148e-03   +1.806e-01   -1.998e-01 
 0.250 0.300   0.960   0.980     4.497e+00  6.833e-03   +1.393e-01   -1.327e-01 
 0.250 0.300   0.980   1.000     4.103e+00  3.417e-03   +8.940e-02   -9.241e-02 
 0.250 0.300   1.000   1.020     3.608e+00  6.619e-03   +1.010e-01   -1.227e-01 
 0.250 0.300   1.020   1.040     3.329e+00  5.473e-03   +9.990e-02   -1.368e-01 
 0.250 0.300   1.040   1.060     3.068e+00  4.910e-03   +8.350e-02   -1.163e-01 
 0.250 0.300   1.060   1.080     2.786e+00  6.951e-03   +8.391e-02   -1.085e-01 
 0.250 0.300   1.080   1.100     2.541e+00  4.984e-03   +7.366e-02   -9.966e-02 
 0.250 0.300   1.100   1.120     2.297e+00  3.739e-03   +5.109e-02   -8.362e-02 
 0.250 0.300   1.120   1.140     2.045e+00  2.658e-03   +4.102e-02   -6.988e-02 
 0.250 0.300   1.140   1.160     1.842e+00  2.711e-03   +4.080e-02   -6.546e-02 
 0.250 0.300   1.160   1.180     1.634e+00  2.965e-03   +3.787e-02   -5.784e-02 
 0.250 0.300   1.180   1.200     1.439e+00  3.294e-03   +3.197e-02   -5.413e-02 
 0.250 0.300   1.200   1.220     1.243e+00  2.125e-03   +2.609e-02   -4.503e-02 
 0.250 0.300   1.220   1.240     1.085e+00  2.498e-03   +2.877e-02   -3.763e-02 
 0.250 0.300   1.240   1.260     9.108e-01  3.864e-03   +2.938e-02   -3.673e-02 
 0.250 0.300   1.260   1.280     7.303e-01  3.759e-03   +2.190e-02   -3.051e-02 
 0.250 0.300   1.280   1.300     5.790e-01  3.120e-03   +2.202e-02   -2.666e-02 
 0.250 0.300   1.300   1.320     4.319e-01  1.513e-03   +1.664e-02   -2.032e-02 
 0.250 0.300   1.320   1.340     3.146e-01  1.845e-03   +1.198e-02   -1.745e-02 
 0.250 0.300   1.340   1.360     2.289e-01  1.544e-03   +1.037e-02   -1.268e-02 
 0.250 0.300   1.360   1.380     1.554e-01  1.073e-03   +7.256e-03   -9.438e-03 
 0.250 0.300   1.380   1.400     1.098e-01  1.475e-03   +7.273e-03   -8.300e-03 
 0.250 0.300   1.400   1.420     7.137e-02  8.535e-04   +5.023e-03   -5.086e-03 
 0.250 0.300   1.420   1.440     4.560e-02  4.048e-04   +2.122e-03   -3.312e-03 
 0.250 0.300   1.440   1.460     2.891e-02  3.254e-04   +1.159e-03   -2.315e-03 
 0.250 0.300   1.460   1.480     1.660e-02  3.711e-04   +1.094e-03   -1.645e-03 
 0.250 0.300   1.480   1.500     7.738e-03  1.474e-04   +1.007e-03   -1.011e-03 
 0.250 0.300   1.500   1.520     3.423e-03  2.261e-04   +4.775e-04   -5.753e-04 
 0.250 0.300   1.520   1.540     1.219e-03  1.001e-04   +2.988e-04   -2.105e-04 
 0.250 0.300   1.540   1.560     3.431e-04  9.388e-05   +1.824e-04   -1.397e-04 
 0.300 0.350   0.300   0.320     5.414e+00  5.310e-03   +2.166e-01   -2.163e-01 
 0.300 0.350   0.320   0.340     6.115e+00  3.360e-03   +2.574e-01   -2.605e-01 
 0.300 0.350   0.340   0.360     6.802e+00  3.300e-03   +2.791e-01   -3.134e-01 
 0.300 0.350   0.360   0.380     7.384e+00  3.337e-03   +3.069e-01   -3.312e-01 
 0.300 0.350   0.380   0.400     7.795e+00  3.782e-03   +3.318e-01   -3.342e-01 
 0.300 0.350   0.400   0.420     7.493e+00  5.161e-03   +3.297e-01   -2.975e-01 
 0.300 0.350   0.420   0.440     7.407e+00  6.422e-03   +3.399e-01   -2.775e-01 
 0.300 0.350   0.440   0.460     7.704e+00  4.800e-03   +3.568e-01   -2.842e-01 
 0.300 0.350   0.460   0.480     7.790e+00  5.946e-03   +3.743e-01   -2.942e-01 
 0.300 0.350   0.480   0.500     7.233e+00  4.492e-03   +8.829e-01   -2.758e-01 
 0.300 0.350   0.500   0.520     8.225e+00  5.158e-03   +6.006e-01   -8.219e-01 
 0.300 0.350   0.520   0.540     8.123e+00  6.462e-03   +3.848e-01   -3.154e-01 
 0.300 0.350   0.540   0.560     8.051e+00  7.400e-03   +3.857e-01   -3.057e-01 
 0.300 0.350   0.560   0.580     7.913e+00  6.938e-03   +3.957e-01   -3.002e-01 
 0.300 0.350   0.580   0.600     7.731e+00  7.616e-03   +3.915e-01   -2.822e-01 
 0.300 0.350   0.600   0.620     7.581e+00  4.173e-03   +3.948e-01   -2.650e-01 
 0.300 0.350   0.620   0.640     7.435e+00  3.645e-03   +3.843e-01   -2.502e-01 
 0.300 0.350   0.640   0.660     7.377e+00  6.772e-03   +3.705e-01   -2.601e-01 
 0.300 0.350   0.660   0.680     7.608e+00  4.992e-03   +3.533e-01   -2.744e-01 
 0.300 0.350   0.680   0.700     7.926e+00  3.384e-03   +3.545e-01   -2.791e-01 
 0.300 0.350   0.700   0.720     8.365e+00  4.105e-03   +3.393e-01   -2.952e-01 
 0.300 0.350   0.720   0.740     8.820e+00  4.548e-03   +3.500e-01   -3.144e-01 
 0.300 0.350   0.740   0.760     9.090e+00  6.765e-03   +3.567e-01   -3.120e-01 
 0.300 0.350   0.760   0.780     9.029e+00  8.525e-03   +3.706e-01   -3.458e-01 
 0.300 0.350   0.780   0.800     8.345e+00  7.147e-03   +3.380e-01   -3.271e-01 
 0.300 0.350   0.800   0.820     7.513e+00  5.650e-03   +2.968e-01   -2.846e-01 
 0.300 0.350   0.820   0.840     6.763e+00  7.087e-03   +2.587e-01   -2.505e-01 
 0.300 0.350   0.840   0.860     6.192e+00  6.010e-03   +2.273e-01   -2.307e-01 
 0.300 0.350   0.860   0.880     5.747e+00  6.747e-03   +1.988e-01   -2.092e-01 
 0.300 0.350   0.880   0.900     5.400e+00  4.830e-03   +1.853e-01   -1.992e-01 
 0.300 0.350   0.900   0.920     5.133e+00  3.872e-03   +1.759e-01   -1.808e-01 
 0.300 0.350   0.920   0.940     4.913e+00  4.351e-03   +1.619e-01   -1.623e-01 
 0.300 0.350   0.940   0.960     4.728e+00  3.293e-03   +1.611e-01   -1.507e-01 
 0.300 0.350   0.960   0.980     4.666e+00  4.292e-03   +1.380e-01   -1.314e-01 
 0.300 0.350   0.980   1.000     4.273e+00  3.548e-03   +1.223e-01   -1.126e-01 
 0.300 0.350   1.000   1.020     3.835e+00  4.065e-03   +9.994e-02   -1.237e-01 
 0.300 0.350   1.020   1.040     3.640e+00  3.595e-03   +9.255e-02   -1.335e-01 
 0.300 0.350   1.040   1.060     3.410e+00  3.823e-03   +9.271e-02   -1.332e-01 
 0.300 0.350   1.060   1.080     3.212e+00  5.194e-03   +7.576e-02   -1.167e-01 
 0.300 0.350   1.080   1.100     3.029e+00  3.805e-03   +6.753e-02   -1.113e-01 
 0.300 0.350   1.100   1.120     2.859e+00  3.773e-03   +4.965e-02   -1.045e-01 
 0.300 0.350   1.120   1.140     2.670e+00  2.820e-03   +5.058e-02   -9.288e-02 
 0.300 0.350   1.140   1.160     2.527e+00  5.113e-03   +5.276e-02   -9.301e-02 
 0.300 0.350   1.160   1.180     2.352e+00  4.911e-03   +7.326e-02   -1.050e-01 
 0.300 0.350   1.180   1.200     2.222e+00  5.420e-03   +4.389e-02   -7.765e-02 
 0.300 0.350   1.200   1.220     2.078e+00  3.976e-03   +6.549e-02   -8.585e-02 
 0.300 0.350   1.220   1.240     1.932e+00  3.691e-03   +4.073e-02   -6.250e-02 
 0.300 0.350   1.240   1.260     1.768e+00  3.559e-03   +2.987e-02   -5.103e-02 
 0.300 0.350   1.260   1.280     1.589e+00  2.010e-03   +4.255e-02   -5.905e-02 
 0.300 0.350   1.280   1.300     1.383e+00  2.719e-03   +3.075e-02   -4.796e-02 
 0.300 0.350   1.300   1.320     1.204e+00  3.093e-03   +6.503e-02   -7.805e-02 
 0.300 0.350   1.320   1.340     1.014e+00  1.938e-03   +2.933e-02   -3.651e-02 
 0.300 0.350   1.340   1.360     8.703e-01  3.078e-03   +2.879e-02   -3.549e-02 
 0.300 0.350   1.360   1.380     7.388e-01  2.792e-03   +2.126e-02   -2.738e-02 
 0.300 0.350   1.380   1.400     6.248e-01  2.607e-03   +2.193e-02   -2.545e-02 
 0.300 0.350   1.400   1.420     5.129e-01  1.769e-03   +2.001e-02   -2.367e-02 
 0.300 0.350   1.420   1.440     4.228e-01  1.429e-03   +1.741e-02   -2.127e-02 
 0.300 0.350   1.440   1.460     3.350e-01  1.408e-03   +1.646e-02   -1.714e-02 
 0.300 0.350   1.460   1.480     2.687e-01  1.558e-03   +1.458e-02   -1.531e-02 
 0.300 0.350   1.480   1.500     2.086e-01  1.328e-03   +1.267e-02   -1.285e-02 
 0.300 0.350   1.500   1.520     1.589e-01  1.026e-03   +8.569e-03   -1.085e-02 
 0.300 0.350   1.520   1.540     1.232e-01  1.071e-03   +9.752e-03   -8.965e-03 
 0.300 0.350   1.540   1.560     9.512e-02  9.709e-04   +6.029e-03   -7.395e-03 
 0.300 0.350   1.560   1.580     7.230e-02  4.814e-04   +4.351e-03   -6.132e-03 
 0.300 0.350   1.580   1.600     5.454e-02  7.193e-04   +4.545e-03   -5.280e-03 
 0.300 0.350   1.600   1.620     3.941e-02  4.282e-04   +2.849e-03   -3.731e-03 
 0.300 0.350   1.620   1.640     2.776e-02  5.095e-04   +2.147e-03   -2.846e-03 
 0.300 0.350   1.640   1.660     1.846e-02  5.056e-04   +1.647e-03   -2.074e-03 
 0.300 0.350   1.660   1.680     1.262e-02  3.149e-04   +1.953e-03   -1.900e-03 
 0.300 0.350   1.680   1.700     7.229e-03  2.611e-04   +8.514e-04   -1.167e-03 
 0.300 0.350   1.700   1.720     4.332e-03  2.160e-04   +7.867e-04   -8.311e-04 
 0.300 0.350   1.720   1.740     2.513e-03  7.755e-05   +5.178e-04   -5.058e-04 
 0.300 0.350   1.740   1.760     1.032e-03  6.957e-05   +3.036e-04   -2.726e-04 
 0.300 0.350   1.760   1.780     4.109e-04  5.404e-05   +2.676e-04   -1.563e-04 
 0.300 0.350   1.780   1.800     2.415e-04  4.158e-05   +2.802e-04   -1.757e-04 
 0.350 0.400   0.300   0.320     3.807e+00  2.811e-03   +1.679e-01   -1.604e-01 
 0.350 0.400   0.320   0.340     4.386e+00  3.255e-03   +5.805e-01   -5.618e-01 
 0.350 0.400   0.340   0.360     5.228e+00  5.265e-03   +2.371e-01   -2.278e-01 
 0.350 0.400   0.360   0.380     5.721e+00  4.403e-03   +2.465e-01   -2.389e-01 
 0.350 0.400   0.380   0.400     6.050e+00  3.724e-03   +2.653e-01   -2.450e-01 
 0.350 0.400   0.400   0.420     5.827e+00  3.614e-03   +2.655e-01   -2.310e-01 
 0.350 0.400   0.420   0.440     5.751e+00  4.776e-03   +2.902e-01   -2.265e-01 
 0.350 0.400   0.440   0.460     5.983e+00  3.544e-03   +3.023e-01   -2.395e-01 
 0.350 0.400   0.460   0.480     6.046e+00  3.975e-03   +3.376e-01   -2.514e-01 
 0.350 0.400   0.480   0.500     5.738e+00  1.814e-03   +7.988e-01   -2.247e-01 
 0.350 0.400   0.500   0.520     6.436e+00  5.875e-03   +3.244e-01   -3.379e-01 
 0.350 0.400   0.520   0.540     6.339e+00  3.776e-03   +3.216e-01   -2.594e-01 
 0.350 0.400   0.540   0.560     6.278e+00  5.092e-03   +3.521e-01   -2.542e-01 
 0.350 0.400   0.560   0.580     6.185e+00  4.639e-03   +3.539e-01   -2.511e-01 
 0.350 0.400   0.580   0.600     6.083e+00  4.386e-03   +3.626e-01   -2.400e-01 
 0.350 0.400   0.600   0.620     5.974e+00  4.587e-03   +3.769e-01   -2.316e-01 
 0.350 0.400   0.620   0.640     5.908e+00  4.739e-03   +3.819e-01   -2.402e-01 
 0.350 0.400   0.640   0.660     5.892e+00  4.925e-03   +3.726e-01   -2.268e-01 
 0.350 0.400   0.660   0.680     6.076e+00  4.958e-03   +3.609e-01   -2.383e-01 
 0.350 0.400   0.680   0.700     6.379e+00  4.802e-03   +3.461e-01   -2.412e-01 
 0.350 0.400   0.700   0.720     6.814e+00  4.420e-03   +3.410e-01   -2.699e-01 
 0.350 0.400   0.720   0.740     7.281e+00  5.934e-03   +3.441e-01   -3.014e-01 
 0.350 0.400   0.740   0.760     7.605e+00  8.614e-03   +3.519e-01   -2.927e-01 
 0.350 0.400   0.760   0.780     7.665e+00  4.203e-03   +3.355e-01   -3.142e-01 
 0.350 0.400   0.780   0.800     7.059e+00  5.995e-03   +3.205e-01   -2.909e-01 
 0.350 0.400   0.800   0.820     6.371e+00  6.666e-03   +2.902e-01   -2.469e-01 
 0.350 0.400   0.820   0.840     5.752e+00  3.680e-03   +2.501e-01   -2.212e-01 
 0.350 0.400   0.840   0.860     5.282e+00  3.685e-03   +2.239e-01   -2.178e-01 
 0.350 0.400   0.860   0.880     4.897e+00  4.018e-03   +2.030e-01   -1.925e-01 
 0.350 0.400   0.880   0.900     4.624e+00  5.207e-03   +2.145e-01   -1.927e-01 
 0.350 0.400   0.900   0.920     4.047e+00  4.411e-03   +7.579e-01   -7.598e-01 
 0.350 0.400   0.920   0.940     4.237e+00  4.786e-03   +1.844e-01   -1.580e-01 
 0.350 0.400   0.940   0.960     4.108e+00  4.553e-03   +1.645e-01   -1.382e-01 
 0.350 0.400   0.960   0.980     4.034e+00  4.314e-03   +1.702e-01   -1.527e-01 
 0.350 0.400   0.980   1.000     3.710e+00  4.041e-03   +1.379e-01   -1.278e-01 
 0.350 0.400   1.000   1.020     3.346e+00  4.947e-03   +1.255e-01   -1.200e-01 
 0.350 0.400   1.020   1.040     3.173e+00  4.734e-03   +1.170e-01   -1.325e-01 
 0.350 0.400   1.040   1.060     3.014e+00  3.865e-03   +1.059e-01   -1.267e-01 
 0.350 0.400   1.060   1.080     2.895e+00  4.455e-03   +1.002e-01   -1.265e-01 
 0.350 0.400   1.080   1.100     2.751e+00  4.552e-03   +9.566e-02   -1.227e-01 
 0.350 0.400   1.100   1.120     2.617e+00  2.122e-03   +8.667e-02   -1.180e-01 
 0.350 0.400   1.120   1.140     2.502e+00  2.872e-03   +7.572e-02   -1.033e-01 
 0.350 0.400   1.140   1.160     2.386e+00  4.106e-03   +7.185e-02   -9.843e-02 
 0.350 0.400   1.160   1.180     2.288e+00  1.993e-03   +5.930e-02   -9.443e-02 
 0.350 0.400   1.180   1.200     2.212e+00  4.639e-03   +6.236e-02   -9.217e-02 
 0.350 0.400   1.200   1.220     2.125e+00  4.303e-03   +5.083e-02   -8.652e-02 
 0.350 0.400   1.220   1.240     2.050e+00  4.494e-03   +5.135e-02   -8.402e-02 
 0.350 0.400   1.240   1.260     1.929e+00  4.652e-03   +4.082e-02   -7.351e-02 
 0.350 0.400   1.260   1.280     1.792e+00  1.811e-03   +4.396e-02   -7.365e-02 
 0.350 0.400   1.280   1.300     1.639e+00  3.091e-03   +3.018e-02   -5.985e-02 
 0.350 0.400   1.300   1.320     1.509e+00  2.875e-03   +2.797e-02   -6.006e-02 
 0.350 0.400   1.320   1.340     1.371e+00  3.569e-03   +2.256e-02   -5.968e-02 
 0.350 0.400   1.340   1.360     1.234e+00  1.945e-03   +2.132e-02   -4.729e-02 
 0.350 0.400   1.360   1.380     1.114e+00  3.479e-03   +1.838e-02   -3.283e-02 
 0.350 0.400   1.380   1.400     9.932e-01  4.542e-03   +1.334e-02   -2.772e-02 
 0.350 0.400   1.400   1.420     8.985e-01  1.635e-03   +1.260e-02   -2.480e-02 
 0.350 0.400   1.420   1.440     7.934e-01  2.039e-03   +1.320e-02   -2.338e-02 
 0.350 0.400   1.440   1.460     6.994e-01  2.822e-03   +1.360e-02   -2.270e-02 
 0.350 0.400   1.460   1.480     6.102e-01  1.962e-03   +1.690e-02   -2.025e-02 
 0.350 0.400   1.480   1.500     5.277e-01  2.386e-03   +1.729e-02   -1.838e-02 
 0.350 0.400   1.500   1.520     4.567e-01  1.442e-03   +1.482e-02   -1.730e-02 
 0.350 0.400   1.520   1.540     3.888e-01  1.291e-03   +1.426e-02   -1.560e-02 
 0.350 0.400   1.540   1.560     3.392e-01  1.677e-03   +1.284e-02   -1.388e-02 
 0.350 0.400   1.560   1.580     2.965e-01  1.137e-03   +1.240e-02   -1.202e-02 
 0.350 0.400   1.580   1.600     2.491e-01  1.871e-03   +1.271e-02   -1.205e-02 
 0.350 0.400   1.600   1.620     2.098e-01  1.747e-03   +1.579e-02   -1.318e-02 
 0.350 0.400   1.620   1.640     1.729e-01  1.802e-03   +1.118e-02   -1.163e-02 
 0.350 0.400   1.640   1.660     1.406e-01  1.115e-03   +1.192e-02   -1.145e-02 
 0.350 0.400   1.660   1.680     1.168e-01  7.385e-04   +1.311e-02   -1.192e-02 
 0.350 0.400   1.680   1.700     9.289e-02  8.251e-04   +1.040e-02   -1.051e-02 
 0.350 0.400   1.700   1.720     6.890e-02  8.352e-04   +8.886e-03   -8.149e-03 
 0.350 0.400   1.720   1.740     5.450e-02  4.874e-04   +6.409e-03   -6.712e-03 
 0.350 0.400   1.740   1.760     4.013e-02  6.212e-04   +5.222e-03   -5.127e-03 
 0.350 0.400   1.760   1.780     2.990e-02  5.361e-04   +5.616e-03   -4.088e-03 
 0.350 0.400   1.780   1.800     1.951e-02  4.719e-04   +3.187e-03   -3.247e-03 
 0.350 0.400   1.800   1.820     1.531e-02  2.997e-04   +2.432e-03   -2.591e-03 
 0.350 0.400   1.820   1.840     9.620e-03  3.682e-04   +2.050e-03   -1.826e-03 
 0.350 0.400   1.840   1.860     6.743e-03  2.432e-04   +1.138e-03   -1.329e-03 
 0.350 0.400   1.860   1.880     4.330e-03  1.204e-04   +1.106e-03   -1.414e-03 
 0.350 0.400   1.880   1.900     2.754e-03  1.159e-04   +7.035e-04   -7.523e-04 
 0.350 0.400   1.900   1.920     1.975e-03  1.065e-04   +4.815e-04   -5.815e-04 
 0.350 0.400   1.920   1.940     1.385e-03  1.528e-04   +6.643e-04   -4.322e-04 
 0.350 0.400   1.940   1.960     7.825e-04  7.843e-05   +3.818e-04   -3.795e-04 
 0.350 0.400   1.960   1.980     2.887e-04  2.990e-05   +4.585e-04   -1.593e-04 
 0.350 0.400   1.980   2.000     1.590e-04  2.062e-05   +2.190e-04   -8.056e-05 
 0.400 0.450   0.300   0.320     2.434e+00  1.937e-03   +1.219e-01   -1.016e-01 
 0.400 0.450   0.320   0.340     3.300e+00  3.560e-03   +1.533e-01   -1.413e-01 
 0.400 0.450   0.340   0.360     3.781e+00  2.766e-03   +1.704e-01   -1.572e-01 
 0.400 0.450   0.360   0.380     4.173e+00  4.623e-03   +1.895e-01   -1.735e-01 
 0.400 0.450   0.380   0.400     4.468e+00  4.638e-03   +2.042e-01   -1.907e-01 
 0.400 0.450   0.400   0.420     4.295e+00  5.259e-03   +2.093e-01   -1.737e-01 
 0.400 0.450   0.420   0.440     4.244e+00  3.167e-03   +2.267e-01   -1.689e-01 
 0.400 0.450   0.440   0.460     4.451e+00  6.073e-03   +2.391e-01   -1.767e-01 
 0.400 0.450   0.460   0.480     4.487e+00  4.202e-03   +2.672e-01   -1.843e-01 
 0.400 0.450   0.480   0.500     4.248e+00  3.125e-03   +6.813e-01   -1.809e-01 
 0.400 0.450   0.500   0.520     4.804e+00  6.909e-03   +2.592e-01   -2.546e-01 
 0.400 0.450   0.520   0.540     4.718e+00  5.379e-03   +2.714e-01   -1.959e-01 
 0.400 0.450   0.540   0.560     4.689e+00  2.854e-03   +2.810e-01   -1.893e-01 
 0.400 0.450   0.560   0.580     4.616e+00  4.504e-03   +2.956e-01   -1.956e-01 
 0.400 0.450   0.580   0.600     4.553e+00  4.370e-03   +3.054e-01   -1.945e-01 
 0.400 0.450   0.600   0.620     4.512e+00  4.045e-03   +3.211e-01   -1.933e-01 
 0.400 0.450   0.620   0.640     4.460e+00  3.037e-03   +3.278e-01   -1.778e-01 
 0.400 0.450   0.640   0.660     4.494e+00  5.095e-03   +3.330e-01   -1.834e-01 
 0.400 0.450   0.660   0.680     4.642e+00  3.332e-03   +3.218e-01   -1.934e-01 
 0.400 0.450   0.680   0.700     4.923e+00  2.751e-03   +3.160e-01   -2.152e-01 
 0.400 0.450   0.700   0.720     5.296e+00  4.726e-03   +3.090e-01   -2.188e-01 
 0.400 0.450   0.720   0.740     5.738e+00  4.484e-03   +3.132e-01   -2.570e-01 
 0.400 0.450   0.740   0.760     6.056e+00  4.151e-03   +3.215e-01   -2.517e-01 
 0.400 0.450   0.760   0.780     6.163e+00  5.715e-03   +3.226e-01   -2.706e-01 
 0.400 0.450   0.780   0.800     5.746e+00  5.052e-03   +2.921e-01   -2.492e-01 
 0.400 0.450   0.800   0.820     5.168e+00  4.308e-03   +2.601e-01   -2.155e-01 
 0.400 0.450   0.820   0.840     4.693e+00  6.007e-03   +2.407e-01   -2.059e-01 
 0.400 0.450   0.840   0.860     4.300e+00  3.361e-03   +2.052e-01   -1.793e-01 
 0.400 0.450   0.860   0.880     4.000e+00  3.960e-03   +1.915e-01   -1.712e-01 
 0.400 0.450   0.880   0.900     3.773e+00  4.598e-03   +1.783e-01   -1.670e-01 
 0.400 0.450   0.900   0.920     3.608e+00  3.004e-03   +1.746e-01   -1.514e-01 
 0.400 0.450   0.920   0.940     3.468e+00  4.508e-03   +1.606e-01   -1.392e-01 
 0.400 0.450   0.940   0.960     3.387e+00  4.730e-03   +1.623e-01   -1.459e-01 
 0.400 0.450   0.960   0.980     3.335e+00  3.072e-03   +1.766e-01   -1.346e-01 
 0.400 0.450   0.980   1.000     3.042e+00  4.838e-03   +1.621e-01   -1.356e-01 
 0.400 0.450   1.000   1.020     2.719e+00  3.917e-03   +1.329e-01   -1.172e-01 
 0.400 0.450   1.020   1.040     2.603e+00  3.355e-03   +1.302e-01   -1.263e-01 
 0.400 0.450   1.040   1.060     2.511e+00  4.187e-03   +1.173e-01   -1.129e-01 
 0.400 0.450   1.060   1.080     2.410e+00  3.785e-03   +1.088e-01   -1.096e-01 
 0.400 0.450   1.080   1.100     2.301e+00  2.802e-03   +9.760e-02   -1.078e-01 
 0.400 0.450   1.100   1.120     2.215e+00  4.288e-03   +9.812e-02   -1.069e-01 
 0.400 0.450   1.120   1.140     2.121e+00  2.147e-03   +8.387e-02   -1.049e-01 
 0.400 0.450   1.140   1.160     2.050e+00  3.341e-03   +8.844e-02   -1.062e-01 
 0.400 0.450   1.160   1.180     1.965e+00  2.840e-03   +8.961e-02   -1.051e-01 
 0.400 0.450   1.180   1.200     1.910e+00  3.798e-03   +7.549e-02   -9.448e-02 
 0.400 0.450   1.200   1.220     1.854e+00  3.360e-03   +6.963e-02   -9.237e-02 
 0.400 0.450   1.220   1.240     1.800e+00  4.021e-03   +6.663e-02   -8.928e-02 
 0.400 0.450   1.240   1.260     1.722e+00  1.742e-03   +6.155e-02   -8.407e-02 
 0.400 0.450   1.260   1.280     1.634e+00  1.940e-03   +6.105e-02   -8.646e-02 
 0.400 0.450   1.280   1.300     1.538e+00  3.363e-03   +4.570e-02   -8.562e-02 
 0.400 0.450   1.300   1.320     1.447e+00  3.100e-03   +4.721e-02   -8.587e-02 
 0.400 0.450   1.320   1.340     1.342e+00  1.787e-03   +3.808e-02   -8.437e-02 
 0.400 0.450   1.340   1.360     1.258e+00  2.564e-03   +5.708e-02   -8.598e-02 
 0.400 0.450   1.360   1.380     1.140e+00  2.284e-03   +2.963e-02   -4.337e-02 
 0.400 0.450   1.380   1.400     1.066e+00  3.120e-03   +2.389e-02   -3.791e-02 
 0.400 0.450   1.400   1.420     9.898e-01  3.227e-03   +2.137e-02   -3.315e-02 
 0.400 0.450   1.420   1.440     9.249e-01  2.752e-03   +1.950e-02   -3.032e-02 
 0.400 0.450   1.440   1.460     8.536e-01  2.468e-03   +1.909e-02   -2.825e-02 
 0.400 0.450   1.460   1.480     7.833e-01  2.945e-03   +1.763e-02   -2.477e-02 
 0.400 0.450   1.480   1.500     7.122e-01  2.488e-03   +1.557e-02   -2.177e-02 
 0.400 0.450   1.500   1.520     6.501e-01  1.491e-03   +9.888e-03   -1.852e-02 
 0.400 0.450   1.520   1.540     5.864e-01  1.988e-03   +1.360e-02   -1.653e-02 
 0.400 0.450   1.540   1.560     5.359e-01  1.562e-03   +9.964e-03   -1.298e-02 
 0.400 0.450   1.560   1.580     4.825e-01  2.241e-03   +7.266e-03   -1.206e-02 
 0.400 0.450   1.580   1.600     4.347e-01  1.562e-03   +7.274e-03   -1.062e-02 
 0.400 0.450   1.600   1.620     3.866e-01  1.577e-03   +9.856e-03   -1.147e-02 
 0.400 0.450   1.620   1.640     3.478e-01  1.496e-03   +7.449e-03   -1.016e-02 
 0.400 0.450   1.640   1.660     3.005e-01  8.507e-04   +1.315e-02   -1.150e-02 
 0.400 0.450   1.660   1.680     2.639e-01  1.948e-03   +1.517e-02   -1.666e-02 
 0.400 0.450   1.680   1.700     2.283e-01  1.458e-03   +1.113e-02   -1.442e-02 
 0.400 0.450   1.700   1.720     1.968e-01  1.622e-03   +1.266e-02   -1.381e-02 
 0.400 0.450   1.720   1.740     1.643e-01  1.183e-03   +1.181e-02   -1.119e-02 
 0.400 0.450   1.740   1.760     1.418e-01  1.199e-03   +1.197e-02   -1.118e-02 
 0.400 0.450   1.760   1.780     1.137e-01  9.124e-04   +1.019e-02   -1.157e-02 
 0.400 0.450   1.780   1.800     9.467e-02  1.030e-03   +1.181e-02   -9.798e-03 
 0.400 0.450   1.800   1.820     7.486e-02  8.735e-04   +9.533e-03   -8.748e-03 
 0.400 0.450   1.820   1.840     6.362e-02  6.422e-04   +8.809e-03   -8.003e-03 
 0.400 0.450   1.840   1.860     5.083e-02  4.118e-04   +8.528e-03   -7.960e-03 
 0.400 0.450   1.860   1.880     3.802e-02  6.713e-04   +9.644e-03   -8.503e-03 
 0.400 0.450   1.880   1.900     3.275e-02  3.953e-04   +7.826e-03   -5.720e-03 
 0.400 0.450   1.900   1.920     2.632e-02  4.051e-04   +6.929e-03   -5.120e-03 
 0.400 0.450   1.920   1.940     1.962e-02  5.451e-04   +5.691e-03   -4.618e-03 
 0.400 0.450   1.940   1.960     1.627e-02  3.411e-04   +4.443e-03   -4.036e-03 
 0.400 0.450   1.960   1.980     1.155e-02  3.805e-04   +4.146e-03   -3.193e-03 
 0.400 0.450   1.980   2.000     9.998e-03  2.122e-04   +3.279e-03   -2.845e-03 
 0.400 0.450   2.000   2.020     6.245e-03  1.724e-04   +2.363e-03   -1.839e-03 
 0.400 0.450   2.020   2.040     4.307e-03  1.195e-04   +2.009e-03   -1.325e-03 
 0.400 0.450   2.040   2.060     3.141e-03  1.430e-04   +1.316e-03   -1.060e-03 
 0.400 0.450   2.060   2.080     2.206e-03  1.132e-04   +5.536e-04   -7.653e-04 
 0.400 0.450   2.080   2.100     1.720e-03  1.232e-04   +5.635e-04   -6.685e-04 
 0.400 0.450   2.100   2.120     9.004e-04  6.086e-05   +6.849e-04   -3.291e-04 
 0.400 0.450   2.120   2.140     5.642e-04  7.345e-05   +2.168e-04   -2.529e-04 
 0.400 0.450   2.140   2.160     5.773e-04  7.800e-05   +3.651e-04   -3.337e-04 
 0.400 0.450   2.160   2.180     1.904e-04  3.067e-05   +1.924e-04   -1.395e-04 
 0.450 0.500   0.300   0.320     1.579e+00  3.571e-03   +9.465e-02   -7.402e-02 
 0.450 0.500   0.320   0.340     2.160e+00  3.405e-03   +1.103e-01   -8.827e-02 
 0.450 0.500   0.340   0.360     2.649e+00  2.619e-03   +1.268e-01   -1.161e-01 
 0.450 0.500   0.360   0.380     2.953e+00  3.801e-03   +1.360e-01   -1.236e-01 
 0.450 0.500   0.380   0.400     3.168e+00  3.825e-03   +1.543e-01   -1.356e-01 
 0.450 0.500   0.400   0.420     3.103e+00  4.028e-03   +1.620e-01   -1.365e-01 
 0.450 0.500   0.420   0.440     3.070e+00  4.401e-03   +1.731e-01   -1.343e-01 
 0.450 0.500   0.440   0.460     3.209e+00  3.497e-03   +1.858e-01   -1.345e-01 
 0.450 0.500   0.460   0.480     3.228e+00  1.957e-03   +2.151e-01   -1.389e-01 
 0.450 0.500   0.480   0.500     3.094e+00  3.379e-03   +5.479e-01   -1.368e-01 
 0.450 0.500   0.500   0.520     3.487e+00  5.631e-03   +1.982e-01   -1.818e-01 
 0.450 0.500   0.520   0.540     3.421e+00  2.694e-03   +2.023e-01   -1.473e-01 
 0.450 0.500   0.540   0.560     3.412e+00  3.610e-03   +2.055e-01   -1.452e-01 
 0.450 0.500   0.560   0.580     3.384e+00  4.130e-03   +2.177e-01   -1.506e-01 
 0.450 0.500   0.580   0.600     3.337e+00  4.223e-03   +2.341e-01   -1.490e-01 
 0.450 0.500   0.600   0.620     3.310e+00  2.228e-03   +2.533e-01   -1.539e-01 
 0.450 0.500   0.620   0.640     3.282e+00  3.547e-03   +2.630e-01   -1.399e-01 
 0.450 0.500   0.640   0.660     3.322e+00  3.017e-03   +2.645e-01   -1.404e-01 
 0.450 0.500   0.660   0.680     3.470e+00  3.526e-03   +2.695e-01   -1.592e-01 
 0.450 0.500   0.680   0.700     3.677e+00  3.731e-03   +2.608e-01   -1.625e-01 
 0.450 0.500   0.700   0.720     3.993e+00  5.280e-03   +2.529e-01   -1.785e-01 
 0.450 0.500   0.720   0.740     4.358e+00  3.287e-03   +2.589e-01   -2.054e-01 
 0.450 0.500   0.740   0.760     4.660e+00  5.743e-03   +2.618e-01   -2.088e-01 
 0.450 0.500   0.760   0.780     4.792e+00  3.940e-03   +2.680e-01   -2.220e-01 
 0.450 0.500   0.780   0.800     4.490e+00  4.424e-03   +2.453e-01   -2.037e-01 
 0.450 0.500   0.800   0.820     4.051e+00  1.819e-03   +2.251e-01   -1.796e-01 
 0.450 0.500   0.820   0.840     3.715e+00  4.179e-03   +2.049e-01   -1.683e-01 
 0.450 0.500   0.840   0.860     3.411e+00  3.356e-03   +1.858e-01   -1.603e-01 
 0.450 0.500   0.860   0.880     3.174e+00  3.129e-03   +1.770e-01   -1.482e-01 
 0.450 0.500   0.880   0.900     3.009e+00  3.782e-03   +1.658e-01   -1.450e-01 
 0.450 0.500   0.900   0.920     2.891e+00  4.182e-03   +1.533e-01   -1.344e-01 
 0.450 0.500   0.920   0.940     2.788e+00  4.160e-03   +1.550e-01   -1.369e-01 
 0.450 0.500   0.940   0.960     2.728e+00  4.377e-03   +1.569e-01   -1.278e-01 
 0.450 0.500   0.960   0.980     2.688e+00  3.817e-03   +1.727e-01   -1.280e-01 
 0.450 0.500   0.980   1.000     2.424e+00  2.532e-03   +1.506e-01   -1.126e-01 
 0.450 0.500   1.000   1.020     2.171e+00  3.153e-03   +1.148e-01   -1.040e-01 
 0.450 0.500   1.020   1.040     2.102e+00  3.194e-03   +1.133e-01   -1.027e-01 
 0.450 0.500   1.040   1.060     2.015e+00  4.401e-03   +1.053e-01   -1.046e-01 
 0.450 0.500   1.060   1.080     1.940e+00  2.689e-03   +1.037e-01   -9.437e-02 
 0.450 0.500   1.080   1.100     1.888e+00  3.540e-03   +1.012e-01   -1.004e-01 
 0.450 0.500   1.100   1.120     1.820e+00  2.515e-03   +9.917e-02   -9.771e-02 
 0.450 0.500   1.120   1.140     1.734e+00  2.142e-03   +9.140e-02   -8.759e-02 
 0.450 0.500   1.140   1.160     1.679e+00  2.382e-03   +9.246e-02   -9.271e-02 
 0.450 0.500   1.160   1.180     1.626e+00  3.053e-03   +9.702e-02   -1.052e-01 
 0.450 0.500   1.180   1.200     1.594e+00  3.062e-03   +7.835e-02   -8.979e-02 
 0.450 0.500   1.200   1.220     1.543e+00  3.362e-03   +8.854e-02   -1.016e-01 
 0.450 0.500   1.220   1.240     1.508e+00  2.562e-03   +7.509e-02   -8.490e-02 
 0.450 0.500   1.240   1.260     1.456e+00  2.770e-03   +7.035e-02   -8.475e-02 
 0.450 0.500   1.260   1.280     1.381e+00  3.103e-03   +6.406e-02   -7.728e-02 
 0.450 0.500   1.280   1.300     1.309e+00  2.420e-03   +6.549e-02   -8.603e-02 
 0.450 0.500   1.300   1.320     1.243e+00  3.195e-03   +5.265e-02   -8.948e-02 
 0.450 0.500   1.320   1.340     1.177e+00  2.401e-03   +4.938e-02   -9.296e-02 
 0.450 0.500   1.340   1.360     1.113e+00  3.170e-03   +4.405e-02   -8.671e-02 
 0.450 0.500   1.360   1.380     1.011e+00  1.804e-03   +3.923e-02   -5.752e-02 
 0.450 0.500   1.380   1.400     9.466e-01  2.687e-03   +6.530e-02   -7.374e-02 
 0.450 0.500   1.400   1.420     9.157e-01  1.959e-03   +3.435e-02   -4.722e-02 
 0.450 0.500   1.420   1.440     8.557e-01  3.012e-03   +2.939e-02   -4.472e-02 
 0.450 0.500   1.440   1.460     8.118e-01  1.996e-03   +3.093e-02   -4.026e-02 
 0.450 0.500   1.460   1.480     7.741e-01  2.212e-03   +2.814e-02   -3.955e-02 
 0.450 0.500   1.480   1.500     7.221e-01  2.342e-03   +2.556e-02   -3.370e-02 
 0.450 0.500   1.500   1.520     6.682e-01  1.531e-03   +2.363e-02   -2.813e-02 
 0.450 0.500   1.520   1.540     6.365e-01  3.161e-03   +1.996e-02   -2.626e-02 
 0.450 0.500   1.540   1.560     5.981e-01  3.172e-03   +1.618e-02   -2.557e-02 
 0.450 0.500   1.560   1.580     5.679e-01  1.573e-03   +1.843e-02   -2.067e-02 
 0.450 0.500   1.580   1.600     5.198e-01  2.357e-03   +1.610e-02   -1.609e-02 
 0.450 0.500   1.600   1.620     4.792e-01  2.710e-03   +1.577e-02   -1.603e-02 
 0.450 0.500   1.620   1.640     4.337e-01  2.169e-03   +5.162e-02   -5.368e-02 
 0.450 0.500   1.640   1.660     4.011e-01  1.307e-03   +1.139e-02   -1.598e-02 
 0.450 0.500   1.660   1.680     3.736e-01  2.136e-03   +6.472e-03   -2.240e-02 
 0.450 0.500   1.680   1.700     3.278e-01  1.117e-03   +6.776e-03   -1.618e-02 
 0.450 0.500   1.700   1.720     2.937e-01  1.625e-03   +4.574e-03   -1.225e-02 
 0.450 0.500   1.720   1.740     2.680e-01  1.518e-03   +6.943e-03   -1.065e-02 
 0.450 0.500   1.740   1.760     2.388e-01  1.576e-03   +5.872e-03   -1.044e-02 
 0.450 0.500   1.760   1.780     2.071e-01  1.466e-03   +9.922e-03   -1.042e-02 
 0.450 0.500   1.780   1.800     1.788e-01  1.120e-03   +5.765e-03   -9.882e-03 
 0.450 0.500   1.800   1.820     1.533e-01  1.071e-03   +1.072e-02   -9.163e-03 
 0.450 0.500   1.820   1.840     1.368e-01  6.679e-04   +9.129e-03   -9.636e-03 
 0.450 0.500   1.840   1.860     1.236e-01  1.309e-03   +8.401e-03   -1.075e-02 
 0.450 0.500   1.860   1.880     9.619e-02  6.468e-04   +1.036e-02   -1.622e-02 
 0.450 0.500   1.880   1.900     9.289e-02  8.140e-04   +1.307e-02   -9.992e-03 
 0.450 0.500   1.900   1.920     8.007e-02  7.124e-04   +1.111e-02   -1.005e-02 
 0.450 0.500   1.920   1.940     6.577e-02  8.258e-04   +1.076e-02   -8.832e-03 
 0.450 0.500   1.940   1.960     5.829e-02  6.071e-04   +9.232e-03   -9.039e-03 
 0.450 0.500   1.960   1.980     4.492e-02  8.362e-04   +1.017e-02   -8.003e-03 
 0.450 0.500   1.980   2.000     4.044e-02  6.406e-04   +8.214e-03   -7.732e-03 
 0.450 0.500   2.000   2.020     3.177e-02  6.096e-04   +7.890e-03   -6.085e-03 
 0.450 0.500   2.020   2.040     2.807e-02  4.545e-04   +6.025e-03   -5.709e-03 
 0.450 0.500   2.040   2.060     2.217e-02  3.761e-04   +6.405e-03   -5.496e-03 
 0.450 0.500   2.060   2.080     1.701e-02  4.595e-04   +5.060e-03   -4.547e-03 
 0.450 0.500   2.080   2.100     1.332e-02  4.287e-04   +3.526e-03   -3.617e-03 
 0.450 0.500   2.100   2.120     1.007e-02  3.224e-04   +3.973e-03   -3.216e-03 
 0.450 0.500   2.120   2.140     7.897e-03  2.521e-04   +3.418e-03   -2.520e-03 
 0.450 0.500   2.140   2.160     5.506e-03  2.050e-04   +2.613e-03   -1.774e-03 
 0.450 0.500   2.160   2.180     4.599e-03  2.124e-04   +2.235e-03   -1.584e-03 
 0.450 0.500   2.180   2.200     3.254e-03  1.700e-04   +1.840e-03   -1.242e-03 
 0.450 0.500   2.200   2.220     2.413e-03  1.838e-04   +1.117e-03   -9.240e-04 
 0.450 0.500   2.220   2.240     2.178e-03  1.564e-04   +9.389e-04   -9.020e-04 
 0.450 0.500   2.240   2.260     1.459e-03  8.932e-05   +1.171e-03   -5.794e-04 
 0.450 0.500   2.260   2.280     1.096e-03  7.270e-05   +5.313e-04   -6.088e-04 
 0.450 0.500   2.280   2.300     4.802e-04  3.837e-05   +3.439e-04   -2.461e-04 
 0.500 0.550   0.300   0.320     1.025e+00  2.113e-03   +7.081e-02   -4.969e-02 
 0.500 0.550   0.320   0.340     1.407e+00  2.284e-03   +8.258e-02   -6.905e-02 
 0.500 0.550   0.340   0.360     1.771e+00  3.000e-03   +9.326e-02   -8.537e-02 
 0.500 0.550   0.360   0.380     2.042e+00  2.070e-03   +9.737e-02   -8.669e-02 
 0.500 0.550   0.380   0.400     2.224e+00  3.008e-03   +1.085e-01   -9.596e-02 
 0.500 0.550   0.400   0.420     2.175e+00  2.266e-03   +1.109e-01   -9.111e-02 
 0.500 0.550   0.420   0.440     2.169e+00  3.490e-03   +1.283e-01   -9.004e-02 
 0.500 0.550   0.440   0.460     2.260e+00  2.848e-03   +1.440e-01   -1.059e-01 
 0.500 0.550   0.460   0.480     2.272e+00  2.526e-03   +1.685e-01   -9.868e-02 
 0.500 0.550   0.480   0.500     2.214e+00  2.766e-03   +4.357e-01   -1.142e-01 
 0.500 0.550   0.500   0.520     2.470e+00  2.849e-03   +1.473e-01   -1.185e-01 
 0.500 0.550   0.520   0.540     2.428e+00  3.660e-03   +1.444e-01   -1.148e-01 
 0.500 0.550   0.540   0.560     2.436e+00  2.854e-03   +1.507e-01   -1.167e-01 
 0.500 0.550   0.560   0.580     2.409e+00  3.370e-03   +1.584e-01   -1.089e-01 
 0.500 0.550   0.580   0.600     2.387e+00  2.354e-03   +1.704e-01   -1.115e-01 
 0.500 0.550   0.600   0.620     2.377e+00  2.390e-03   +1.851e-01   -1.151e-01 
 0.500 0.550   0.620   0.640     2.376e+00  2.253e-03   +1.955e-01   -1.083e-01 
 0.500 0.550   0.640   0.660     2.414e+00  2.314e-03   +1.985e-01   -1.156e-01 
 0.500 0.550   0.660   0.680     2.526e+00  3.423e-03   +1.978e-01   -1.290e-01 
 0.500 0.550   0.680   0.700     2.691e+00  3.677e-03   +1.979e-01   -1.320e-01 
 0.500 0.550   0.700   0.720     2.938e+00  4.753e-03   +2.051e-01   -1.446e-01 
 0.500 0.550   0.720   0.740     3.225e+00  3.812e-03   +1.962e-01   -1.528e-01 
 0.500 0.550   0.740   0.760     3.486e+00  5.196e-03   +2.057e-01   -1.761e-01 
 0.500 0.550   0.760   0.780     3.625e+00  1.597e-03   +2.039e-01   -1.671e-01 
 0.500 0.550   0.780   0.800     3.384e+00  3.971e-03   +1.917e-01   -1.563e-01 
 0.500 0.550   0.800   0.820     3.076e+00  4.047e-03   +1.736e-01   -1.478e-01 
 0.500 0.550   0.820   0.840     2.831e+00  6.537e-03   +1.627e-01   -1.408e-01 
 0.500 0.550   0.840   0.860     2.623e+00  4.647e-03   +1.593e-01   -1.374e-01 
 0.500 0.550   0.860   0.880     2.437e+00  2.297e-03   +1.446e-01   -1.255e-01 
 0.500 0.550   0.880   0.900     2.320e+00  2.720e-03   +1.457e-01   -1.287e-01 
 0.500 0.550   0.900   0.920     2.229e+00  2.451e-03   +1.357e-01   -1.110e-01 
 0.500 0.550   0.920   0.940     2.176e+00  2.856e-03   +1.357e-01   -1.198e-01 
 0.500 0.550   0.940   0.960     2.137e+00  3.273e-03   +1.371e-01   -1.057e-01 
 0.500 0.550   0.960   0.980     2.093e+00  3.747e-03   +1.454e-01   -1.052e-01 
 0.500 0.550   0.980   1.000     1.856e+00  3.002e-03   +1.254e-01   -1.018e-01 
 0.500 0.550   1.000   1.020     1.684e+00  2.646e-03   +1.027e-01   -8.297e-02 
 0.500 0.550   1.020   1.040     1.632e+00  3.353e-03   +9.014e-02   -9.115e-02 
 0.500 0.550   1.040   1.060     1.581e+00  1.657e-03   +9.351e-02   -9.313e-02 
 0.500 0.550   1.060   1.080     1.522e+00  2.827e-03   +9.008e-02   -8.363e-02 
 0.500 0.550   1.080   1.100     1.481e+00  2.377e-03   +9.436e-02   -8.382e-02 
 0.500 0.550   1.100   1.120     1.430e+00  2.729e-03   +8.226e-02   -8.416e-02 
 0.500 0.550   1.120   1.140     1.392e+00  3.110e-03   +8.622e-02   -8.257e-02 
 0.500 0.550   1.140   1.160     1.361e+00  2.710e-03   +8.334e-02   -8.252e-02 
 0.500 0.550   1.160   1.180     1.318e+00  2.962e-03   +8.066e-02   -8.392e-02 
 0.500 0.550   1.180   1.200     1.292e+00  2.310e-03   +8.064e-02   -7.595e-02 
 0.500 0.550   1.200   1.220     1.260e+00  2.562e-03   +7.574e-02   -7.194e-02 
 0.500 0.550   1.220   1.240     1.241e+00  1.110e-03   +7.082e-02   -7.680e-02 
 0.500 0.550   1.240   1.260     1.195e+00  1.873e-03   +6.359e-02   -7.561e-02 
 0.500 0.550   1.260   1.280     1.144e+00  2.504e-03   +6.334e-02   -7.209e-02 
 0.500 0.550   1.280   1.300     1.078e+00  2.077e-03   +5.943e-02   -7.092e-02 
 0.500 0.550   1.300   1.320     1.028e+00  1.299e-03   +5.219e-02   -7.461e-02 
 0.500 0.550   1.320   1.340     9.720e-01  1.861e-03   +5.171e-02   -8.233e-02 
 0.500 0.550   1.340   1.360     9.269e-01  3.313e-03   +4.365e-02   -8.116e-02 
 0.500 0.550   1.360   1.380     8.458e-01  2.699e-03   +6.895e-02   -8.073e-02 
 0.500 0.550   1.380   1.400     7.996e-01  2.467e-03   +4.592e-02   -5.365e-02 
 0.500 0.550   1.400   1.420     7.661e-01  2.314e-03   +4.202e-02   -5.188e-02 
 0.500 0.550   1.420   1.440     7.384e-01  3.260e-03   +3.797e-02   -5.096e-02 
 0.500 0.550   1.440   1.460     7.046e-01  2.593e-03   +3.647e-02   -4.973e-02 
 0.500 0.550   1.460   1.480     6.700e-01  2.755e-03   +3.530e-02   -4.566e-02 
 0.500 0.550   1.480   1.500     6.286e-01  3.306e-03   +3.518e-02   -4.245e-02 
 0.500 0.550   1.500   1.520     5.984e-01  1.404e-03   +2.971e-02   -3.904e-02 
 0.500 0.550   1.520   1.540     5.710e-01  2.020e-03   +2.711e-02   -3.463e-02 
 0.500 0.550   1.540   1.560     5.531e-01  2.526e-03   +2.466e-02   -3.427e-02 
 0.500 0.550   1.560   1.580     5.304e-01  1.708e-03   +2.332e-02   -3.196e-02 
 0.500 0.550   1.580   1.600     5.065e-01  1.286e-03   +2.037e-02   -2.879e-02 
 0.500 0.550   1.600   1.620     4.806e-01  1.966e-03   +2.393e-02   -2.886e-02 
 0.500 0.550   1.620   1.640     4.509e-01  2.909e-03   +1.843e-02   -2.518e-02 
 0.500 0.550   1.640   1.660     4.299e-01  1.175e-03   +1.707e-02   -2.834e-02 
 0.500 0.550   1.660   1.680     4.015e-01  1.318e-03   +1.566e-02   -3.335e-02 
 0.500 0.550   1.680   1.700     3.733e-01  2.513e-03   +1.549e-02   -2.695e-02 
 0.500 0.550   1.700   1.720     3.468e-01  2.463e-03   +1.448e-02   -2.368e-02 
 0.500 0.550   1.720   1.740     3.235e-01  1.815e-03   +1.182e-02   -1.811e-02 
 0.500 0.550   1.740   1.760     2.924e-01  1.696e-03   +1.052e-02   -1.361e-02 
 0.500 0.550   1.760   1.780     2.666e-01  1.237e-03   +6.861e-03   -1.318e-02 
 0.500 0.550   1.780   1.800     2.396e-01  2.186e-03   +8.249e-03   -1.038e-02 
 0.500 0.550   1.800   1.820     2.116e-01  1.613e-03   +7.013e-03   -7.513e-03 
 0.500 0.550   1.820   1.840     1.908e-01  1.726e-03   +4.813e-03   -8.321e-03 
 0.500 0.550   1.840   1.860     1.771e-01  1.170e-03   +6.639e-03   -5.966e-03 
 0.500 0.550   1.860   1.880     1.523e-01  7.725e-04   +4.143e-03   -2.718e-02 
 0.500 0.550   1.880   1.900     1.399e-01  5.694e-04   +6.239e-03   -6.709e-03 
 0.500 0.550   1.900   1.920     1.299e-01  8.900e-04   +6.264e-03   -7.224e-03 
 0.500 0.550   1.920   1.940     1.135e-01  7.998e-04   +6.502e-03   -8.810e-03 
 0.500 0.550   1.940   1.960     1.006e-01  5.231e-04   +6.883e-03   -6.999e-03 
 0.500 0.550   1.960   1.980     8.947e-02  8.931e-04   +7.799e-03   -8.314e-03 
 0.500 0.550   1.980   2.000     7.586e-02  5.462e-04   +1.101e-02   -7.896e-03 
 0.500 0.550   2.000   2.020     6.913e-02  5.636e-04   +7.542e-03   -8.196e-03 
 0.500 0.550   2.020   2.040     6.064e-02  7.650e-04   +8.149e-03   -7.221e-03 
 0.500 0.550   2.040   2.060     5.239e-02  4.703e-04   +7.010e-03   -7.682e-03 
 0.500 0.550   2.060   2.080     4.311e-02  6.133e-04   +9.023e-03   -6.702e-03 
 0.500 0.550   2.080   2.100     3.780e-02  7.022e-04   +7.132e-03   -5.909e-03 
 0.500 0.550   2.100   2.120     3.046e-02  5.739e-04   +7.562e-03   -5.774e-03 
 0.500 0.550   2.120   2.140     2.714e-02  4.679e-04   +6.805e-03   -5.741e-03 
 0.500 0.550   2.140   2.160     2.130e-02  5.646e-04   +7.531e-03   -4.357e-03 
 0.500 0.550   2.160   2.180     2.036e-02  5.695e-04   +6.198e-03   -4.738e-03 
 0.500 0.550   2.180   2.200     1.565e-02  3.810e-04   +6.075e-03   -4.040e-03 
 0.500 0.550   2.200   2.220     1.392e-02  4.143e-04   +5.467e-03   -3.705e-03 
 0.500 0.550   2.220   2.240     9.717e-03  2.839e-04   +4.574e-03   -2.858e-03 
 0.500 0.550   2.240   2.260     8.112e-03  1.543e-04   +4.624e-03   -2.619e-03 
 0.500 0.550   2.260   2.280     6.215e-03  2.245e-04   +3.854e-03   -1.885e-03 
 0.500 0.550   2.280   2.300     5.812e-03  2.012e-04   +2.466e-03   -2.079e-03 
 0.550 0.600   0.300   0.320     6.663e-01  1.535e-03   +4.796e-02   -3.173e-02 
 0.550 0.600   0.320   0.340     9.081e-01  1.047e-03   +5.655e-02   -4.275e-02 
 0.550 0.600   0.340   0.360     1.154e+00  2.581e-03   +6.558e-02   -5.492e-02 
 0.550 0.600   0.360   0.380     1.386e+00  2.391e-03   +7.217e-02   -6.979e-02 
 0.550 0.600   0.380   0.400     1.520e+00  3.002e-03   +7.838e-02   -7.249e-02 
 0.550 0.600   0.400   0.420     1.502e+00  2.592e-03   +8.210e-02   -6.893e-02 
 0.550 0.600   0.420   0.440     1.519e+00  3.080e-03   +9.202e-02   -6.936e-02 
 0.550 0.600   0.440   0.460     1.586e+00  2.879e-03   +9.303e-02   -7.462e-02 
 0.550 0.600   0.460   0.480     1.593e+00  1.989e-03   +1.223e-01   -7.654e-02 
 0.550 0.600   0.480   0.500     1.539e+00  2.236e-03   +3.297e-01   -8.981e-02 
 0.550 0.600   0.500   0.520     1.738e+00  3.366e-03   +9.973e-02   -9.229e-02 
 0.550 0.600   0.520   0.540     1.693e+00  2.986e-03   +1.091e-01   -8.709e-02 
 0.550 0.600   0.540   0.560     1.699e+00  2.814e-03   +1.027e-01   -7.569e-02 
 0.550 0.600   0.560   0.580     1.698e+00  3.077e-03   +1.086e-01   -8.487e-02 
 0.550 0.600   0.580   0.600     1.687e+00  2.557e-03   +1.151e-01   -7.970e-02 
 0.550 0.600   0.600   0.620     1.685e+00  2.942e-03   +1.229e-01   -8.032e-02 
 0.550 0.600   0.620   0.640     1.676e+00  2.015e-03   +1.324e-01   -8.872e-02 
 0.550 0.600   0.640   0.660     1.714e+00  1.797e-03   +1.405e-01   -8.602e-02 
 0.550 0.600   0.660   0.680     1.798e+00  1.962e-03   +1.402e-01   -9.248e-02 
 0.550 0.600   0.680   0.700     1.928e+00  1.229e-03   +1.418e-01   -1.002e-01 
 0.550 0.600   0.700   0.720     2.118e+00  2.667e-03   +1.413e-01   -1.107e-01 
 0.550 0.600   0.720   0.740     2.339e+00  3.676e-03   +1.442e-01   -1.204e-01 
 0.550 0.600   0.740   0.760     2.538e+00  4.313e-03   +1.499e-01   -1.279e-01 
 0.550 0.600   0.760   0.780     2.688e+00  3.645e-03   +1.499e-01   -1.283e-01 
 0.550 0.600   0.780   0.800     2.495e+00  4.807e-03   +1.683e-01   -1.524e-01 
 0.550 0.600   0.800   0.820     2.285e+00  4.586e-03   +1.319e-01   -1.087e-01 
 0.550 0.600   0.820   0.840     2.101e+00  4.231e-03   +1.228e-01   -1.042e-01 
 0.550 0.600   0.840   0.860     1.959e+00  3.096e-03   +1.145e-01   -1.019e-01 
 0.550 0.600   0.860   0.880     1.845e+00  2.960e-03   +1.143e-01   -9.356e-02 
 0.550 0.600   0.880   0.900     1.759e+00  2.592e-03   +1.143e-01   -9.840e-02 
 0.550 0.600   0.900   0.920     1.697e+00  3.188e-03   +1.051e-01   -8.874e-02 
 0.550 0.600   0.920   0.940     1.656e+00  2.295e-03   +1.064e-01   -9.044e-02 
 0.550 0.600   0.940   0.960     1.635e+00  2.401e-03   +1.100e-01   -8.251e-02 
 0.550 0.600   0.960   0.980     1.598e+00  2.034e-03   +1.231e-01   -8.412e-02 
 0.550 0.600   0.980   1.000     1.398e+00  2.359e-03   +1.008e-01   -7.657e-02 
 0.550 0.600   1.000   1.020     1.253e+00  3.274e-03   +9.627e-02   -8.986e-02 
 0.550 0.600   1.020   1.040     1.232e+00  2.429e-03   +8.147e-02   -7.961e-02 
 0.550 0.600   1.040   1.060     1.200e+00  2.335e-03   +7.835e-02   -7.443e-02 
 0.550 0.600   1.060   1.080     1.170e+00  1.802e-03   +7.591e-02   -7.394e-02 
 0.550 0.600   1.080   1.100     1.139e+00  3.062e-03   +7.452e-02   -7.442e-02 
 0.550 0.600   1.100   1.120     1.099e+00  2.613e-03   +7.091e-02   -6.685e-02 
 0.550 0.600   1.120   1.140     1.087e+00  2.286e-03   +7.282e-02   -6.633e-02 
 0.550 0.600   1.140   1.160     1.061e+00  2.646e-03   +6.897e-02   -6.605e-02 
 0.550 0.600   1.160   1.180     1.036e+00  2.191e-03   +6.991e-02   -7.538e-02 
 0.550 0.600   1.180   1.200     1.021e+00  1.606e-03   +6.748e-02   -6.752e-02 
 0.550 0.600   1.200   1.220     1.015e+00  2.494e-03   +8.065e-02   -8.457e-02 
 0.550 0.600   1.220   1.240     9.904e-01  3.072e-03   +6.847e-02   -6.178e-02 
 0.550 0.600   1.240   1.260     9.705e-01  2.072e-03   +6.486e-02   -6.879e-02 
 0.550 0.600   1.260   1.280     9.248e-01  2.378e-03   +5.874e-02   -5.823e-02 
 0.550 0.600   1.280   1.300     8.790e-01  2.485e-03   +5.371e-02   -5.941e-02 
 0.550 0.600   1.300   1.320     8.222e-01  1.940e-03   +4.841e-02   -5.333e-02 
 0.550 0.600   1.320   1.340     7.850e-01  1.919e-03   +4.531e-02   -5.709e-02 
 0.550 0.600   1.340   1.360     7.535e-01  1.536e-03   +4.205e-02   -6.193e-02 
 0.550 0.600   1.360   1.380     6.904e-01  2.123e-03   +4.440e-02   -5.205e-02 
 0.550 0.600   1.380   1.400     6.600e-01  1.519e-03   +4.667e-02   -5.031e-02 
 0.550 0.600   1.400   1.420     6.356e-01  1.456e-03   +4.017e-02   -5.244e-02 
 0.550 0.600   1.420   1.440     6.136e-01  2.375e-03   +3.944e-02   -5.102e-02 
 0.550 0.600   1.440   1.460     5.885e-01  2.790e-03   +3.889e-02   -4.887e-02 
 0.550 0.600   1.460   1.480     5.526e-01  2.038e-03   +3.710e-02   -4.651e-02 
 0.550 0.600   1.480   1.500     5.233e-01  1.997e-03   +3.518e-02   -4.550e-02 
 0.550 0.600   1.500   1.520     4.973e-01  1.645e-03   +3.138e-02   -3.980e-02 
 0.550 0.600   1.520   1.540     4.896e-01  2.042e-03   +3.171e-02   -4.307e-02 
 0.550 0.600   1.540   1.560     4.707e-01  1.814e-03   +2.849e-02   -4.100e-02 
 0.550 0.600   1.560   1.580     4.651e-01  1.922e-03   +2.866e-02   -4.024e-02 
 0.550 0.600   1.580   1.600     4.469e-01  2.170e-03   +2.752e-02   -3.952e-02 
 0.550 0.600   1.600   1.620     4.370e-01  1.949e-03   +2.787e-02   -4.069e-02 
 0.550 0.600   1.620   1.640     4.166e-01  1.787e-03   +2.605e-02   -3.711e-02 
 0.550 0.600   1.640   1.660     3.946e-01  1.344e-03   +2.306e-02   -3.924e-02 
 0.550 0.600   1.660   1.680     3.842e-01  1.577e-03   +2.035e-02   -4.480e-02 
 0.550 0.600   1.680   1.700     3.548e-01  1.426e-03   +1.927e-02   -3.646e-02 
 0.550 0.600   1.700   1.720     3.355e-01  1.405e-03   +1.794e-02   -3.033e-02 
 0.550 0.600   1.720   1.740     3.197e-01  1.786e-03   +1.684e-02   -2.393e-02 
 0.550 0.600   1.740   1.760     2.960e-01  1.388e-03   +1.640e-02   -1.950e-02 
 0.550 0.600   1.760   1.780     2.827e-01  1.013e-03   +1.453e-02   -2.028e-02 
 0.550 0.600   1.780   1.800     2.564e-01  1.218e-03   +1.272e-02   -1.434e-02 
 0.550 0.600   1.800   1.820     2.349e-01  1.303e-03   +1.018e-02   -1.597e-02 
 0.550 0.600   1.820   1.840     2.157e-01  9.620e-04   +1.063e-02   -1.459e-02 
 0.550 0.600   1.840   1.860     2.044e-01  1.403e-03   +1.029e-02   -1.449e-02 
 0.550 0.600   1.860   1.880     1.907e-01  1.523e-03   +9.908e-03   -4.600e-02 
 0.550 0.600   1.880   1.900     1.747e-01  1.422e-03   +9.045e-03   -8.212e-03 
 0.550 0.600   1.900   1.920     1.541e-01  1.213e-03   +6.483e-03   -7.306e-03 
 0.550 0.600   1.920   1.940     1.427e-01  1.018e-03   +7.546e-03   -1.092e-02 
 0.550 0.600   1.940   1.960     1.249e-01  7.924e-04   +3.210e-02   -3.533e-02 
 0.550 0.600   1.960   1.980     1.178e-01  9.958e-04   +6.171e-03   -7.724e-03 
 0.550 0.600   1.980   2.000     1.068e-01  1.208e-03   +3.309e-03   -6.276e-03 
 0.550 0.600   2.000   2.020     8.813e-02  6.163e-04   +2.137e-03   -2.618e-02 
 0.550 0.600   2.020   2.040     8.622e-02  1.338e-03   +4.550e-03   -5.133e-03 
 0.550 0.600   2.040   2.060     7.328e-02  1.194e-03   +4.974e-03   -4.509e-03 
 0.550 0.600   2.060   2.080     6.791e-02  1.237e-03   +5.718e-03   -4.318e-03 
 0.550 0.600   2.080   2.100     6.097e-02  1.025e-03   +3.798e-03   -5.112e-03 
 0.550 0.600   2.100   2.120     5.297e-02  4.261e-04   +5.511e-03   -4.762e-03 
 0.550 0.600   2.120   2.140     4.710e-02  6.620e-04   +5.631e-03   -4.587e-03 
 0.550 0.600   2.140   2.160     4.396e-02  6.734e-04   +6.064e-03   -5.602e-03 
 0.550 0.600   2.160   2.180     3.589e-02  5.925e-04   +4.997e-03   -4.910e-03 
 0.550 0.600   2.180   2.200     3.253e-02  6.590e-04   +7.309e-03   -4.770e-03 
 0.550 0.600   2.200   2.220     2.837e-02  5.092e-04   +5.836e-03   -4.543e-03 
 0.550 0.600   2.220   2.240     2.445e-02  6.980e-04   +7.182e-03   -5.177e-03 
 0.550 0.600   2.240   2.260     2.124e-02  3.452e-04   +5.750e-03   -4.086e-03 
 0.550 0.600   2.260   2.280     1.760e-02  5.410e-04   +5.022e-03   -4.139e-03 
 0.550 0.600   2.280   2.300     1.775e-02  3.809e-04   +5.705e-03   -4.322e-03 
 0.600 0.650   0.300   0.320     4.295e-01  1.320e-03   +3.248e-02   -2.489e-02 
 0.600 0.650   0.320   0.340     5.968e-01  1.230e-03   +4.053e-02   -3.379e-02 
 0.600 0.650   0.340   0.360     7.499e-01  1.798e-03   +4.129e-02   -4.138e-02 
 0.600 0.650   0.360   0.380     9.018e-01  1.276e-03   +4.894e-02   -4.430e-02 
 0.600 0.650   0.380   0.400     1.010e+00  2.919e-03   +5.073e-02   -5.055e-02 
 0.600 0.650   0.400   0.420     1.029e+00  2.481e-03   +5.573e-02   -5.628e-02 
 0.600 0.650   0.420   0.440     1.036e+00  1.612e-03   +6.061e-02   -5.011e-02 
 0.600 0.650   0.440   0.460     1.085e+00  2.858e-03   +6.300e-02   -5.520e-02 
 0.600 0.650   0.460   0.480     1.087e+00  1.834e-03   +8.131e-02   -5.134e-02 
 0.600 0.650   0.480   0.500     1.052e+00  1.605e-03   +2.480e-01   -6.741e-02 
 0.600 0.650   0.500   0.520     1.207e+00  1.651e-03   +7.033e-02   -6.986e-02 
 0.600 0.650   0.520   0.540     1.176e+00  2.473e-03   +6.873e-02   -6.429e-02 
 0.600 0.650   0.540   0.560     1.174e+00  2.679e-03   +7.561e-02   -5.543e-02 
 0.600 0.650   0.560   0.580     1.162e+00  1.596e-03   +7.502e-02   -5.245e-02 
 0.600 0.650   0.580   0.600     1.173e+00  2.377e-03   +8.075e-02   -6.228e-02 
 0.600 0.650   0.600   0.620     1.168e+00  2.353e-03   +8.349e-02   -6.019e-02 
 0.600 0.650   0.620   0.640     1.176e+00  2.252e-03   +9.150e-02   -6.374e-02 
 0.600 0.650   0.640   0.660     1.193e+00  2.466e-03   +9.512e-02   -6.573e-02 
 0.600 0.650   0.660   0.680     1.270e+00  2.965e-03   +9.370e-02   -6.676e-02 
 0.600 0.650   0.680   0.700     1.362e+00  3.287e-03   +9.152e-02   -7.619e-02 
 0.600 0.650   0.700   0.720     1.505e+00  3.986e-03   +9.592e-02   -8.117e-02 
 0.600 0.650   0.720   0.740     1.672e+00  3.823e-03   +1.027e-01   -9.271e-02 
 0.600 0.650   0.740   0.760     1.818e+00  2.806e-03   +1.030e-01   -8.671e-02 
 0.600 0.650   0.760   0.780     1.961e+00  4.233e-03   +1.105e-01   -9.899e-02 
 0.600 0.650   0.780   0.800     1.822e+00  3.723e-03   +1.043e-01   -9.451e-02 
 0.600 0.650   0.800   0.820     1.667e+00  3.213e-03   +9.364e-02   -8.126e-02 
 0.600 0.650   0.820   0.840     1.545e+00  2.720e-03   +9.529e-02   -9.548e-02 
 0.600 0.650   0.840   0.860     1.439e+00  3.227e-03   +1.011e-01   -9.070e-02 
 0.600 0.650   0.860   0.880     1.366e+00  2.598e-03   +7.965e-02   -6.989e-02 
 0.600 0.650   0.880   0.900     1.294e+00  2.305e-03   +8.066e-02   -6.500e-02 
 0.600 0.650   0.900   0.920     1.269e+00  2.370e-03   +8.215e-02   -6.963e-02 
 0.600 0.650   0.920   0.940     1.243e+00  3.224e-03   +8.303e-02   -6.616e-02 
 0.600 0.650   0.940   0.960     1.233e+00  2.544e-03   +8.509e-02   -7.832e-02 
 0.600 0.650   0.960   0.980     1.217e+00  3.175e-03   +9.030e-02   -6.936e-02 
 0.600 0.650   0.980   1.000     1.016e+00  2.185e-03   +7.421e-02   -6.002e-02 
 0.600 0.650   1.000   1.020     9.213e-01  1.920e-03   +6.273e-02   -5.601e-02 
 0.600 0.650   1.020   1.040     8.987e-01  2.052e-03   +6.324e-02   -5.435e-02 
 0.600 0.650   1.040   1.060     8.861e-01  1.357e-03   +5.996e-02   -5.850e-02 
 0.600 0.650   1.060   1.080     8.638e-01  3.239e-03   +6.159e-02   -6.279e-02 
 0.600 0.650   1.080   1.100     8.377e-01  2.075e-03   +6.161e-02   -5.626e-02 
 0.600 0.650   1.100   1.120     8.822e-01  2.539e-03   +1.484e-01   -1.455e-01 
 0.600 0.650   1.120   1.140     8.098e-01  1.413e-03   +6.201e-02   -5.697e-02 
 0.600 0.650   1.140   1.160     7.951e-01  1.937e-03   +6.061e-02   -5.116e-02 
 0.600 0.650   1.160   1.180     7.891e-01  1.821e-03   +5.884e-02   -5.622e-02 
 0.600 0.650   1.180   1.200     7.894e-01  1.073e-03   +6.078e-02   -5.522e-02 
 0.600 0.650   1.200   1.220     7.843e-01  1.584e-03   +5.691e-02   -5.453e-02 
 0.600 0.650   1.220   1.240     7.838e-01  1.733e-03   +5.465e-02   -5.330e-02 
 0.600 0.650   1.240   1.260     7.629e-01  1.840e-03   +5.725e-02   -5.192e-02 
 0.600 0.650   1.260   1.280     7.347e-01  2.114e-03   +5.268e-02   -5.369e-02 
 0.600 0.650   1.280   1.300     6.902e-01  1.718e-03   +5.127e-02   -4.875e-02 
 0.600 0.650   1.300   1.320     6.585e-01  1.569e-03   +4.790e-02   -4.923e-02 
 0.600 0.650   1.320   1.340     6.211e-01  8.657e-04   +4.510e-02   -4.416e-02 
 0.600 0.650   1.340   1.360     5.937e-01  1.718e-03   +4.183e-02   -4.403e-02 
 0.600 0.650   1.360   1.380     5.620e-01  2.546e-03   +4.359e-02   -4.583e-02 
 0.600 0.650   1.380   1.400     5.391e-01  1.471e-03   +4.097e-02   -4.546e-02 
 0.600 0.650   1.400   1.420     5.213e-01  1.168e-03   +4.220e-02   -4.558e-02 
 0.600 0.650   1.420   1.440     5.004e-01  1.370e-03   +3.771e-02   -4.400e-02 
 0.600 0.650   1.440   1.460     4.764e-01  1.818e-03   +3.850e-02   -4.554e-02 
 0.600 0.650   1.460   1.480     4.533e-01  1.336e-03   +3.635e-02   -4.070e-02 
 0.600 0.650   1.480   1.500     4.282e-01  1.615e-03   +3.523e-02   -4.276e-02 
 0.600 0.650   1.500   1.520     4.075e-01  2.726e-03   +7.208e-02   -7.908e-02 
 0.600 0.650   1.520   1.540     3.922e-01  1.555e-03   +5.448e-02   -6.149e-02 
 0.600 0.650   1.540   1.560     3.886e-01  1.570e-03   +3.123e-02   -3.928e-02 
 0.600 0.650   1.560   1.580     3.835e-01  1.334e-03   +2.985e-02   -3.846e-02 
 0.600 0.650   1.580   1.600     3.778e-01  1.504e-03   +2.926e-02   -4.076e-02 
 0.600 0.650   1.600   1.620     3.680e-01  2.074e-03   +2.814e-02   -4.057e-02 
 0.600 0.650   1.620   1.640     3.532e-01  1.331e-03   +2.552e-02   -3.934e-02 
 0.600 0.650   1.640   1.660     3.414e-01  1.841e-03   +2.780e-02   -4.481e-02 
 0.600 0.650   1.660   1.680     3.282e-01  1.887e-03   +2.554e-02   -4.839e-02 
 0.600 0.650   1.680   1.700     3.089e-01  1.259e-03   +2.352e-02   -3.950e-02 
 0.600 0.650   1.700   1.720     3.040e-01  1.532e-03   +2.183e-02   -3.450e-02 
 0.600 0.650   1.720   1.740     2.918e-01  1.079e-03   +2.447e-02   -3.000e-02 
 0.600 0.650   1.740   1.760     2.732e-01  1.395e-03   +4.842e-02   -5.782e-02 
 0.600 0.650   1.760   1.780     2.640e-01  1.941e-03   +2.149e-02   -2.530e-02 
 0.600 0.650   1.780   1.800     2.500e-01  1.420e-03   +1.829e-02   -2.284e-02 
 0.600 0.650   1.800   1.820     2.237e-01  1.757e-03   +1.604e-02   -1.952e-02 
 0.600 0.650   1.820   1.840     2.145e-01  1.499e-03   +1.432e-02   -2.148e-02 
 0.600 0.650   1.840   1.860     2.138e-01  2.105e-03   +1.536e-02   -2.052e-02 
 0.600 0.650   1.860   1.880     2.060e-01  1.134e-03   +1.726e-02   -6.233e-02 
 0.600 0.650   1.880   1.900     1.854e-01  1.167e-03   +4.775e-02   -5.469e-02 
 0.600 0.650   1.900   1.920     1.648e-01  1.129e-03   +1.442e-02   -1.847e-02 
 0.600 0.650   1.920   1.940     1.593e-01  9.354e-04   +1.195e-02   -1.765e-02 
 0.600 0.650   1.940   1.960     1.450e-01  4.792e-04   +1.162e-02   -1.356e-02 
 0.600 0.650   1.960   1.980     1.337e-01  6.706e-04   +9.121e-03   -1.344e-02 
 0.600 0.650   1.980   2.000     1.210e-01  1.183e-03   +7.392e-03   -9.319e-03 
 0.600 0.650   2.000   2.020     1.136e-01  8.576e-04   +9.069e-03   -1.059e-02 
 0.600 0.650   2.020   2.040     1.028e-01  9.617e-04   +6.724e-03   -6.913e-03 
 0.600 0.650   2.040   2.060     9.352e-02  1.002e-03   +5.411e-03   -6.211e-03 
 0.600 0.650   2.060   2.080     8.658e-02  7.345e-04   +4.701e-03   -5.966e-03 
 0.600 0.650   2.080   2.100     7.623e-02  6.448e-04   +4.680e-03   -4.732e-03 
 0.600 0.650   2.100   2.120     6.925e-02  9.119e-04   +4.709e-03   -3.437e-03 
 0.600 0.650   2.120   2.140     6.482e-02  1.400e-03   +3.621e-03   -4.084e-03 
 0.600 0.650   2.140   2.160     5.942e-02  1.068e-03   +3.420e-03   -4.237e-03 
 0.600 0.650   2.160   2.180     5.163e-02  7.483e-04   +2.999e-03   -3.067e-03 
 0.600 0.650   2.180   2.200     4.698e-02  6.285e-04   +3.299e-03   -3.209e-03 
 0.600 0.650   2.200   2.220     4.149e-02  7.792e-04   +3.855e-03   -3.441e-03 
 0.600 0.650   2.220   2.240     3.934e-02  6.988e-04   +3.440e-03   -3.280e-03 
 0.600 0.650   2.240   2.260     3.408e-02  5.134e-04   +3.793e-03   -3.580e-03 
 0.600 0.650   2.260   2.280     3.008e-02  3.948e-04   +3.756e-03   -3.282e-03 
 0.600 0.650   2.280   2.300     2.758e-02  3.693e-04   +4.663e-03   -3.526e-03 
 0.650 0.700   0.300   0.320     2.761e-01  8.807e-04   +2.223e-02   -1.626e-02 
 0.650 0.700   0.320   0.340     3.755e-01  9.004e-04   +2.564e-02   -1.992e-02 
 0.650 0.700   0.340   0.360     4.789e-01  1.486e-03   +2.978e-02   -2.660e-02 
 0.650 0.700   0.360   0.380     5.650e-01  1.430e-03   +3.233e-02   -2.982e-02 
 0.650 0.700   0.380   0.400     6.549e-01  1.219e-03   +3.672e-02   -3.670e-02 
 0.650 0.700   0.400   0.420     6.688e-01  2.018e-03   +3.924e-02   -3.664e-02 
 0.650 0.700   0.420   0.440     6.977e-01  1.550e-03   +4.043e-02   -4.267e-02 
 0.650 0.700   0.440   0.460     7.305e-01  1.268e-03   +4.085e-02   -4.157e-02 
 0.650 0.700   0.460   0.480     7.355e-01  2.833e-03   +6.172e-02   -4.515e-02 
 0.650 0.700   0.480   0.500     7.072e-01  1.441e-03   +1.854e-01   -5.435e-02 
 0.650 0.700   0.500   0.520     8.076e-01  2.646e-03   +4.836e-02   -4.455e-02 
 0.650 0.700   0.520   0.540     7.884e-01  2.155e-03   +4.862e-02   -4.096e-02 
 0.650 0.700   0.540   0.560     7.985e-01  1.620e-03   +4.844e-02   -4.449e-02 
 0.650 0.700   0.560   0.580     7.878e-01  1.791e-03   +4.986e-02   -4.757e-02 
 0.650 0.700   0.580   0.600     8.000e-01  1.263e-03   +5.606e-02   -4.835e-02 
 0.650 0.700   0.600   0.620     7.967e-01  2.471e-03   +5.626e-02   -4.725e-02 
 0.650 0.700   0.620   0.640     8.077e-01  1.323e-03   +5.954e-02   -4.753e-02 
 0.650 0.700   0.640   0.660     8.379e-01  1.472e-03   +6.267e-02   -5.547e-02 
 0.650 0.700   0.660   0.680     8.730e-01  9.000e-04   +6.086e-02   -5.346e-02 
 0.650 0.700   0.680   0.700     9.597e-01  1.878e-03   +6.679e-02   -5.554e-02 
 0.650 0.700   0.700   0.720     1.052e+00  1.874e-03   +6.734e-02   -6.154e-02 
 0.650 0.700   0.720   0.740     1.186e+00  2.169e-03   +6.875e-02   -6.618e-02 
 0.650 0.700   0.740   0.760     1.304e+00  3.170e-03   +7.152e-02   -7.284e-02 
 0.650 0.700   0.760   0.780     1.418e+00  2.415e-03   +7.336e-02   -7.460e-02 
 0.650 0.700   0.780   0.800     1.301e+00  3.078e-03   +6.689e-02   -7.041e-02 
 0.650 0.700   0.800   0.820     1.194e+00  2.415e-03   +6.621e-02   -6.923e-02 
 0.650 0.700   0.820   0.840     1.112e+00  2.803e-03   +6.244e-02   -6.619e-02 
 0.650 0.700   0.840   0.860     1.044e+00  1.920e-03   +6.247e-02   -5.589e-02 
 0.650 0.700   0.860   0.880     9.832e-01  2.099e-03   +6.129e-02   -6.013e-02 
 0.650 0.700   0.880   0.900     9.565e-01  1.524e-03   +6.060e-02   -5.755e-02 
 0.650 0.700   0.900   0.920     9.175e-01  2.943e-03   +8.115e-02   -7.905e-02 
 0.650 0.700   0.920   0.940     9.141e-01  3.147e-03   +6.051e-02   -5.453e-02 
 0.650 0.700   0.940   0.960     9.078e-01  2.210e-03   +6.604e-02   -5.281e-02 
 0.650 0.700   0.960   0.980     8.893e-01  2.686e-03   +8.434e-02   -7.649e-02 
 0.650 0.700   0.980   1.000     7.225e-01  1.844e-03   +5.681e-02   -4.636e-02 
 0.650 0.700   1.000   1.020     6.533e-01  1.299e-03   +4.623e-02   -4.365e-02 
 0.650 0.700   1.020   1.040     6.454e-01  2.586e-03   +4.635e-02   -4.227e-02 
 0.650 0.700   1.040   1.060     6.335e-01  1.861e-03   +4.458e-02   -4.428e-02 
 0.650 0.700   1.060   1.080     6.163e-01  1.445e-03   +4.855e-02   -3.873e-02 
 0.650 0.700   1.080   1.100     6.104e-01  1.475e-03   +4.460e-02   -4.470e-02 
 0.650 0.700   1.100   1.120     6.024e-01  2.486e-03   +4.514e-02   -4.627e-02 
 0.650 0.700   1.120   1.140     5.973e-01  1.417e-03   +4.619e-02   -4.155e-02 
 0.650 0.700   1.140   1.160     5.874e-01  8.861e-04   +4.628e-02   -4.675e-02 
 0.650 0.700   1.160   1.180     5.964e-01  2.314e-03   +5.174e-02   -5.033e-02 
 0.650 0.700   1.180   1.200     5.938e-01  1.343e-03   +4.474e-02   -4.431e-02 
 0.650 0.700   1.200   1.220     5.988e-01  1.978e-03   +4.646e-02   -5.076e-02 
 0.650 0.700   1.220   1.240     5.968e-01  2.872e-03   +4.763e-02   -4.965e-02 
 0.650 0.700   1.240   1.260     5.917e-01  2.876e-03   +5.147e-02   -4.898e-02 
 0.650 0.700   1.260   1.280     5.723e-01  2.340e-03   +4.703e-02   -4.532e-02 
 0.650 0.700   1.280   1.300     5.428e-01  1.518e-03   +5.007e-02   -4.570e-02 
 0.650 0.700   1.300   1.320     5.147e-01  1.342e-03   +5.842e-02   -5.476e-02 
 0.650 0.700   1.320   1.340     4.829e-01  7.632e-04   +4.931e-02   -3.994e-02 
 0.650 0.700   1.340   1.360     4.575e-01  9.177e-04   +4.761e-02   -3.667e-02 
 0.650 0.700   1.360   1.380     4.479e-01  1.532e-03   +3.841e-02   -3.804e-02 
 0.650 0.700   1.380   1.400     4.318e-01  1.287e-03   +3.624e-02   -4.186e-02 
 0.650 0.700   1.400   1.420     4.144e-01  2.188e-03   +3.699e-02   -3.687e-02 
 0.650 0.700   1.420   1.440     4.128e-01  1.621e-03   +3.673e-02   -4.191e-02 
 0.650 0.700   1.440   1.460     3.927e-01  2.079e-03   +3.336e-02   -3.886e-02 
 0.650 0.700   1.460   1.480     3.635e-01  1.525e-03   +3.215e-02   -3.258e-02 
 0.650 0.700   1.480   1.500     3.417e-01  1.825e-03   +3.279e-02   -3.369e-02 
 0.650 0.700   1.500   1.520     3.212e-01  1.994e-03   +3.086e-02   -3.317e-02 
 0.650 0.700   1.520   1.540     3.091e-01  1.462e-03   +2.926e-02   -2.942e-02 
 0.650 0.700   1.540   1.560     3.091e-01  1.017e-03   +2.726e-02   -3.344e-02 
 0.650 0.700   1.560   1.580     3.102e-01  1.342e-03   +2.798e-02   -3.238e-02 
 0.650 0.700   1.580   1.600     3.043e-01  1.534e-03   +3.087e-02   -3.399e-02 
 0.650 0.700   1.600   1.620     2.972e-01  9.752e-04   +3.939e-02   -4.612e-02 
 0.650 0.700   1.620   1.640     2.866e-01  1.412e-03   +4.942e-02   -5.835e-02 
 0.650 0.700   1.640   1.660     2.817e-01  1.503e-03   +2.688e-02   -4.228e-02 
 0.650 0.700   1.660   1.680     2.751e-01  1.553e-03   +2.807e-02   -4.386e-02 
 0.650 0.700   1.680   1.700     2.627e-01  1.650e-03   +2.552e-02   -3.957e-02 
 0.650 0.700   1.700   1.720     2.589e-01  1.775e-03   +2.445e-02   -3.481e-02 
 0.650 0.700   1.720   1.740     2.510e-01  1.953e-03   +2.524e-02   -2.793e-02 
 0.650 0.700   1.740   1.760     2.435e-01  9.802e-04   +2.220e-02   -2.416e-02 
 0.650 0.700   1.760   1.780     2.332e-01  1.400e-03   +2.439e-02   -2.834e-02 
 0.650 0.700   1.780   1.800     2.216e-01  1.302e-03   +4.832e-02   -5.553e-02 
 0.650 0.700   1.800   1.820     2.076e-01  1.133e-03   +1.941e-02   -2.560e-02 
 0.650 0.700   1.820   1.840     2.026e-01  1.269e-03   +1.862e-02   -2.158e-02 
 0.650 0.700   1.840   1.860     2.009e-01  1.204e-03   +1.832e-02   -2.109e-02 
 0.650 0.700   1.860   1.880     1.925e-01  1.179e-03   +1.948e-02   -6.876e-02 
 0.650 0.700   1.880   1.900     1.913e-01  1.160e-03   +1.727e-02   -2.165e-02 
 0.650 0.700   1.900   1.920     1.657e-01  1.396e-03   +1.484e-02   -1.977e-02 
 0.650 0.700   1.920   1.940     1.604e-01  1.270e-03   +1.443e-02   -1.920e-02 
 0.650 0.700   1.940   1.960     1.507e-01  9.453e-04   +1.305e-02   -1.694e-02 
 0.650 0.700   1.960   1.980     1.388e-01  8.651e-04   +1.284e-02   -1.488e-02 
 0.650 0.700   1.980   2.000     1.286e-01  1.063e-03   +1.214e-02   -1.507e-02 
 0.650 0.700   2.000   2.020     1.230e-01  9.403e-04   +1.064e-02   -1.588e-02 
 0.650 0.700   2.020   2.040     1.134e-01  7.086e-04   +9.540e-03   -1.327e-02 
 0.650 0.700   2.040   2.060     1.045e-01  9.607e-04   +8.984e-03   -1.029e-02 
 0.650 0.700   2.060   2.080     9.323e-02  1.366e-03   +1.043e-02   -8.842e-03 
 0.650 0.700   2.080   2.100     8.933e-02  9.557e-04   +9.716e-03   -1.101e-02 
 0.650 0.700   2.100   2.120     7.927e-02  4.714e-04   +6.753e-03   -7.914e-03 
 0.650 0.700   2.120   2.140     7.162e-02  8.154e-04   +7.125e-03   -5.864e-03 
 0.650 0.700   2.140   2.160     6.900e-02  7.302e-04   +5.365e-03   -5.881e-03 
 0.650 0.700   2.160   2.180     6.174e-02  6.639e-04   +4.344e-03   -6.797e-03 
 0.650 0.700   2.180   2.200     5.808e-02  7.253e-04   +5.568e-03   -3.393e-03 
 0.650 0.700   2.200   2.220     5.125e-02  6.153e-04   +3.737e-03   -4.618e-03 
 0.650 0.700   2.220   2.240     4.924e-02  7.564e-04   +3.128e-03   -3.918e-03 
 0.650 0.700   2.240   2.260     4.263e-02  1.006e-03   +3.015e-03   -2.962e-03 
 0.650 0.700   2.260   2.280     3.993e-02  5.465e-04   +3.214e-03   -2.673e-03 
 0.650 0.700   2.280   2.300     3.540e-02  2.554e-04   +2.873e-03   -2.344e-03 
 0.700 0.750   0.300   0.320     1.765e-01  9.920e-04   +1.421e-02   -1.154e-02 
 0.700 0.750   0.320   0.340     2.403e-01  1.127e-03   +1.648e-02   -1.579e-02 
 0.700 0.750   0.340   0.360     3.011e-01  1.032e-03   +2.127e-02   -2.367e-02 
 0.700 0.750   0.360   0.380     3.558e-01  1.333e-03   +2.137e-02   -2.428e-02 
 0.700 0.750   0.380   0.400     4.025e-01  1.455e-03   +2.441e-02   -2.886e-02 
 0.700 0.750   0.400   0.420     4.286e-01  1.101e-03   +2.440e-02   -2.612e-02 
 0.700 0.750   0.420   0.440     4.567e-01  2.042e-03   +3.002e-02   -3.323e-02 
 0.700 0.750   0.440   0.460     4.782e-01  2.216e-03   +2.914e-02   -3.213e-02 
 0.700 0.750   0.460   0.480     4.771e-01  2.336e-03   +3.568e-02   -3.178e-02 
 0.700 0.750   0.480   0.500     4.468e-01  1.398e-03   +1.335e-01   -4.441e-02 
 0.700 0.750   0.500   0.520     5.239e-01  1.693e-03   +3.419e-02   -3.283e-02 
 0.700 0.750   0.520   0.540     5.140e-01  1.740e-03   +3.250e-02   -3.384e-02 
 0.700 0.750   0.540   0.560     5.188e-01  1.598e-03   +3.587e-02   -3.577e-02 
 0.700 0.750   0.560   0.580     5.209e-01  2.472e-03   +3.575e-02   -3.331e-02 
 0.700 0.750   0.580   0.600     5.269e-01  1.862e-03   +3.519e-02   -3.455e-02 
 0.700 0.750   0.600   0.620     5.313e-01  1.212e-03   +3.808e-02   -3.612e-02 
 0.700 0.750   0.620   0.640     5.461e-01  1.710e-03   +3.774e-02   -3.647e-02 
 0.700 0.750   0.640   0.660     5.596e-01  1.594e-03   +4.034e-02   -3.642e-02 
 0.700 0.750   0.660   0.680     5.999e-01  2.079e-03   +4.215e-02   -3.797e-02 
 0.700 0.750   0.680   0.700     6.549e-01  1.937e-03   +4.244e-02   -4.621e-02 
 0.700 0.750   0.700   0.720     7.330e-01  1.199e-03   +4.462e-02   -4.550e-02 
 0.700 0.750   0.720   0.740     8.298e-01  1.861e-03   +4.780e-02   -4.760e-02 
 0.700 0.750   0.740   0.760     9.209e-01  1.727e-03   +4.946e-02   -5.636e-02 
 0.700 0.750   0.760   0.780     1.008e+00  2.306e-03   +6.712e-02   -7.436e-02 
 0.700 0.750   0.780   0.800     9.072e-01  3.352e-03   +4.766e-02   -5.285e-02 
 0.700 0.750   0.800   0.820     8.405e-01  1.638e-03   +4.488e-02   -4.898e-02 
 0.700 0.750   0.820   0.840     7.861e-01  1.745e-03   +5.731e-02   -6.087e-02 
 0.700 0.750   0.840   0.860     7.388e-01  1.807e-03   +4.241e-02   -4.216e-02 
 0.700 0.750   0.860   0.880     6.987e-01  2.942e-03   +4.365e-02   -4.129e-02 
 0.700 0.750   0.880   0.900     6.741e-01  1.663e-03   +4.157e-02   -4.240e-02 
 0.700 0.750   0.900   0.920     6.580e-01  1.688e-03   +4.416e-02   -4.332e-02 
 0.700 0.750   0.920   0.940     6.534e-01  2.307e-03   +4.436e-02   -4.248e-02 
 0.700 0.750   0.940   0.960     6.619e-01  1.825e-03   +4.800e-02   -4.976e-02 
 0.700 0.750   0.960   0.980     6.383e-01  2.102e-03   +4.938e-02   -4.502e-02 
 0.700 0.750   0.980   1.000     5.081e-01  1.739e-03   +3.689e-02   -3.564e-02 
 0.700 0.750   1.000   1.020     4.481e-01  1.934e-03   +3.304e-02   -3.618e-02 
 0.700 0.750   1.020   1.040     4.434e-01  1.349e-03   +3.368e-02   -3.488e-02 
 0.700 0.750   1.040   1.060     4.370e-01  1.776e-03   +3.335e-02   -3.566e-02 
 0.700 0.750   1.060   1.080     4.278e-01  1.456e-03   +3.236e-02   -3.073e-02 
 0.700 0.750   1.080   1.100     4.204e-01  2.179e-03   +3.332e-02   -2.887e-02 
 0.700 0.750   1.100   1.120     4.181e-01  1.268e-03   +4.790e-02   -4.475e-02 
 0.700 0.750   1.120   1.140     4.205e-01  1.727e-03   +3.249e-02   -3.381e-02 
 0.700 0.750   1.140   1.160     4.210e-01  1.743e-03   +3.606e-02   -3.599e-02 
 0.700 0.750   1.160   1.180     4.252e-01  2.203e-03   +3.414e-02   -3.468e-02 
 0.700 0.750   1.180   1.200     4.264e-01  7.917e-04   +3.551e-02   -3.417e-02 
 0.700 0.750   1.200   1.220     4.401e-01  1.173e-03   +3.687e-02   -3.759e-02 
 0.700 0.750   1.220   1.240     4.421e-01  1.995e-03   +4.030e-02   -3.845e-02 
 0.700 0.750   1.240   1.260     4.461e-01  1.589e-03   +3.985e-02   -4.087e-02 
 0.700 0.750   1.260   1.280     4.352e-01  1.840e-03   +4.142e-02   -3.759e-02 
 0.700 0.750   1.280   1.300     4.153e-01  1.793e-03   +4.044e-02   -3.838e-02 
 0.700 0.750   1.300   1.320     3.934e-01  2.388e-03   +4.215e-02   -3.583e-02 
 0.700 0.750   1.320   1.340     3.795e-01  2.507e-03   +4.169e-02   -3.798e-02 
 0.700 0.750   1.340   1.360     3.595e-01  1.704e-03   +3.889e-02   -3.474e-02 
 0.700 0.750   1.360   1.380     3.559e-01  1.032e-03   +3.720e-02   -3.673e-02 
 0.700 0.750   1.380   1.400     3.427e-01  1.960e-03   +3.390e-02   -3.208e-02 
 0.700 0.750   1.400   1.420     3.365e-01  1.545e-03   +3.141e-02   -3.150e-02 
 0.700 0.750   1.420   1.440     3.276e-01  9.899e-04   +3.159e-02   -3.340e-02 
 0.700 0.750   1.440   1.460     3.150e-01  1.208e-03   +3.231e-02   -3.457e-02 
 0.700 0.750   1.460   1.480     2.887e-01  1.592e-03   +2.917e-02   -3.139e-02 
 0.700 0.750   1.480   1.500     2.702e-01  1.599e-03   +2.545e-02   -2.991e-02 
 0.700 0.750   1.500   1.520     2.463e-01  1.769e-03   +2.619e-02   -2.568e-02 
 0.700 0.750   1.520   1.540     2.397e-01  1.583e-03   +2.496e-02   -2.691e-02 
 0.700 0.750   1.540   1.560     2.417e-01  6.247e-04   +2.623e-02   -2.522e-02 
 0.700 0.750   1.560   1.580     2.409e-01  9.305e-04   +2.614e-02   -2.733e-02 
 0.700 0.750   1.580   1.600     2.426e-01  1.203e-03   +2.746e-02   -2.931e-02 
 0.700 0.750   1.600   1.620     2.410e-01  1.391e-03   +2.598e-02   -2.888e-02 
 0.700 0.750   1.620   1.640     2.321e-01  1.443e-03   +2.477e-02   -2.686e-02 
 0.700 0.750   1.640   1.660     2.344e-01  1.481e-03   +2.603e-02   -3.505e-02 
 0.700 0.750   1.660   1.680     2.266e-01  1.383e-03   +2.678e-02   -4.071e-02 
 0.700 0.750   1.680   1.700     2.139e-01  1.008e-03   +2.677e-02   -3.441e-02 
 0.700 0.750   1.700   1.720     2.175e-01  1.465e-03   +2.615e-02   -3.716e-02 
 0.700 0.750   1.720   1.740     2.132e-01  1.044e-03   +2.514e-02   -3.054e-02 
 0.700 0.750   1.740   1.760     1.991e-01  1.976e-03   +2.441e-02   -2.715e-02 
 0.700 0.750   1.760   1.780     1.891e-01  8.115e-04   +4.603e-02   -4.687e-02 
 0.700 0.750   1.780   1.800     1.966e-01  1.392e-03   +2.349e-02   -2.972e-02 
 0.700 0.750   1.800   1.820     1.785e-01  8.968e-04   +2.094e-02   -2.081e-02 
 0.700 0.750   1.820   1.840     1.760e-01  1.135e-03   +2.067e-02   -2.436e-02 
 0.700 0.750   1.840   1.860     1.831e-01  1.235e-03   +2.209e-02   -2.481e-02 
 0.700 0.750   1.860   1.880     1.768e-01  1.096e-03   +2.123e-02   -7.067e-02 
 0.700 0.750   1.880   1.900     1.802e-01  2.034e-03   +1.960e-02   -2.616e-02 
 0.700 0.750   1.900   1.920     1.589e-01  1.886e-03   +1.752e-02   -2.334e-02 
 0.700 0.750   1.920   1.940     1.578e-01  1.332e-03   +1.731e-02   -2.130e-02 
 0.700 0.750   1.940   1.960     1.464e-01  1.142e-03   +1.438e-02   -1.966e-02 
 0.700 0.750   1.960   1.980     1.432e-01  1.277e-03   +1.361e-02   -1.970e-02 
 0.700 0.750   1.980   2.000     1.289e-01  1.390e-03   +1.316e-02   -1.689e-02 
 0.700 0.750   2.000   2.020     1.255e-01  1.255e-03   +1.589e-02   -1.674e-02 
 0.700 0.750   2.020   2.040     1.135e-01  4.908e-04   +1.352e-02   -1.588e-02 
 0.700 0.750   2.040   2.060     1.084e-01  9.246e-04   +1.267e-02   -1.441e-02 
 0.700 0.750   2.060   2.080     9.739e-02  9.460e-04   +1.314e-02   -1.248e-02 
 0.700 0.750   2.080   2.100     9.273e-02  8.917e-04   +1.200e-02   -1.217e-02 
 0.700 0.750   2.100   2.120     8.558e-02  8.542e-04   +9.639e-03   -1.118e-02 
 0.700 0.750   2.120   2.140     8.300e-02  5.356e-04   +1.061e-02   -1.042e-02 
 0.700 0.750   2.140   2.160     7.224e-02  8.176e-04   +1.086e-02   -9.635e-03 
 0.700 0.750   2.160   2.180     6.666e-02  5.333e-04   +9.342e-03   -7.212e-03 
 0.700 0.750   2.180   2.200     6.465e-02  9.822e-04   +7.476e-03   -7.922e-03 
 0.700 0.750   2.200   2.220     5.970e-02  8.231e-04   +7.621e-03   -6.989e-03 
 0.700 0.750   2.220   2.240     5.587e-02  4.700e-04   +6.962e-03   -6.648e-03 
 0.700 0.750   2.240   2.260     4.839e-02  6.944e-04   +6.700e-03   -5.527e-03 
 0.700 0.750   2.260   2.280     4.576e-02  6.040e-04   +4.483e-03   -5.618e-03 
 0.700 0.750   2.280   2.300     4.441e-02  7.069e-04   +5.524e-03   -5.692e-03 
 0.750 0.800   0.300   0.320     1.085e-01  5.661e-04   +8.777e-03   -1.080e-02 
 0.750 0.800   0.320   0.340     1.455e-01  1.027e-03   +1.212e-02   -1.173e-02 
 0.750 0.800   0.340   0.360     1.822e-01  1.155e-03   +1.301e-02   -1.622e-02 
 0.750 0.800   0.360   0.380     2.128e-01  1.427e-03   +1.327e-02   -1.553e-02 
 0.750 0.800   0.380   0.400     2.384e-01  1.178e-03   +1.624e-02   -1.623e-02 
 0.750 0.800   0.400   0.420     2.623e-01  1.164e-03   +1.821e-02   -2.013e-02 
 0.750 0.800   0.420   0.440     2.802e-01  1.853e-03   +1.927e-02   -2.194e-02 
 0.750 0.800   0.440   0.460     2.964e-01  1.603e-03   +2.086e-02   -2.057e-02 
 0.750 0.800   0.460   0.480     2.960e-01  1.048e-03   +2.629e-02   -2.028e-02 
 0.750 0.800   0.480   0.500     2.737e-01  8.701e-04   +9.305e-02   -2.420e-02 
 0.750 0.800   0.500   0.520     3.331e-01  1.182e-03   +2.237e-02   -2.336e-02 
 0.750 0.800   0.520   0.540     3.296e-01  1.428e-03   +2.223e-02   -2.581e-02 
 0.750 0.800   0.540   0.560     3.334e-01  1.531e-03   +2.295e-02   -2.614e-02 
 0.750 0.800   0.560   0.580     3.355e-01  1.224e-03   +2.239e-02   -2.471e-02 
 0.750 0.800   0.580   0.600     3.410e-01  1.471e-03   +2.390e-02   -2.724e-02 
 0.750 0.800   0.600   0.620     3.462e-01  1.226e-03   +2.595e-02   -2.678e-02 
 0.750 0.800   0.620   0.640     3.497e-01  1.406e-03   +2.601e-02   -2.265e-02 
 0.750 0.800   0.640   0.660     3.707e-01  1.470e-03   +2.851e-02   -2.884e-02 
 0.750 0.800   0.660   0.680     4.023e-01  1.374e-03   +2.655e-02   -2.934e-02 
 0.750 0.800   0.680   0.700     4.434e-01  9.793e-04   +2.734e-02   -3.363e-02 
 0.750 0.800   0.700   0.720     4.997e-01  1.941e-03   +2.914e-02   -3.683e-02 
 0.750 0.800   0.720   0.740     5.764e-01  1.363e-03   +3.322e-02   -4.260e-02 
 0.750 0.800   0.740   0.760     6.493e-01  1.715e-03   +3.668e-02   -4.580e-02 
 0.750 0.800   0.760   0.780     7.182e-01  3.306e-03   +3.977e-02   -4.410e-02 
 0.750 0.800   0.780   0.800     6.313e-01  1.535e-03   +3.362e-02   -4.228e-02 
 0.750 0.800   0.800   0.820     5.817e-01  1.950e-03   +3.119e-02   -3.877e-02 
 0.750 0.800   0.820   0.840     5.440e-01  1.361e-03   +3.005e-02   -3.625e-02 
 0.750 0.800   0.840   0.860     5.131e-01  2.340e-03   +2.941e-02   -3.605e-02 
 0.750 0.800   0.860   0.880     4.808e-01  1.569e-03   +2.838e-02   -3.084e-02 
 0.750 0.800   0.880   0.900     4.596e-01  1.537e-03   +2.846e-02   -3.131e-02 
 0.750 0.800   0.900   0.920     4.574e-01  1.931e-03   +3.028e-02   -3.357e-02 
 0.750 0.800   0.920   0.940     4.498e-01  1.658e-03   +3.195e-02   -3.193e-02 
 0.750 0.800   0.940   0.960     4.521e-01  2.029e-03   +3.114e-02   -3.514e-02 
 0.750 0.800   0.960   0.980     4.332e-01  1.640e-03   +3.173e-02   -3.041e-02 
 0.750 0.800   0.980   1.000     3.380e-01  1.530e-03   +2.582e-02   -2.291e-02 
 0.750 0.800   1.000   1.020     2.942e-01  1.514e-03   +2.321e-02   -2.074e-02 
 0.750 0.800   1.020   1.040     2.901e-01  1.439e-03   +2.219e-02   -2.353e-02 
 0.750 0.800   1.040   1.060     2.889e-01  1.393e-03   +2.504e-02   -2.528e-02 
 0.750 0.800   1.060   1.080     2.832e-01  1.156e-03   +2.327e-02   -2.548e-02 
 0.750 0.800   1.080   1.100     2.811e-01  1.295e-03   +2.405e-02   -2.094e-02 
 0.750 0.800   1.100   1.120     2.828e-01  1.842e-03   +2.531e-02   -2.628e-02 
 0.750 0.800   1.120   1.140     2.803e-01  1.168e-03   +2.389e-02   -2.126e-02 
 0.750 0.800   1.140   1.160     2.851e-01  1.514e-03   +2.673e-02   -2.590e-02 
 0.750 0.800   1.160   1.180     2.930e-01  1.510e-03   +2.568e-02   -2.666e-02 
 0.750 0.800   1.180   1.200     3.149e-01  1.248e-03   +4.789e-02   -4.598e-02 
 0.750 0.800   1.200   1.220     3.035e-01  1.175e-03   +2.969e-02   -2.989e-02 
 0.750 0.800   1.220   1.240     3.181e-01  8.237e-04   +2.836e-02   -2.940e-02 
 0.750 0.800   1.240   1.260     3.170e-01  1.674e-03   +5.894e-02   -6.116e-02 
 0.750 0.800   1.260   1.280     3.312e-01  1.689e-03   +3.251e-02   -3.129e-02 
 0.750 0.800   1.280   1.300     3.169e-01  1.136e-03   +3.170e-02   -3.209e-02 
 0.750 0.800   1.300   1.320     2.991e-01  1.392e-03   +3.051e-02   -2.819e-02 
 0.750 0.800   1.320   1.340     2.869e-01  1.446e-03   +2.974e-02   -3.099e-02 
 0.750 0.800   1.340   1.360     2.793e-01  1.968e-03   +2.906e-02   -2.917e-02 
 0.750 0.800   1.360   1.380     2.663e-01  1.386e-03   +2.626e-02   -2.334e-02 
 0.750 0.800   1.380   1.400     2.582e-01  1.258e-03   +2.601e-02   -2.634e-02 
 0.750 0.800   1.400   1.420     2.542e-01  1.252e-03   +2.830e-02   -2.617e-02 
 0.750 0.800   1.420   1.440     2.461e-01  1.095e-03   +2.599e-02   -2.483e-02 
 0.750 0.800   1.440   1.460     2.361e-01  1.329e-03   +2.616e-02   -2.109e-02 
 0.750 0.800   1.460   1.480     2.172e-01  1.745e-03   +2.342e-02   -2.514e-02 
 0.750 0.800   1.480   1.500     1.993e-01  1.201e-03   +2.154e-02   -2.365e-02 
 0.750 0.800   1.500   1.520     1.805e-01  1.492e-03   +2.044e-02   -1.939e-02 
 0.750 0.800   1.520   1.540     1.718e-01  1.414e-03   +2.250e-02   -2.004e-02 
 0.750 0.800   1.540   1.560     1.761e-01  1.566e-03   +6.131e-02   -6.097e-02 
 0.750 0.800   1.560   1.580     1.807e-01  1.411e-03   +2.430e-02   -2.480e-02 
 0.750 0.800   1.580   1.600     1.827e-01  1.266e-03   +2.259e-02   -2.187e-02 
 0.750 0.800   1.600   1.620     1.776e-01  1.237e-03   +2.076e-02   -1.982e-02 
 0.750 0.800   1.620   1.640     1.770e-01  8.440e-04   +2.430e-02   -2.539e-02 
 0.750 0.800   1.640   1.660     1.703e-01  1.677e-03   +6.451e-02   -6.886e-02 
 0.750 0.800   1.660   1.680     1.797e-01  1.450e-03   +2.649e-02   -3.022e-02 
 0.750 0.800   1.680   1.700     1.688e-01  1.292e-03   +2.301e-02   -2.671e-02 
 0.750 0.800   1.700   1.720     1.728e-01  1.536e-03   +2.670e-02   -2.773e-02 
 0.750 0.800   1.720   1.740     1.656e-01  1.552e-03   +2.534e-02   -2.237e-02 
 0.750 0.800   1.740   1.760     1.556e-01  1.707e-03   +2.198e-02   -2.203e-02 
 0.750 0.800   1.760   1.780     1.603e-01  9.379e-04   +2.293e-02   -2.617e-02 
 0.750 0.800   1.780   1.800     1.595e-01  1.528e-03   +2.487e-02   -2.285e-02 
 0.750 0.800   1.800   1.820     1.496e-01  1.018e-03   +2.243e-02   -2.416e-02 
 0.750 0.800   1.820   1.840     1.456e-01  1.026e-03   +2.166e-02   -2.146e-02 
 0.750 0.800   1.840   1.860     1.546e-01  1.413e-03   +1.997e-02   -2.362e-02 
 0.750 0.800   1.860   1.880     1.475e-01  1.044e-03   +1.945e-02   -6.352e-02 
 0.750 0.800   1.880   1.900     1.544e-01  1.830e-03   +1.978e-02   -2.262e-02 
 0.750 0.800   1.900   1.920     1.408e-01  1.210e-03   +1.767e-02   -2.006e-02 
 0.750 0.800   1.920   1.940     1.459e-01  1.518e-03   +2.032e-02   -2.231e-02 
 0.750 0.800   1.940   1.960     1.309e-01  1.469e-03   +1.659e-02   -1.745e-02 
 0.750 0.800   1.960   1.980     1.323e-01  1.434e-03   +1.671e-02   -2.198e-02 
 0.750 0.800   1.980   2.000     1.314e-01  8.492e-04   +1.573e-02   -1.841e-02 
 0.750 0.800   2.000   2.020     1.203e-01  1.202e-03   +1.587e-02   -1.867e-02 
 0.750 0.800   2.020   2.040     1.130e-01  1.690e-03   +1.535e-02   -1.959e-02 
 0.750 0.800   2.040   2.060     1.059e-01  1.438e-03   +1.665e-02   -1.498e-02 
 0.750 0.800   2.060   2.080     1.032e-01  1.522e-03   +1.450e-02   -1.684e-02 
 0.750 0.800   2.080   2.100     9.036e-02  1.561e-03   +1.373e-02   -1.112e-02 
 0.750 0.800   2.100   2.120     9.593e-02  1.087e-03   +1.353e-02   -1.689e-02 
 0.750 0.800   2.120   2.140     8.422e-02  8.956e-04   +1.182e-02   -1.338e-02 
 0.750 0.800   2.140   2.160     8.063e-02  1.040e-03   +1.135e-02   -1.218e-02 
 0.750 0.800   2.160   2.180     7.482e-02  8.189e-04   +1.224e-02   -1.255e-02 
 0.750 0.800   2.180   2.200     6.957e-02  9.011e-04   +9.951e-03   -1.001e-02 
 0.750 0.800   2.200   2.220     6.775e-02  1.034e-03   +9.536e-03   -1.105e-02 
 0.750 0.800   2.220   2.240     6.082e-02  9.512e-04   +9.702e-03   -1.077e-02 
 0.750 0.800   2.240   2.260     5.716e-02  6.820e-04   +8.264e-03   -8.812e-03 
 0.750 0.800   2.260   2.280     5.032e-02  5.108e-04   +6.687e-03   -7.609e-03 
 0.750 0.800   2.280   2.300     4.810e-02  5.268e-04   +7.392e-03   -6.248e-03 
 0.800 0.850   0.300   0.320     5.940e-02  3.108e-04   +6.021e-03   -5.525e-03 
 0.800 0.850   0.320   0.340     8.081e-02  7.508e-04   +7.690e-03   -9.012e-03 
 0.800 0.850   0.340   0.360     1.017e-01  7.156e-04   +9.326e-03   -1.130e-02 
 0.800 0.850   0.360   0.380     1.168e-01  6.091e-04   +9.713e-03   -1.166e-02 
 0.800 0.850   0.380   0.400     1.379e-01  5.682e-04   +1.111e-02   -1.421e-02 
 0.800 0.850   0.400   0.420     1.463e-01  9.825e-04   +1.195e-02   -1.422e-02 
 0.800 0.850   0.420   0.440     1.631e-01  7.379e-04   +1.276e-02   -1.613e-02 
 0.800 0.850   0.440   0.460     1.726e-01  1.215e-03   +1.400e-02   -1.298e-02 
 0.800 0.850   0.460   0.480     1.728e-01  1.035e-03   +1.661e-02   -1.589e-02 
 0.800 0.850   0.480   0.500     1.530e-01  6.909e-04   +5.924e-02   -1.667e-02 
 0.800 0.850   0.500   0.520     1.937e-01  1.184e-03   +1.449e-02   -1.775e-02 
 0.800 0.850   0.520   0.540     1.903e-01  9.518e-04   +1.466e-02   -1.681e-02 
 0.800 0.850   0.540   0.560     1.935e-01  1.718e-03   +1.580e-02   -1.720e-02 
 0.800 0.850   0.560   0.580     2.004e-01  1.277e-03   +1.569e-02   -1.842e-02 
 0.800 0.850   0.580   0.600     2.013e-01  1.248e-03   +1.632e-02   -1.842e-02 
 0.800 0.850   0.600   0.620     2.070e-01  1.111e-03   +1.589e-02   -1.806e-02 
 0.800 0.850   0.620   0.640     2.182e-01  7.435e-04   +1.673e-02   -1.917e-02 
 0.800 0.850   0.640   0.660     2.326e-01  1.129e-03   +1.779e-02   -2.020e-02 
 0.800 0.850   0.660   0.680     2.534e-01  8.608e-04   +1.771e-02   -2.254e-02 
 0.800 0.850   0.680   0.700     2.797e-01  1.563e-03   +1.922e-02   -2.095e-02 
 0.800 0.850   0.700   0.720     3.275e-01  1.779e-03   +2.237e-02   -2.988e-02 
 0.800 0.850   0.720   0.740     3.780e-01  1.717e-03   +2.404e-02   -3.027e-02 
 0.800 0.850   0.740   0.760     4.301e-01  1.895e-03   +2.405e-02   -3.184e-02 
 0.800 0.850   0.760   0.780     4.883e-01  1.488e-03   +2.932e-02   -3.658e-02 
 0.800 0.850   0.780   0.800     4.139e-01  1.999e-03   +2.037e-02   -2.977e-02 
 0.800 0.850   0.800   0.820     3.827e-01  1.583e-03   +2.098e-02   -2.957e-02 
 0.800 0.850   0.820   0.840     3.525e-01  1.969e-03   +2.035e-02   -2.660e-02 
 0.800 0.850   0.840   0.860     3.323e-01  1.580e-03   +1.967e-02   -2.475e-02 
 0.800 0.850   0.860   0.880     3.079e-01  1.591e-03   +1.968e-02   -2.332e-02 
 0.800 0.850   0.880   0.900     2.945e-01  1.494e-03   +4.790e-02   -5.227e-02 
 0.800 0.850   0.900   0.920     2.898e-01  1.280e-03   +1.969e-02   -2.489e-02 
 0.800 0.850   0.920   0.940     2.842e-01  1.249e-03   +2.091e-02   -2.040e-02 
 0.800 0.850   0.940   0.960     2.940e-01  1.955e-03   +2.118e-02   -2.366e-02 
 0.800 0.850   0.960   0.980     2.800e-01  1.282e-03   +2.200e-02   -2.364e-02 
 0.800 0.850   0.980   1.000     2.144e-01  1.213e-03   +1.523e-02   -1.941e-02 
 0.800 0.850   1.000   1.020     1.772e-01  1.547e-03   +1.351e-02   -1.371e-02 
 0.800 0.850   1.020   1.040     1.837e-01  1.030e-03   +1.429e-02   -1.836e-02 
 0.800 0.850   1.040   1.060     1.760e-01  9.505e-04   +1.592e-02   -1.789e-02 
 0.800 0.850   1.060   1.080     1.760e-01  1.275e-03   +1.471e-02   -1.827e-02 
 0.800 0.850   1.080   1.100     1.743e-01  9.817e-04   +1.494e-02   -1.601e-02 
 0.800 0.850   1.100   1.120     1.771e-01  1.122e-03   +1.610e-02   -1.690e-02 
 0.800 0.850   1.120   1.140     1.812e-01  1.096e-03   +1.519e-02   -1.918e-02 
 0.800 0.850   1.140   1.160     1.849e-01  1.089e-03   +1.535e-02   -1.586e-02 
 0.800 0.850   1.160   1.180     1.876e-01  1.003e-03   +1.802e-02   -1.567e-02 
 0.800 0.850   1.180   1.200     1.931e-01  8.198e-04   +1.797e-02   -1.724e-02 
 0.800 0.850   1.200   1.220     2.051e-01  6.850e-04   +1.789e-02   -1.979e-02 
 0.800 0.850   1.220   1.240     2.134e-01  1.640e-03   +1.880e-02   -2.185e-02 
 0.800 0.850   1.240   1.260     2.212e-01  1.304e-03   +2.133e-02   -1.957e-02 
 0.800 0.850   1.260   1.280     2.307e-01  1.575e-03   +2.267e-02   -2.122e-02 
 0.800 0.850   1.280   1.300     2.207e-01  1.065e-03   +2.133e-02   -2.228e-02 
 0.800 0.850   1.300   1.320     2.155e-01  9.065e-04   +2.179e-02   -2.197e-02 
 0.800 0.850   1.320   1.340     2.110e-01  1.253e-03   +2.083e-02   -2.533e-02 
 0.800 0.850   1.340   1.360     1.966e-01  1.034e-03   +2.139e-02   -2.182e-02 
 0.800 0.850   1.360   1.380     1.921e-01  1.205e-03   +2.238e-02   -2.332e-02 
 0.800 0.850   1.380   1.400     1.855e-01  8.152e-04   +2.042e-02   -2.380e-02 
 0.800 0.850   1.400   1.420     1.784e-01  1.567e-03   +2.191e-02   -2.001e-02 
 0.800 0.850   1.420   1.440     1.769e-01  1.151e-03   +1.882e-02   -2.108e-02 
 0.800 0.850   1.440   1.460     1.692e-01  1.402e-03   +2.154e-02   -2.305e-02 
 0.800 0.850   1.460   1.480     1.533e-01  9.651e-04   +1.755e-02   -1.831e-02 
 0.800 0.850   1.480   1.500     1.334e-01  1.106e-03   +1.612e-02   -1.562e-02 
 0.800 0.850   1.500   1.520     1.185e-01  7.725e-04   +1.505e-02   -1.673e-02 
 0.800 0.850   1.520   1.540     1.208e-01  1.051e-03   +1.315e-02   -1.495e-02 
 0.800 0.850   1.540   1.560     1.191e-01  1.412e-03   +1.524e-02   -1.384e-02 
 0.800 0.850   1.560   1.580     1.221e-01  1.376e-03   +1.480e-02   -1.552e-02 
 0.800 0.850   1.580   1.600     1.255e-01  1.021e-03   +1.718e-02   -1.749e-02 
 0.800 0.850   1.600   1.620     1.270e-01  1.018e-03   +1.742e-02   -1.498e-02 
 0.800 0.850   1.620   1.640     1.192e-01  1.418e-03   +1.474e-02   -1.533e-02 
 0.800 0.850   1.640   1.660     1.209e-01  7.318e-04   +1.684e-02   -1.486e-02 
 0.800 0.850   1.660   1.680     1.244e-01  1.381e-03   +1.768e-02   -1.844e-02 
 0.800 0.850   1.680   1.700     1.241e-01  1.283e-03   +1.800e-02   -1.815e-02 
 0.800 0.850   1.700   1.720     1.195e-01  1.234e-03   +1.887e-02   -1.768e-02 
 0.800 0.850   1.720   1.740     1.176e-01  7.267e-04   +2.030e-02   -1.756e-02 
 0.800 0.850   1.740   1.760     1.168e-01  1.444e-03   +2.003e-02   -1.968e-02 
 0.800 0.850   1.760   1.780     1.214e-01  1.341e-03   +2.178e-02   -2.015e-02 
 0.800 0.850   1.780   1.800     1.302e-01  1.183e-03   +2.357e-02   -2.115e-02 
 0.800 0.850   1.800   1.820     1.136e-01  1.028e-03   +1.937e-02   -1.910e-02 
 0.800 0.850   1.820   1.840     1.119e-01  1.738e-03   +1.842e-02   -1.808e-02 
 0.800 0.850   1.840   1.860     1.214e-01  1.549e-03   +2.102e-02   -2.087e-02 
 0.800 0.850   1.860   1.880     1.148e-01  7.725e-04   +1.660e-02   -5.127e-02 
 0.800 0.850   1.880   1.900     1.300e-01  1.307e-03   +2.205e-02   -2.169e-02 
 0.800 0.850   1.900   1.920     1.145e-01  1.051e-03   +1.767e-02   -1.907e-02 
 0.800 0.850   1.920   1.940     1.229e-01  1.132e-03   +1.968e-02   -2.222e-02 
 0.800 0.850   1.940   1.960     1.177e-01  1.064e-03   +1.902e-02   -1.972e-02 
 0.800 0.850   1.960   1.980     1.127e-01  1.023e-03   +1.584e-02   -1.712e-02 
 0.800 0.850   1.980   2.000     1.177e-01  1.241e-03   +1.622e-02   -2.347e-02 
 0.800 0.850   2.000   2.020     1.101e-01  1.485e-03   +1.543e-02   -2.009e-02 
 0.800 0.850   2.020   2.040     1.056e-01  1.103e-03   +1.654e-02   -2.028e-02 
 0.800 0.850   2.040   2.060     9.920e-02  9.082e-04   +1.547e-02   -1.622e-02 
 0.800 0.850   2.060   2.080     9.282e-02  1.427e-03   +1.324e-02   -1.739e-02 
 0.800 0.850   2.080   2.100     9.320e-02  1.204e-03   +1.480e-02   -1.636e-02 
 0.800 0.850   2.100   2.120     8.604e-02  1.303e-03   +1.385e-02   -1.552e-02 
 0.800 0.850   2.120   2.140     8.266e-02  1.128e-03   +1.360e-02   -1.536e-02 
 0.800 0.850   2.140   2.160     7.851e-02  1.296e-03   +1.263e-02   -1.262e-02 
 0.800 0.850   2.160   2.180     7.584e-02  1.280e-03   +1.219e-02   -1.178e-02 
 0.800 0.850   2.180   2.200     7.427e-02  1.147e-03   +1.272e-02   -1.304e-02 
 0.800 0.850   2.200   2.220     6.820e-02  9.376e-04   +1.041e-02   -9.899e-03 
 0.800 0.850   2.220   2.240     6.107e-02  8.452e-04   +1.034e-02   -9.329e-03 
 0.800 0.850   2.240   2.260     6.304e-02  9.179e-04   +1.154e-02   -9.778e-03 
 0.800 0.850   2.260   2.280     5.323e-02  9.583e-04   +1.004e-02   -9.542e-03 
 0.800 0.850   2.280   2.300     5.706e-02  8.271e-04   +9.953e-03   -8.976e-03 
 0.850 0.900   0.300   0.320     2.961e-02  3.811e-04   +3.677e-03   -4.966e-03 
 0.850 0.900   0.320   0.340     4.024e-02  4.682e-04   +4.443e-03   -5.768e-03 
 0.850 0.900   0.340   0.360     4.917e-02  5.758e-04   +5.262e-03   -6.111e-03 
 0.850 0.900   0.360   0.380     5.894e-02  7.488e-04   +6.089e-03   -7.541e-03 
 0.850 0.900   0.380   0.400     6.837e-02  8.287e-04   +6.316e-03   -8.484e-03 
 0.850 0.900   0.400   0.420     7.482e-02  7.510e-04   +6.621e-03   -9.284e-03 
 0.850 0.900   0.420   0.440     8.289e-02  5.804e-04   +8.814e-03   -1.104e-02 
 0.850 0.900   0.440   0.460     8.526e-02  8.272e-04   +7.488e-03   -8.902e-03 
 0.850 0.900   0.460   0.480     8.573e-02  8.238e-04   +1.194e-02   -9.228e-03 
 0.850 0.900   0.480   0.500     7.797e-02  4.555e-04   +3.286e-02   -9.575e-03 
 0.850 0.900   0.500   0.520     1.029e-01  6.205e-04   +9.487e-03   -1.190e-02 
 0.850 0.900   0.520   0.540     1.002e-01  7.965e-04   +8.807e-03   -1.152e-02 
 0.850 0.900   0.540   0.560     1.015e-01  7.527e-04   +9.257e-03   -9.504e-03 
 0.850 0.900   0.560   0.580     1.076e-01  7.147e-04   +8.907e-03   -1.282e-02 
 0.850 0.900   0.580   0.600     1.072e-01  1.028e-03   +8.898e-03   -9.879e-03 
 0.850 0.900   0.600   0.620     1.139e-01  9.369e-04   +1.005e-02   -1.333e-02 
 0.850 0.900   0.620   0.640     1.211e-01  8.459e-04   +1.096e-02   -1.245e-02 
 0.850 0.900   0.640   0.660     1.306e-01  9.265e-04   +1.009e-02   -1.408e-02 
 0.850 0.900   0.660   0.680     1.458e-01  1.204e-03   +1.135e-02   -1.552e-02 
 0.850 0.900   0.680   0.700     1.652e-01  1.432e-03   +1.153e-02   -1.579e-02 
 0.850 0.900   0.700   0.720     1.887e-01  9.950e-04   +1.360e-02   -1.545e-02 
 0.850 0.900   0.720   0.740     2.314e-01  1.232e-03   +1.507e-02   -2.020e-02 
 0.850 0.900   0.740   0.760     2.637e-01  1.198e-03   +1.556e-02   -1.945e-02 
 0.850 0.900   0.760   0.780     3.071e-01  9.572e-04   +1.891e-02   -2.450e-02 
 0.850 0.900   0.780   0.800     2.427e-01  1.006e-03   +1.331e-02   -1.662e-02 
 0.850 0.900   0.800   0.820     2.263e-01  1.477e-03   +1.315e-02   -1.699e-02 
 0.850 0.900   0.820   0.840     2.125e-01  1.391e-03   +1.299e-02   -1.905e-02 
 0.850 0.900   0.840   0.860     1.926e-01  2.239e-03   +1.151e-02   -1.722e-02 
 0.850 0.900   0.860   0.880     1.793e-01  1.460e-03   +1.140e-02   -1.572e-02 
 0.850 0.900   0.880   0.900     1.723e-01  1.202e-03   +1.220e-02   -1.552e-02 
 0.850 0.900   0.900   0.920     1.666e-01  1.722e-03   +1.116e-02   -1.529e-02 
 0.850 0.900   0.920   0.940     1.690e-01  1.612e-03   +1.248e-02   -1.702e-02 
 0.850 0.900   0.940   0.960     1.626e-01  9.169e-04   +1.371e-02   -1.502e-02 
 0.850 0.900   0.960   0.980     1.582e-01  1.333e-03   +1.284e-02   -1.490e-02 
 0.850 0.900   0.980   1.000     1.145e-01  1.023e-03   +9.352e-03   -1.139e-02 
 0.850 0.900   1.000   1.020     9.866e-02  1.313e-03   +8.525e-03   -1.105e-02 
 0.850 0.900   1.020   1.040     9.908e-02  1.539e-03   +9.480e-03   -1.225e-02 
 0.850 0.900   1.040   1.060     9.538e-02  8.165e-04   +8.708e-03   -9.505e-03 
 0.850 0.900   1.060   1.080     9.676e-02  1.149e-03   +9.769e-03   -1.018e-02 
 0.850 0.900   1.080   1.100     9.675e-02  1.110e-03   +1.336e-02   -1.368e-02 
 0.850 0.900   1.100   1.120     9.242e-02  1.295e-03   +6.959e-02   -7.107e-02 
 0.850 0.900   1.120   1.140     1.040e-01  7.205e-04   +1.457e-02   -1.482e-02 
 0.850 0.900   1.140   1.160     1.093e-01  1.245e-03   +1.080e-02   -1.286e-02 
 0.850 0.900   1.160   1.180     1.098e-01  6.884e-04   +1.089e-02   -1.390e-02 
 0.850 0.900   1.180   1.200     1.165e-01  8.938e-04   +1.206e-02   -1.340e-02 
 0.850 0.900   1.200   1.220     1.261e-01  1.148e-03   +1.346e-02   -1.519e-02 
 0.850 0.900   1.220   1.240     1.352e-01  1.390e-03   +1.411e-02   -1.370e-02 
 0.850 0.900   1.240   1.260     1.423e-01  8.825e-04   +1.545e-02   -1.844e-02 
 0.850 0.900   1.260   1.280     1.489e-01  1.427e-03   +1.916e-02   -2.134e-02 
 0.850 0.900   1.280   1.300     1.442e-01  1.192e-03   +1.597e-02   -2.005e-02 
 0.850 0.900   1.300   1.320     1.371e-01  8.289e-04   +1.630e-02   -1.605e-02 
 0.850 0.900   1.320   1.340     1.315e-01  9.456e-04   +1.560e-02   -1.792e-02 
 0.850 0.900   1.340   1.360     1.262e-01  8.008e-04   +1.577e-02   -1.791e-02 
 0.850 0.900   1.360   1.380     1.155e-01  1.026e-03   +1.438e-02   -1.246e-02 
 0.850 0.900   1.380   1.400     1.186e-01  6.933e-04   +1.334e-02   -1.651e-02 
 0.850 0.900   1.400   1.420     1.109e-01  7.792e-04   +1.458e-02   -1.559e-02 
 0.850 0.900   1.420   1.440     1.079e-01  1.108e-03   +1.424e-02   -1.341e-02 
 0.850 0.900   1.440   1.460     1.027e-01  9.347e-04   +1.281e-02   -1.536e-02 
 0.850 0.900   1.460   1.480     9.491e-02  6.292e-04   +1.306e-02   -1.346e-02 
 0.850 0.900   1.480   1.500     8.087e-02  1.112e-03   +1.060e-02   -1.194e-02 
 0.850 0.900   1.500   1.520     7.459e-02  7.628e-04   +1.045e-02   -1.117e-02 
 0.850 0.900   1.520   1.540     7.055e-02  5.784e-04   +9.757e-03   -1.022e-02 
 0.850 0.900   1.540   1.560     6.998e-02  1.007e-03   +1.040e-02   -9.526e-03 
 0.850 0.900   1.560   1.580     7.102e-02  6.365e-04   +9.912e-03   -9.455e-03 
 0.850 0.900   1.580   1.600     7.359e-02  9.886e-04   +1.152e-02   -1.196e-02 
 0.850 0.900   1.600   1.620     7.521e-02  1.026e-03   +1.208e-02   -1.223e-02 
 0.850 0.900   1.620   1.640     7.147e-02  8.073e-04   +1.125e-02   -1.033e-02 
 0.850 0.900   1.640   1.660     7.641e-02  9.691e-04   +1.257e-02   -1.196e-02 
 0.850 0.900   1.660   1.680     7.639e-02  8.164e-04   +1.349e-02   -1.248e-02 
 0.850 0.900   1.680   1.700     7.779e-02  8.904e-04   +1.236e-02   -1.225e-02 
 0.850 0.900   1.700   1.720     7.646e-02  1.090e-03   +1.176e-02   -1.328e-02 
 0.850 0.900   1.720   1.740     7.672e-02  1.417e-03   +1.443e-02   -1.505e-02 
 0.850 0.900   1.740   1.760     7.725e-02  7.111e-04   +1.482e-02   -1.367e-02 
 0.850 0.900   1.760   1.780     7.662e-02  8.828e-04   +1.474e-02   -1.665e-02 
 0.850 0.900   1.780   1.800     8.650e-02  1.000e-03   +1.829e-02   -1.811e-02 
 0.850 0.900   1.800   1.820     7.671e-02  5.306e-04   +1.570e-02   -1.646e-02 
 0.850 0.900   1.820   1.840     7.518e-02  8.595e-04   +1.612e-02   -1.515e-02 
 0.850 0.900   1.840   1.860     8.175e-02  1.176e-03   +1.691e-02   -1.577e-02 
 0.850 0.900   1.860   1.880     7.881e-02  7.559e-04   +1.279e-02   -2.961e-02 
 0.850 0.900   1.880   1.900     8.909e-02  1.266e-03   +1.725e-02   -1.844e-02 
 0.850 0.900   1.900   1.920     8.383e-02  8.460e-04   +1.671e-02   -1.799e-02 
 0.850 0.900   1.920   1.940     8.873e-02  1.287e-03   +1.601e-02   -1.807e-02 
 0.850 0.900   1.940   1.960     8.591e-02  1.142e-03   +1.584e-02   -1.665e-02 
 0.850 0.900   1.960   1.980     8.750e-02  1.174e-03   +1.638e-02   -1.907e-02 
 0.850 0.900   1.980   2.000     8.166e-02  1.127e-03   +1.659e-02   -1.581e-02 
 0.850 0.900   2.000   2.020     8.040e-02  8.108e-04   +1.638e-02   -1.814e-02 
 0.850 0.900   2.020   2.040     8.253e-02  1.635e-03   +1.627e-02   -1.948e-02 
 0.850 0.900   2.040   2.060     7.242e-02  6.941e-04   +1.334e-02   -1.270e-02 
 0.850 0.900   2.060   2.080     7.218e-02  1.294e-03   +1.275e-02   -1.427e-02 
 0.850 0.900   2.080   2.100     7.490e-02  1.384e-03   +1.293e-02   -1.718e-02 
 0.850 0.900   2.100   2.120     6.918e-02  7.768e-04   +1.326e-02   -1.265e-02 
 0.850 0.900   2.120   2.140     6.913e-02  1.002e-03   +1.233e-02   -1.315e-02 
 0.850 0.900   2.140   2.160     7.257e-02  8.634e-04   +1.361e-02   -1.445e-02 
 0.850 0.900   2.160   2.180     6.587e-02  1.145e-03   +1.166e-02   -1.201e-02 
 0.850 0.900   2.180   2.200     6.916e-02  1.363e-03   +1.099e-02   -1.566e-02 
 0.850 0.900   2.200   2.220     6.167e-02  6.847e-04   +1.108e-02   -1.092e-02 
 0.850 0.900   2.220   2.240     6.028e-02  9.789e-04   +1.044e-02   -1.008e-02 
 0.850 0.900   2.240   2.260     5.906e-02  6.124e-04   +9.553e-03   -1.173e-02 
 0.850 0.900   2.260   2.280     5.280e-02  6.224e-04   +9.977e-03   -1.103e-02 
 0.850 0.900   2.280   2.300     5.588e-02  7.057e-04   +1.116e-02   -1.076e-02 
 0.900 0.950   0.300   0.320     1.169e-02  2.535e-04   +2.081e-03   -2.646e-03 
 0.900 0.950   0.320   0.340     1.652e-02  4.946e-04   +2.674e-03   -2.873e-03 
 0.900 0.950   0.340   0.360     1.967e-02  5.789e-04   +2.567e-03   -3.206e-03 
 0.900 0.950   0.360   0.380     2.517e-02  4.738e-04   +3.501e-03   -4.993e-03 
 0.900 0.950   0.380   0.400     2.863e-02  7.916e-04   +3.630e-03   -5.706e-03 
 0.900 0.950   0.400   0.420     2.965e-02  6.458e-04   +4.142e-03   -3.826e-03 
 0.900 0.950   0.420   0.440     3.451e-02  5.734e-04   +4.453e-03   -6.033e-03 
 0.900 0.950   0.440   0.460     3.711e-02  7.324e-04   +4.672e-03   -6.439e-03 
 0.900 0.950   0.460   0.480     3.560e-02  6.605e-04   +6.018e-03   -5.163e-03 
 0.900 0.950   0.480   0.500     3.238e-02  4.700e-04   +1.377e-02   -5.169e-03 
 0.900 0.950   0.500   0.520     4.251e-02  5.170e-04   +5.862e-03   -5.445e-03 
 0.900 0.950   0.520   0.540     4.195e-02  7.157e-04   +4.796e-03   -5.701e-03 
 0.900 0.950   0.540   0.560     4.500e-02  5.409e-04   +5.204e-03   -7.116e-03 
 0.900 0.950   0.560   0.580     4.798e-02  9.148e-04   +4.950e-03   -8.409e-03 
 0.900 0.950   0.580   0.600     4.865e-02  6.529e-04   +5.136e-03   -6.292e-03 
 0.900 0.950   0.600   0.620     5.172e-02  7.423e-04   +5.792e-03   -6.429e-03 
 0.900 0.950   0.620   0.640     5.608e-02  7.357e-04   +6.000e-03   -6.776e-03 
 0.900 0.950   0.640   0.660     6.297e-02  8.915e-04   +6.211e-03   -8.869e-03 
 0.900 0.950   0.660   0.680     7.290e-02  9.601e-04   +7.239e-03   -1.004e-02 
 0.900 0.950   0.680   0.700     8.264e-02  1.049e-03   +7.343e-03   -8.859e-03 
 0.900 0.950   0.700   0.720     9.775e-02  7.927e-04   +8.052e-03   -1.069e-02 
 0.900 0.950   0.720   0.740     1.204e-01  1.063e-03   +9.462e-03   -1.400e-02 
 0.900 0.950   0.740   0.760     1.425e-01  1.303e-03   +1.165e-02   -1.497e-02 
 0.900 0.950   0.760   0.780     1.653e-01  1.523e-03   +9.889e-03   -1.756e-02 
 0.900 0.950   0.780   0.800     1.282e-01  9.854e-04   +9.021e-03   -1.237e-02 
 0.900 0.950   0.800   0.820     1.184e-01  1.098e-03   +8.464e-03   -1.191e-02 
 0.900 0.950   0.820   0.840     1.069e-01  1.392e-03   +8.695e-03   -9.264e-03 
 0.900 0.950   0.840   0.860     9.843e-02  1.072e-03   +7.729e-03   -1.089e-02 
 0.900 0.950   0.860   0.880     8.731e-02  1.411e-03   +7.388e-03   -8.525e-03 
 0.900 0.950   0.880   0.900     8.409e-02  9.130e-04   +6.633e-03   -1.067e-02 
 0.900 0.950   0.900   0.920     8.402e-02  1.157e-03   +8.928e-03   -9.826e-03 
 0.900 0.950   0.920   0.940     7.751e-02  9.747e-04   +7.060e-03   -8.633e-03 
 0.900 0.950   0.940   0.960     7.967e-02  7.963e-04   +6.642e-03   -1.020e-02 
 0.900 0.950   0.960   0.980     7.350e-02  5.265e-04   +6.806e-03   -8.688e-03 
 0.900 0.950   0.980   1.000     5.361e-02  8.173e-04   +5.919e-03   -6.829e-03 
 0.900 0.950   1.000   1.020     4.272e-02  6.065e-04   +4.892e-03   -5.596e-03 
 0.900 0.950   1.020   1.040     4.601e-02  6.401e-04   +5.008e-03   -6.673e-03 
 0.900 0.950   1.040   1.060     4.603e-02  8.178e-04   +5.576e-03   -6.203e-03 
 0.900 0.950   1.060   1.080     4.411e-02  5.950e-04   +5.043e-03   -6.267e-03 
 0.900 0.950   1.080   1.100     4.551e-02  5.636e-04   +5.161e-03   -5.477e-03 
 0.900 0.950   1.100   1.120     4.969e-02  9.138e-04   +6.991e-03   -7.697e-03 
 0.900 0.950   1.120   1.140     4.819e-02  7.886e-04   +5.863e-03   -6.356e-03 
 0.900 0.950   1.140   1.160     5.372e-02  1.011e-03   +6.476e-03   -7.730e-03 
 0.900 0.950   1.160   1.180     5.793e-02  9.132e-04   +7.368e-03   -8.520e-03 
 0.900 0.950   1.180   1.200     5.791e-02  1.122e-03   +7.510e-03   -7.252e-03 
 0.900 0.950   1.200   1.220     6.748e-02  8.955e-04   +8.243e-03   -9.438e-03 
 0.900 0.950   1.220   1.240     7.181e-02  1.688e-03   +9.523e-03   -1.175e-02 
 0.900 0.950   1.240   1.260     7.941e-02  1.169e-03   +1.199e-02   -1.440e-02 
 0.900 0.950   1.260   1.280     7.716e-02  8.319e-04   +1.262e-02   -1.069e-02 
 0.900 0.950   1.280   1.300     8.057e-02  9.808e-04   +1.249e-02   -1.377e-02 
 0.900 0.950   1.300   1.320     7.632e-02  9.678e-04   +1.382e-02   -1.212e-02 
 0.900 0.950   1.320   1.340     6.993e-02  1.118e-03   +1.029e-02   -1.153e-02 
 0.900 0.950   1.340   1.360     6.833e-02  1.090e-03   +1.146e-02   -1.236e-02 
 0.900 0.950   1.360   1.380     6.489e-02  8.625e-04   +9.908e-03   -1.142e-02 
 0.900 0.950   1.380   1.400     6.032e-02  5.951e-04   +1.005e-02   -9.588e-03 
 0.900 0.950   1.400   1.420     6.043e-02  5.744e-04   +9.323e-03   -9.259e-03 
 0.900 0.950   1.420   1.440     5.926e-02  1.052e-03   +1.026e-02   -1.005e-02 
 0.900 0.950   1.440   1.460     5.301e-02  4.939e-04   +1.015e-02   -8.929e-03 
 0.900 0.950   1.460   1.480     4.687e-02  5.564e-04   +7.838e-03   -6.617e-03 
 0.900 0.950   1.480   1.500     4.018e-02  7.862e-04   +8.032e-03   -7.628e-03 
 0.900 0.950   1.500   1.520     3.487e-02  8.266e-04   +6.265e-03   -5.042e-03 
 0.900 0.950   1.520   1.540     3.437e-02  5.219e-04   +6.779e-03   -6.112e-03 
 0.900 0.950   1.540   1.560     3.461e-02  4.722e-04   +6.130e-03   -5.986e-03 
 0.900 0.950   1.560   1.580     3.795e-02  6.998e-04   +7.549e-03   -7.502e-03 
 0.900 0.950   1.580   1.600     3.774e-02  6.252e-04   +7.195e-03   -6.382e-03 
 0.900 0.950   1.600   1.620     4.021e-02  6.006e-04   +7.948e-03   -8.106e-03 
 0.900 0.950   1.620   1.640     3.592e-02  7.568e-04   +7.381e-03   -5.869e-03 
 0.900 0.950   1.640   1.660     4.071e-02  7.418e-04   +8.356e-03   -8.061e-03 
 0.900 0.950   1.660   1.680     4.059e-02  4.560e-04   +8.512e-03   -7.139e-03 
 0.900 0.950   1.680   1.700     3.902e-02  4.223e-04   +9.160e-03   -7.881e-03 
 0.900 0.950   1.700   1.720     4.117e-02  1.086e-03   +9.397e-03   -1.006e-02 
 0.900 0.950   1.720   1.740     3.943e-02  2.821e-04   +9.662e-03   -8.637e-03 
 0.900 0.950   1.740   1.760     4.155e-02  4.400e-04   +9.757e-03   -9.739e-03 
 0.900 0.950   1.760   1.780     4.120e-02  5.854e-04   +1.025e-02   -1.050e-02 
 0.900 0.950   1.780   1.800     4.382e-02  7.135e-04   +1.277e-02   -1.082e-02 
 0.900 0.950   1.800   1.820     3.822e-02  4.633e-04   +1.130e-02   -8.788e-03 
 0.900 0.950   1.820   1.840     3.876e-02  7.990e-04   +1.076e-02   -9.818e-03 
 0.900 0.950   1.840   1.860     4.399e-02  9.040e-04   +1.329e-02   -1.272e-02 
 0.900 0.950   1.860   1.880     3.928e-02  2.316e-04   +8.226e-03   -8.057e-03 
 0.900 0.950   1.880   1.900     4.810e-02  1.137e-03   +1.359e-02   -1.359e-02 
 0.900 0.950   1.900   1.920     5.104e-02  1.379e-03   +1.451e-02   -1.620e-02 
 0.900 0.950   1.920   1.940     5.020e-02  9.302e-04   +1.361e-02   -1.409e-02 
 0.900 0.950   1.940   1.960     5.255e-02  1.029e-03   +1.371e-02   -1.427e-02 
 0.900 0.950   1.960   1.980     5.002e-02  1.054e-03   +1.278e-02   -1.414e-02 
 0.900 0.950   1.980   2.000     4.880e-02  6.682e-04   +1.223e-02   -1.044e-02 
 0.900 0.950   2.000   2.020     4.683e-02  6.687e-04   +1.340e-02   -1.217e-02 
 0.900 0.950   2.020   2.040     4.471e-02  8.070e-04   +1.288e-02   -1.054e-02 
 0.900 0.950   2.040   2.060     4.584e-02  7.893e-04   +1.296e-02   -1.304e-02 
 0.900 0.950   2.060   2.080     4.289e-02  6.724e-04   +1.112e-02   -9.858e-03 
 0.900 0.950   2.080   2.100     4.442e-02  1.071e-03   +1.212e-02   -1.107e-02 
 0.900 0.950   2.100   2.120     4.175e-02  9.894e-04   +9.324e-03   -8.448e-03 
 0.900 0.950   2.120   2.140     4.391e-02  6.828e-04   +1.065e-02   -1.126e-02 
 0.900 0.950   2.140   2.160     4.480e-02  8.886e-04   +1.080e-02   -1.058e-02 
 0.900 0.950   2.160   2.180     4.207e-02  9.345e-04   +9.942e-03   -9.712e-03 
 0.900 0.950   2.180   2.200     4.911e-02  1.039e-03   +1.019e-02   -1.250e-02 
 0.900 0.950   2.200   2.220     5.009e-02  1.008e-03   +9.062e-03   -1.450e-02 
 0.900 0.950   2.220   2.240     4.155e-02  4.234e-04   +7.802e-03   -7.561e-03 
 0.900 0.950   2.240   2.260     4.367e-02  1.368e-03   +8.011e-03   -9.862e-03 
 0.900 0.950   2.260   2.280     4.016e-02  6.460e-04   +7.570e-03   -9.449e-03 
 0.900 0.950   2.280   2.300     4.324e-02  5.527e-04   +8.863e-03   -7.912e-03 
 0.950 1.000   0.300   0.320     3.370e-03  2.007e-04   +1.250e-03   -1.517e-03 
 0.950 1.000   0.320   0.340     4.489e-03  2.730e-04   +1.396e-03   -1.678e-03 
 0.950 1.000   0.340   0.360     4.714e-03  4.724e-04   +1.213e-03   -1.228e-03 
 0.950 1.000   0.360   0.380     6.535e-03  3.900e-04   +1.961e-03   -2.198e-03 
 0.950 1.000   0.380   0.400     7.063e-03  3.486e-04   +1.772e-03   -1.625e-03 
 0.950 1.000   0.400   0.420     7.851e-03  3.552e-04   +2.127e-03   -1.886e-03 
 0.950 1.000   0.420   0.440     9.498e-03  5.094e-04   +2.629e-03   -2.621e-03 
 0.950 1.000   0.440   0.460     9.668e-03  7.877e-04   +2.237e-03   -2.085e-03 
 0.950 1.000   0.460   0.480     1.132e-02  4.103e-04   +3.020e-03   -3.235e-03 
 0.950 1.000   0.480   0.500     8.974e-03  3.441e-04   +2.293e-03   -1.356e-03 
 0.950 1.000   0.500   0.520     1.290e-02  5.498e-04   +3.088e-03   -3.849e-03 
 0.950 1.000   0.520   0.540     1.258e-02  6.462e-04   +2.896e-03   -3.310e-03 
 0.950 1.000   0.540   0.560     1.298e-02  7.222e-04   +2.686e-03   -2.893e-03 
 0.950 1.000   0.560   0.580     1.577e-02  7.252e-04   +3.692e-03   -3.961e-03 
 0.950 1.000   0.580   0.600     1.353e-02  4.740e-04   +2.937e-03   -2.408e-03 
 0.950 1.000   0.600   0.620     1.482e-02  4.568e-04   +2.945e-03   -3.092e-03 
 0.950 1.000   0.620   0.640     1.775e-02  6.918e-04   +3.702e-03   -2.702e-03 
 0.950 1.000   0.640   0.660     1.781e-02  5.940e-04   +3.141e-03   -2.757e-03 
 0.950 1.000   0.660   0.680     2.315e-02  7.055e-04   +3.133e-03   -3.461e-03 
 0.950 1.000   0.680   0.700     3.178e-02  7.430e-04   +4.929e-03   -6.350e-03 
 0.950 1.000   0.700   0.720     3.339e-02  9.826e-04   +4.790e-03   -3.560e-03 
 0.950 1.000   0.720   0.740     4.499e-02  8.729e-04   +6.065e-03   -7.728e-03 
 0.950 1.000   0.740   0.760     5.649e-02  1.297e-03   +7.545e-03   -9.078e-03 
 0.950 1.000   0.760   0.780     6.505e-02  1.596e-03   +7.872e-03   -1.096e-02 
 0.950 1.000   0.780   0.800     4.772e-02  1.346e-03   +5.421e-03   -6.684e-03 
 0.950 1.000   0.800   0.820     3.972e-02  1.021e-03   +5.030e-03   -5.289e-03 
 0.950 1.000   0.820   0.840     4.156e-02  9.900e-04   +5.153e-03   -7.030e-03 
 0.950 1.000   0.840   0.860     3.541e-02  9.135e-04   +4.935e-03   -6.612e-03 
 0.950 1.000   0.860   0.880     3.168e-02  7.874e-04   +4.037e-03   -5.395e-03 
 0.950 1.000   0.880   0.900     2.569e-02  6.437e-04   +3.907e-03   -3.426e-03 
 0.950 1.000   0.900   0.920     2.553e-02  6.468e-04   +3.671e-03   -3.526e-03 
 0.950 1.000   0.920   0.940     2.389e-02  6.454e-04   +4.265e-03   -3.236e-03 
 0.950 1.000   0.940   0.960     2.610e-02  9.200e-04   +4.241e-03   -5.818e-03 
 0.950 1.000   0.960   0.980     2.184e-02  6.724e-04   +4.031e-03   -4.127e-03 
 0.950 1.000   0.980   1.000     1.499e-02  4.634e-04   +2.608e-03   -3.226e-03 
 0.950 1.000   1.000   1.020     1.366e-02  4.769e-04   +2.787e-03   -2.657e-03 
 0.950 1.000   1.020   1.040     1.273e-02  3.883e-04   +2.889e-03   -2.440e-03 
 0.950 1.000   1.040   1.060     1.110e-02  4.151e-04   +2.224e-03   -1.590e-03 
 0.950 1.000   1.060   1.080     1.462e-02  3.162e-04   +3.556e-03   -3.775e-03 
 0.950 1.000   1.080   1.100     1.370e-02  5.199e-04   +2.821e-03   -2.287e-03 
 0.950 1.000   1.100   1.120     1.434e-02  4.296e-04   +3.079e-03   -3.265e-03 
 0.950 1.000   1.120   1.140     1.496e-02  6.096e-04   +3.407e-03   -2.935e-03 
 0.950 1.000   1.140   1.160     1.627e-02  6.938e-04   +3.981e-03   -3.791e-03 
 0.950 1.000   1.160   1.180     1.657e-02  4.545e-04   +3.616e-03   -3.089e-03 
 0.950 1.000   1.180   1.200     2.027e-02  6.937e-04   +5.173e-03   -4.227e-03 
 0.950 1.000   1.200   1.220     2.151e-02  7.670e-04   +5.640e-03   -4.096e-03 
 0.950 1.000   1.220   1.240     2.583e-02  5.988e-04   +6.067e-03   -5.628e-03 
 0.950 1.000   1.240   1.260     2.848e-02  7.394e-04   +6.285e-03   -8.078e-03 
 0.950 1.000   1.260   1.280     3.046e-02  5.384e-04   +8.573e-03   -6.902e-03 
 0.950 1.000   1.280   1.300     2.851e-02  6.223e-04   +9.248e-03   -7.705e-03 
 0.950 1.000   1.300   1.320     2.518e-02  6.707e-04   +6.706e-03   -5.944e-03 
 0.950 1.000   1.320   1.340     2.546e-02  4.739e-04   +7.987e-03   -7.004e-03 
 0.950 1.000   1.340   1.360     2.495e-02  6.411e-04   +6.846e-03   -5.431e-03 
 0.950 1.000   1.360   1.380     2.417e-02  1.024e-03   +7.620e-03   -6.787e-03 
 0.950 1.000   1.380   1.400     2.294e-02  6.719e-04   +6.878e-03   -5.614e-03 
 0.950 1.000   1.400   1.420     2.031e-02  4.602e-04   +6.412e-03   -5.491e-03 
 0.950 1.000   1.420   1.440     2.131e-02  5.895e-04   +6.150e-03   -5.501e-03 
 0.950 1.000   1.440   1.460     2.086e-02  5.543e-04   +6.100e-03   -6.168e-03 
 0.950 1.000   1.460   1.480     1.550e-02  4.252e-04   +4.341e-03   -3.772e-03 
 0.950 1.000   1.480   1.500     1.431e-02  2.883e-04   +4.308e-03   -3.702e-03 
 0.950 1.000   1.500   1.520     1.138e-02  4.618e-04   +3.725e-03   -3.054e-03 
 0.950 1.000   1.520   1.540     1.216e-02  4.848e-04   +3.537e-03   -3.447e-03 
 0.950 1.000   1.540   1.560     1.127e-02  3.229e-04   +3.409e-03   -3.260e-03 
 0.950 1.000   1.560   1.580     1.306e-02  4.602e-04   +4.264e-03   -3.279e-03 
 0.950 1.000   1.580   1.600     1.476e-02  5.869e-04   +5.759e-03   -4.127e-03 
 0.950 1.000   1.600   1.620     1.605e-02  3.920e-04   +5.538e-03   -5.522e-03 
 0.950 1.000   1.620   1.640     1.481e-02  4.693e-04   +5.223e-03   -4.161e-03 
 0.950 1.000   1.640   1.660     1.434e-02  4.331e-04   +5.454e-03   -4.375e-03 
 0.950 1.000   1.660   1.680     1.482e-02  2.965e-04   +5.606e-03   -3.981e-03 
 0.950 1.000   1.680   1.700     1.534e-02  3.590e-04   +5.942e-03   -5.291e-03 
 0.950 1.000   1.700   1.720     1.572e-02  5.597e-04   +5.763e-03   -5.145e-03 
 0.950 1.000   1.720   1.740     1.555e-02  6.145e-04   +7.114e-03   -5.358e-03 
 0.950 1.000   1.740   1.760     1.652e-02  3.859e-04   +6.705e-03   -6.427e-03 
 0.950 1.000   1.760   1.780     1.453e-02  5.300e-04   +6.981e-03   -5.654e-03 
 0.950 1.000   1.780   1.800     1.673e-02  6.413e-04   +8.762e-03   -6.777e-03 
 0.950 1.000   1.800   1.820     1.577e-02  5.495e-04   +7.475e-03   -6.266e-03 
 0.950 1.000   1.820   1.840     1.654e-02  5.549e-04   +9.055e-03   -7.388e-03 
 0.950 1.000   1.840   1.860     1.723e-02  4.008e-04   +9.132e-03   -6.704e-03 
 0.950 1.000   1.860   1.880     1.651e-02  3.988e-04   +5.352e-03   -3.749e-03 
 0.950 1.000   1.880   1.900     1.875e-02  4.157e-04   +8.788e-03   -6.527e-03 
 0.950 1.000   1.900   1.920     1.959e-02  4.058e-04   +9.720e-03   -6.757e-03 
 0.950 1.000   1.920   1.940     2.003e-02  6.917e-04   +8.519e-03   -7.241e-03 
 0.950 1.000   1.940   1.960     2.241e-02  5.400e-04   +1.041e-02   -7.992e-03 
 0.950 1.000   1.960   1.980     2.041e-02  4.710e-04   +8.253e-03   -7.516e-03 
 0.950 1.000   1.980   2.000     2.098e-02  4.581e-04   +9.172e-03   -6.425e-03 
 0.950 1.000   2.000   2.020     2.190e-02  7.870e-04   +1.239e-02   -9.650e-03 
 0.950 1.000   2.020   2.040     2.033e-02  4.141e-04   +9.909e-03   -7.934e-03 
 0.950 1.000   2.040   2.060     2.018e-02  4.905e-04   +9.947e-03   -7.714e-03 
 0.950 1.000   2.060   2.080     2.152e-02  7.371e-04   +1.037e-02   -9.521e-03 
 0.950 1.000   2.080   2.100     1.809e-02  4.132e-04   +7.700e-03   -7.021e-03 
 0.950 1.000   2.100   2.120     1.852e-02  5.486e-04   +7.973e-03   -6.843e-03 
 0.950 1.000   2.120   2.140     1.921e-02  6.416e-04   +8.735e-03   -7.386e-03 
 0.950 1.000   2.140   2.160     2.010e-02  2.406e-04   +8.071e-03   -7.670e-03 
 0.950 1.000   2.160   2.180     1.985e-02  7.065e-04   +8.308e-03   -7.394e-03 
 0.950 1.000   2.180   2.200     1.949e-02  5.495e-04   +8.329e-03   -5.941e-03 
 0.950 1.000   2.200   2.220     2.164e-02  6.112e-04   +7.949e-03   -7.647e-03 
 0.950 1.000   2.220   2.240     2.063e-02  2.520e-04   +6.460e-03   -6.024e-03 
 0.950 1.000   2.240   2.260     2.243e-02  5.144e-04   +7.019e-03   -6.795e-03 
 0.950 1.000   2.260   2.280     2.068e-02  5.380e-04   +6.281e-03   -5.513e-03 
 0.950 1.000   2.280   2.300     2.192e-02  4.039e-04   +5.840e-03   -5.631e-03 


==> db/finalxsecs_pippip.dat <==
#Final  cross sections d2sigma / dz dm  in microb/GeV for the pi+ pi+ + c.c. data.
#zbin  range #massbin  range   xsec[microb/GeV]    stat        systematic errors
 0.200 0.250   0.300   0.320     8.267e+00  7.628e-03   +4.571e-01   -4.555e-01 
 0.200 0.250   0.320   0.340     8.225e+00  6.769e-03   +4.334e-01   -4.212e-01 
 0.200 0.250   0.340   0.360     8.226e+00  8.386e-03   +5.492e-01   -5.512e-01 
 0.200 0.250   0.360   0.380     8.166e+00  8.219e-03   +5.526e-01   -5.423e-01 
 0.200 0.250   0.380   0.400     8.043e+00  7.098e-03   +4.181e-01   -4.138e-01 
 0.200 0.250   0.400   0.420     7.979e+00  6.005e-03   +4.262e-01   -4.236e-01 
 0.200 0.250   0.420   0.440     7.964e+00  8.114e-03   +5.863e-01   -5.884e-01 
 0.200 0.250   0.440   0.460     7.864e+00  1.177e-02   +1.011e+00   -9.299e-01 
 0.200 0.250   0.460   0.480     7.663e+00  9.130e-03   +5.722e-01   -5.703e-01 
 0.200 0.250   0.480   0.500     7.562e+00  1.125e-02   +6.624e-01   -6.551e-01 
 0.200 0.250   0.500   0.520     7.443e+00  8.652e-03   +5.093e-01   -5.100e-01 
 0.200 0.250   0.520   0.540     7.337e+00  8.234e-03   +4.958e-01   -4.956e-01 
 0.200 0.250   0.540   0.560     7.226e+00  6.765e-03   +4.457e-01   -4.381e-01 
 0.200 0.250   0.560   0.580     7.045e+00  1.047e-02   +6.163e-01   -6.127e-01 
 0.200 0.250   0.580   0.600     6.891e+00  7.436e-03   +3.851e-01   -3.909e-01 
 0.200 0.250   0.600   0.620     6.738e+00  8.262e-03   +4.226e-01   -4.309e-01 
 0.200 0.250   0.620   0.640     6.545e+00  9.182e-03   +6.265e-01   -6.318e-01 
 0.200 0.250   0.640   0.660     6.298e+00  9.052e-03   +7.630e-01   -7.565e-01 
 0.200 0.250   0.660   0.680     6.069e+00  9.328e-03   +5.156e-01   -5.262e-01 
 0.200 0.250   0.680   0.700     5.796e+00  7.484e-03   +4.407e-01   -4.401e-01 
 0.200 0.250   0.700   0.720     5.478e+00  5.934e-03   +3.241e-01   -3.377e-01 
 0.200 0.250   0.720   0.740     5.172e+00  1.037e-02   +5.105e-01   -5.160e-01 
 0.200 0.250   0.740   0.760     4.864e+00  6.244e-03   +3.587e-01   -3.708e-01 
 0.200 0.250   0.760   0.780     4.591e+00  6.263e-03   +2.755e-01   -2.843e-01 
 0.200 0.250   0.780   0.800     4.345e+00  8.326e-03   +4.654e-01   -4.740e-01 
 0.200 0.250   0.800   0.820     3.973e+00  8.023e-03   +3.160e-01   -3.258e-01 
 0.200 0.250   0.820   0.840     3.716e+00  6.645e-03   +2.801e-01   -2.826e-01 
 0.200 0.250   0.840   0.860     3.468e+00  6.456e-03   +2.216e-01   -2.273e-01 
 0.200 0.250   0.860   0.880     3.176e+00  6.999e-03   +2.474e-01   -2.538e-01 
 0.200 0.250   0.880   0.900     2.861e+00  5.271e-03   +1.984e-01   -2.040e-01 
 0.200 0.250   0.900   0.920     2.567e+00  4.396e-03   +3.081e-01   -3.016e-01 
 0.200 0.250   0.920   0.940     2.359e+00  7.501e-03   +2.444e+00   -2.304e+00 
 0.200 0.250   0.940   0.960     2.070e+00  7.079e-03   +2.965e-01   -2.930e-01 
 0.200 0.250   0.960   0.980     1.799e+00  5.108e-03   +1.434e-01   -1.448e-01 
 0.200 0.250   0.980   1.000     1.589e+00  3.713e-03   +8.993e-02   -9.382e-02 
 0.200 0.250   1.000   1.020     1.331e+00  3.060e-03   +5.428e-02   -5.823e-02 
 0.200 0.250   1.020   1.040     1.115e+00  4.294e-03   +8.691e-02   -9.002e-02 
 0.200 0.250   1.040   1.060     9.071e-01  4.422e-03   +6.299e-02   -6.376e-02 
 0.200 0.250   1.060   1.080     7.057e-01  3.032e-03   +4.306e-02   -4.184e-02 
 0.200 0.250   1.080   1.100     5.591e-01  2.954e-03   +3.850e-02   -3.955e-02 
 0.200 0.250   1.100   1.120     4.116e-01  2.237e-03   +2.670e-02   -2.679e-02 
 0.200 0.250   1.120   1.140     3.139e-01  2.227e-03   +2.373e-02   -2.440e-02 
 0.200 0.250   1.140   1.160     2.200e-01  1.708e-03   +1.667e-02   -1.680e-02 
 0.200 0.250   1.160   1.180     1.439e-01  1.020e-03   +8.088e-03   -7.964e-03 
 0.200 0.250   1.180   1.200     9.304e-02  1.010e-03   +4.806e-03   -4.371e-03 
 0.200 0.250   1.200   1.220     5.277e-02  9.938e-04   +2.860e-03   -2.887e-03 
 0.200 0.250   1.220   1.240     3.022e-02  8.973e-04   +2.862e-03   -2.815e-03 
 0.200 0.250   1.240   1.260     1.396e-02  5.870e-04   +1.261e-03   -1.314e-03 
 0.200 0.250   1.260   1.280     5.166e-03  2.273e-04   +6.682e-04   -7.122e-04 
 0.200 0.250   1.280   1.300     1.362e-03  1.023e-04   +2.936e-04   -2.692e-04 
 0.200 0.250   1.300   1.320     1.072e-04  1.981e-05   +2.366e-04   -5.831e-05 
 0.250 0.300   0.300   0.320     1.181e+01  7.525e-03   +4.624e-01   -4.179e-01 
 0.250 0.300   0.320   0.340     1.193e+01  8.734e-03   +4.534e-01   -4.195e-01 
 0.250 0.300   0.340   0.360     1.195e+01  8.156e-03   +4.567e-01   -4.143e-01 
 0.250 0.300   0.360   0.380     1.192e+01  9.424e-03   +4.690e-01   -4.300e-01 
 0.250 0.300   0.380   0.400     1.199e+01  6.001e-03   +4.718e-01   -3.972e-01 
 0.250 0.300   0.400   0.420     1.185e+01  7.153e-03   +4.512e-01   -3.997e-01 
 0.250 0.300   0.420   0.440     1.182e+01  5.507e-03   +4.336e-01   -3.846e-01 
 0.250 0.300   0.440   0.460     1.175e+01  6.734e-03   +4.449e-01   -3.916e-01 
 0.250 0.300   0.460   0.480     1.162e+01  8.758e-03   +4.505e-01   -4.059e-01 
 0.250 0.300   0.480   0.500     1.152e+01  8.374e-03   +4.459e-01   -3.957e-01 
 0.250 0.300   0.500   0.520     1.141e+01  7.908e-03   +4.524e-01   -4.007e-01 
 0.250 0.300   0.520   0.540     1.124e+01  8.210e-03   +4.219e-01   -3.825e-01 
 0.250 0.300   0.540   0.560     1.106e+01  1.033e-02   +4.468e-01   -4.163e-01 
 0.250 0.300   0.560   0.580     1.092e+01  9.082e-03   +4.095e-01   -3.976e-01 
 0.250 0.300   0.580   0.600     1.073e+01  7.472e-03   +3.846e-01   -3.705e-01 
 0.250 0.300   0.600   0.620     1.048e+01  1.059e-02   +4.489e-01   -4.220e-01 
 0.250 0.300   0.620   0.640     1.023e+01  1.036e-02   +3.874e-01   -3.477e-01 
 0.250 0.300   0.640   0.660     9.961e+00  1.061e-02   +4.115e-01   -3.834e-01 
 0.250 0.300   0.660   0.680     9.683e+00  7.926e-03   +3.508e-01   -3.334e-01 
 0.250 0.300   0.680   0.700     9.349e+00  8.904e-03   +3.281e-01   -3.254e-01 
 0.250 0.300   0.700   0.720     8.956e+00  7.808e-03   +3.377e-01   -3.236e-01 
 0.250 0.300   0.720   0.740     8.581e+00  8.322e-03   +3.115e-01   -3.075e-01 
 0.250 0.300   0.740   0.760     8.142e+00  9.247e-03   +3.447e-01   -3.383e-01 
 0.250 0.300   0.760   0.780     7.800e+00  7.440e-03   +2.471e-01   -2.411e-01 
 0.250 0.300   0.780   0.800     7.408e+00  1.040e-02   +3.194e-01   -3.267e-01 
 0.250 0.300   0.800   0.820     7.050e+00  7.521e-03   +2.387e-01   -2.542e-01 
 0.250 0.300   0.820   0.840     6.717e+00  7.985e-03   +2.105e-01   -2.173e-01 
 0.250 0.300   0.840   0.860     6.380e+00  7.422e-03   +1.843e-01   -1.862e-01 
 0.250 0.300   0.860   0.880     6.019e+00  8.149e-03   +2.144e-01   -2.187e-01 
 0.250 0.300   0.880   0.900     5.651e+00  8.728e-03   +1.918e-01   -2.085e-01 
 0.250 0.300   0.900   0.920     5.325e+00  6.334e-03   +1.444e-01   -1.553e-01 
 0.250 0.300   0.920   0.940     4.972e+00  7.434e-03   +2.109e-01   -2.266e-01 
 0.250 0.300   0.940   0.960     4.624e+00  5.848e-03   +1.168e-01   -1.319e-01 
 0.250 0.300   0.960   0.980     4.292e+00  7.529e-03   +1.235e-01   -1.292e-01 
 0.250 0.300   0.980   1.000     3.949e+00  5.873e-03   +1.591e-01   -1.731e-01 
 0.250 0.300   1.000   1.020     3.633e+00  7.441e-03   +1.077e-01   -1.156e-01 
 0.250 0.300   1.020   1.040     3.308e+00  4.835e-03   +7.051e-02   -8.653e-02 
 0.250 0.300   1.040   1.060     3.003e+00  4.785e-03   +1.148e-01   -1.263e-01 
 0.250 0.300   1.060   1.080     2.708e+00  6.837e-03   +1.014e-01   -1.163e-01 
 0.250 0.300   1.080   1.100     2.412e+00  4.864e-03   +6.821e-02   -8.432e-02 
 0.250 0.300   1.100   1.120     2.140e+00  4.703e-03   +6.433e-02   -7.740e-02 
 0.250 0.300   1.120   1.140     1.859e+00  4.786e-03   +6.399e-02   -7.567e-02 
 0.250 0.300   1.140   1.160     1.602e+00  4.783e-03   +4.718e-02   -5.866e-02 
 0.250 0.300   1.160   1.180     1.353e+00  3.916e-03   +3.968e-02   -4.553e-02 
 0.250 0.300   1.180   1.200     1.134e+00  3.966e-03   +3.213e-02   -3.497e-02 
 0.250 0.300   1.200   1.220     9.476e-01  3.868e-03   +2.431e-02   -3.089e-02 
 0.250 0.300   1.220   1.240     7.541e-01  2.805e-03   +2.311e-02   -2.219e-02 
 0.250 0.300   1.240   1.260     6.135e-01  2.602e-03   +1.944e-02   -2.474e-02 
 0.250 0.300   1.260   1.280     4.690e-01  1.848e-03   +1.486e-02   -1.643e-02 
 0.250 0.300   1.280   1.300     3.546e-01  1.757e-03   +1.190e-02   -1.526e-02 
 0.250 0.300   1.300   1.320     2.624e-01  1.758e-03   +1.395e-02   -1.271e-02 
 0.250 0.300   1.320   1.340     1.953e-01  1.511e-03   +9.625e-03   -8.932e-03 
 0.250 0.300   1.340   1.360     1.336e-01  1.304e-03   +5.730e-03   -7.507e-03 
 0.250 0.300   1.360   1.380     9.215e-02  1.235e-03   +4.066e-03   -4.693e-03 
 0.250 0.300   1.380   1.400     6.056e-02  8.829e-04   +3.021e-03   -3.815e-03 
 0.250 0.300   1.400   1.420     3.715e-02  8.490e-04   +2.867e-03   -3.002e-03 
 0.250 0.300   1.420   1.440     2.212e-02  5.604e-04   +1.686e-03   -1.856e-03 
 0.250 0.300   1.440   1.460     1.353e-02  3.569e-04   +7.836e-04   -1.476e-03 
 0.250 0.300   1.460   1.480     7.371e-03  3.544e-04   +9.846e-04   -9.981e-04 
 0.250 0.300   1.480   1.500     3.377e-03  1.639e-04   +3.769e-04   -5.085e-04 
 0.250 0.300   1.500   1.520     1.700e-03  1.222e-04   +4.085e-04   -3.102e-04 
 0.250 0.300   1.520   1.540     4.281e-04  5.385e-05   +2.316e-04   -1.566e-04 
 0.250 0.300   1.540   1.560     1.642e-04  3.637e-05   +2.314e-04   -1.131e-04 
 0.300 0.350   0.300   0.320     9.420e+00  8.700e-03   +3.839e-01   -3.419e-01 
 0.300 0.350   0.320   0.340     9.628e+00  6.123e-03   +3.828e-01   -3.343e-01 
 0.300 0.350   0.340   0.360     9.719e+00  8.187e-03   +3.861e-01   -3.298e-01 
 0.300 0.350   0.360   0.380     9.758e+00  6.630e-03   +3.927e-01   -3.442e-01 
 0.300 0.350   0.380   0.400     9.829e+00  7.497e-03   +3.824e-01   -3.522e-01 
 0.300 0.350   0.400   0.420     9.848e+00  7.935e-03   +4.008e-01   -3.445e-01 
 0.300 0.350   0.420   0.440     9.840e+00  7.559e-03   +3.854e-01   -3.379e-01 
 0.300 0.350   0.440   0.460     9.834e+00  9.499e-03   +3.914e-01   -3.419e-01 
 0.300 0.350   0.460   0.480     9.788e+00  8.876e-03   +3.988e-01   -3.520e-01 
 0.300 0.350   0.480   0.500     9.716e+00  6.317e-03   +3.838e-01   -3.372e-01 
 0.300 0.350   0.500   0.520     9.691e+00  8.649e-03   +3.794e-01   -3.610e-01 
 0.300 0.350   0.520   0.540     9.575e+00  9.864e-03   +3.770e-01   -3.344e-01 
 0.300 0.350   0.540   0.560     9.516e+00  1.056e-02   +4.040e-01   -3.535e-01 
 0.300 0.350   0.560   0.580     9.393e+00  7.929e-03   +3.451e-01   -3.090e-01 
 0.300 0.350   0.580   0.600     9.270e+00  1.096e-02   +3.620e-01   -3.296e-01 
 0.300 0.350   0.600   0.620     9.129e+00  8.791e-03   +3.386e-01   -3.099e-01 
 0.300 0.350   0.620   0.640     8.952e+00  5.949e-03   +3.258e-01   -2.833e-01 
 0.300 0.350   0.640   0.660     8.782e+00  9.000e-03   +3.234e-01   -2.819e-01 
 0.300 0.350   0.660   0.680     8.605e+00  1.035e-02   +3.296e-01   -2.998e-01 
 0.300 0.350   0.680   0.700     8.293e+00  6.554e-03   +3.050e-01   -2.889e-01 
 0.300 0.350   0.700   0.720     8.034e+00  6.875e-03   +2.811e-01   -2.538e-01 
 0.300 0.350   0.720   0.740     7.680e+00  7.229e-03   +2.652e-01   -2.456e-01 
 0.300 0.350   0.740   0.760     7.364e+00  7.584e-03   +2.407e-01   -2.237e-01 
 0.300 0.350   0.760   0.780     7.073e+00  7.468e-03   +2.259e-01   -2.139e-01 
 0.300 0.350   0.780   0.800     6.806e+00  8.708e-03   +2.273e-01   -2.330e-01 
 0.300 0.350   0.800   0.820     6.594e+00  7.786e-03   +2.329e-01   -2.283e-01 
 0.300 0.350   0.820   0.840     5.684e+00  4.828e-03   +8.408e-01   -8.272e-01 
 0.300 0.350   0.840   0.860     6.043e+00  6.868e-03   +2.066e-01   -2.075e-01 
 0.300 0.350   0.860   0.880     5.746e+00  5.401e-03   +1.782e-01   -1.721e-01 
 0.300 0.350   0.880   0.900     5.472e+00  8.439e-03   +1.881e-01   -2.034e-01 
 0.300 0.350   0.900   0.920     5.224e+00  6.151e-03   +1.426e-01   -1.548e-01 
 0.300 0.350   0.920   0.940     4.958e+00  7.823e-03   +1.858e-01   -1.982e-01 
 0.300 0.350   0.940   0.960     4.707e+00  6.589e-03   +1.254e-01   -1.406e-01 
 0.300 0.350   0.960   0.980     4.469e+00  4.401e-03   +1.051e-01   -1.242e-01 
 0.300 0.350   0.980   1.000     4.214e+00  6.942e-03   +1.515e-01   -1.522e-01 
 0.300 0.350   1.000   1.020     4.005e+00  7.029e-03   +1.127e-01   -1.296e-01 
 0.300 0.350   1.020   1.040     3.743e+00  6.008e-03   +9.114e-02   -1.082e-01 
 0.300 0.350   1.040   1.060     3.549e+00  5.537e-03   +7.951e-02   -9.466e-02 
 0.300 0.350   1.060   1.080     3.277e+00  4.769e-03   +6.154e-02   -7.560e-02 
 0.300 0.350   1.080   1.100     3.095e+00  3.707e-03   +5.622e-02   -7.533e-02 
 0.300 0.350   1.100   1.120     2.866e+00  5.142e-03   +4.949e-02   -7.225e-02 
 0.300 0.350   1.120   1.140     2.646e+00  4.118e-03   +3.941e-02   -5.930e-02 
 0.300 0.350   1.140   1.160     2.458e+00  4.113e-03   +4.462e-02   -6.136e-02 
 0.300 0.350   1.160   1.180     2.259e+00  5.689e-03   +4.754e-02   -6.698e-02 
 0.300 0.350   1.180   1.200     2.049e+00  5.148e-03   +4.345e-02   -7.855e-02 
 0.300 0.350   1.200   1.220     1.880e+00  5.315e-03   +4.916e-02   -5.794e-02 
 0.300 0.350   1.220   1.240     1.681e+00  5.039e-03   +3.369e-02   -6.181e-02 
 0.300 0.350   1.240   1.260     1.513e+00  3.468e-03   +3.569e-02   -5.063e-02 
 0.300 0.350   1.260   1.280     1.341e+00  4.554e-03   +3.354e-02   -4.318e-02 
 0.300 0.350   1.280   1.300     1.174e+00  3.862e-03   +9.894e-02   -1.114e-01 
 0.300 0.350   1.300   1.320     1.019e+00  2.972e-03   +1.986e-02   -3.198e-02 
 0.300 0.350   1.320   1.340     8.589e-01  3.439e-03   +2.622e-02   -2.867e-02 
 0.300 0.350   1.340   1.360     7.363e-01  3.349e-03   +2.523e-02   -3.041e-02 
 0.300 0.350   1.360   1.380     6.045e-01  2.573e-03   +2.209e-02   -2.437e-02 
 0.300 0.350   1.380   1.400     4.911e-01  2.566e-03   +2.220e-02   -1.984e-02 
 0.300 0.350   1.400   1.420     4.007e-01  1.768e-03   +2.030e-02   -1.949e-02 
 0.300 0.350   1.420   1.440     3.168e-01  1.100e-03   +1.575e-02   -1.829e-02 
 0.300 0.350   1.440   1.460     2.501e-01  1.005e-03   +1.350e-02   -1.546e-02 
 0.300 0.350   1.460   1.480     1.957e-01  1.449e-03   +1.483e-02   -1.268e-02 
 0.300 0.350   1.480   1.500     1.443e-01  1.325e-03   +8.812e-03   -1.011e-02 
 0.300 0.350   1.500   1.520     1.119e-01  1.016e-03   +7.658e-03   -8.580e-03 
 0.300 0.350   1.520   1.540     8.140e-02  9.700e-04   +7.449e-03   -6.004e-03 
 0.300 0.350   1.540   1.560     5.635e-02  7.129e-04   +5.793e-03   -5.197e-03 
 0.300 0.350   1.560   1.580     4.010e-02  8.027e-04   +4.723e-03   -4.114e-03 
 0.300 0.350   1.580   1.600     2.855e-02  3.591e-04   +3.149e-03   -2.956e-03 
 0.300 0.350   1.600   1.620     1.834e-02  3.709e-04   +3.084e-03   -2.317e-03 
 0.300 0.350   1.620   1.640     1.115e-02  3.410e-04   +2.367e-03   -1.827e-03 
 0.300 0.350   1.640   1.660     6.363e-03  2.533e-04   +1.279e-03   -9.538e-04 
 0.300 0.350   1.660   1.680     4.481e-03  1.645e-04   +5.552e-04   -8.207e-04 
 0.300 0.350   1.680   1.700     2.179e-03  1.217e-04   +5.712e-04   -6.051e-04 
 0.300 0.350   1.700   1.720     1.480e-03  8.234e-05   +5.364e-04   -3.977e-04 
 0.300 0.350   1.720   1.740     7.137e-04  4.747e-05   +3.045e-04   -2.561e-04 
 0.300 0.350   1.740   1.760     2.190e-04  4.881e-05   +2.223e-04   -1.303e-04 
 0.350 0.400   0.300   0.320     6.252e+00  4.534e-03   +2.522e-01   -2.127e-01 
 0.350 0.400   0.320   0.340     6.969e+00  4.877e-03   +2.883e-01   -2.490e-01 
 0.350 0.400   0.340   0.360     7.014e+00  6.167e-03   +2.894e-01   -2.431e-01 
 0.350 0.400   0.360   0.380     7.070e+00  6.201e-03   +2.894e-01   -2.579e-01 
 0.350 0.400   0.380   0.400     7.111e+00  7.620e-03   +2.852e-01   -2.740e-01 
 0.350 0.400   0.400   0.420     7.133e+00  4.936e-03   +2.858e-01   -2.568e-01 
 0.350 0.400   0.420   0.440     7.158e+00  6.770e-03   +3.035e-01   -2.589e-01 
 0.350 0.400   0.440   0.460     7.175e+00  5.795e-03   +3.052e-01   -2.634e-01 
 0.350 0.400   0.460   0.480     7.184e+00  8.617e-03   +2.987e-01   -2.653e-01 
 0.350 0.400   0.480   0.500     7.168e+00  4.510e-03   +2.894e-01   -2.611e-01 
 0.350 0.400   0.500   0.520     7.166e+00  5.414e-03   +2.847e-01   -2.517e-01 
 0.350 0.400   0.520   0.540     7.141e+00  6.423e-03   +2.796e-01   -2.583e-01 
 0.350 0.400   0.540   0.560     7.106e+00  6.196e-03   +2.855e-01   -2.779e-01 
 0.350 0.400   0.560   0.580     7.020e+00  5.918e-03   +2.682e-01   -2.443e-01 
 0.350 0.400   0.580   0.600     6.967e+00  5.090e-03   +2.709e-01   -2.535e-01 
 0.350 0.400   0.600   0.620     6.887e+00  8.328e-03   +2.691e-01   -2.534e-01 
 0.350 0.400   0.620   0.640     6.786e+00  5.181e-03   +2.550e-01   -2.263e-01 
 0.350 0.400   0.640   0.660     6.685e+00  7.126e-03   +2.819e-01   -2.527e-01 
 0.350 0.400   0.660   0.680     6.566e+00  7.501e-03   +2.575e-01   -2.337e-01 
 0.350 0.400   0.680   0.700     6.403e+00  7.949e-03   +2.681e-01   -2.556e-01 
 0.350 0.400   0.700   0.720     6.205e+00  6.837e-03   +2.389e-01   -2.420e-01 
 0.350 0.400   0.720   0.740     5.937e+00  5.891e-03   +2.311e-01   -2.105e-01 
 0.350 0.400   0.740   0.760     5.764e+00  6.082e-03   +2.069e-01   -2.082e-01 
 0.350 0.400   0.760   0.780     5.535e+00  5.931e-03   +1.953e-01   -1.824e-01 
 0.350 0.400   0.780   0.800     5.363e+00  6.143e-03   +2.034e-01   -1.933e-01 
 0.350 0.400   0.800   0.820     5.157e+00  5.857e-03   +1.968e-01   -1.988e-01 
 0.350 0.400   0.820   0.840     4.998e+00  5.155e-03   +1.700e-01   -1.755e-01 
 0.350 0.400   0.840   0.860     4.804e+00  7.300e-03   +1.740e-01   -1.583e-01 
 0.350 0.400   0.860   0.880     4.628e+00  4.828e-03   +1.605e-01   -1.575e-01 
 0.350 0.400   0.880   0.900     4.465e+00  4.617e-03   +1.453e-01   -1.515e-01 
 0.350 0.400   0.900   0.920     4.261e+00  3.420e-03   +1.379e-01   -1.317e-01 
 0.350 0.400   0.920   0.940     4.070e+00  6.399e-03   +1.353e-01   -1.342e-01 
 0.350 0.400   0.940   0.960     3.912e+00  5.413e-03   +1.243e-01   -1.222e-01 
 0.350 0.400   0.960   0.980     3.733e+00  5.871e-03   +1.222e-01   -1.426e-01 
 0.350 0.400   0.980   1.000     3.553e+00  4.555e-03   +1.198e-01   -1.232e-01 
 0.350 0.400   1.000   1.020     3.373e+00  5.564e-03   +1.204e-01   -1.249e-01 
 0.350 0.400   1.020   1.040     3.220e+00  6.134e-03   +9.555e-02   -1.033e-01 
 0.350 0.400   1.040   1.060     3.087e+00  4.042e-03   +8.496e-02   -9.375e-02 
 0.350 0.400   1.060   1.080     2.921e+00  4.508e-03   +8.122e-02   -8.410e-02 
 0.350 0.400   1.080   1.100     2.759e+00  4.687e-03   +7.046e-02   -7.840e-02 
 0.350 0.400   1.100   1.120     2.634e+00  5.803e-03   +7.455e-02   -8.988e-02 
 0.350 0.400   1.120   1.140     2.503e+00  4.569e-03   +5.937e-02   -6.752e-02 
 0.350 0.400   1.140   1.160     2.389e+00  5.594e-03   +6.889e-02   -7.285e-02 
 0.350 0.400   1.160   1.180     2.256e+00  4.974e-03   +5.091e-02   -6.760e-02 
 0.350 0.400   1.180   1.200     2.132e+00  4.798e-03   +5.190e-02   -6.117e-02 
 0.350 0.400   1.200   1.220     2.016e+00  4.516e-03   +3.442e-02   -5.148e-02 
 0.350 0.400   1.220   1.240     1.900e+00  3.658e-03   +3.580e-02   -4.982e-02 
 0.350 0.400   1.240   1.260     1.784e+00  4.631e-03   +3.929e-02   -5.209e-02 
 0.350 0.400   1.260   1.280     1.658e+00  4.313e-03   +2.938e-02   -4.229e-02 
 0.350 0.400   1.280   1.300     1.526e+00  2.928e-03   +2.475e-02   -3.887e-02 
 0.350 0.400   1.300   1.320     1.431e+00  4.500e-03   +3.016e-02   -4.442e-02 
 0.350 0.400   1.320   1.340     1.313e+00  3.589e-03   +2.147e-02   -3.307e-02 
 0.350 0.400   1.340   1.360     1.191e+00  2.773e-03   +1.289e-02   -2.966e-02 
 0.350 0.400   1.360   1.380     1.050e+00  3.560e-03   +2.027e-02   -3.030e-02 
 0.350 0.400   1.380   1.400     9.151e-01  2.587e-03   +2.134e-02   -3.204e-02 
 0.350 0.400   1.400   1.420     8.065e-01  2.929e-03   +5.435e-02   -6.899e-02 
 0.350 0.400   1.420   1.440     7.141e-01  2.688e-03   +1.806e-02   -2.500e-02 
 0.350 0.400   1.440   1.460     6.246e-01  3.043e-03   +2.117e-02   -2.316e-02 
 0.350 0.400   1.460   1.480     5.465e-01  2.482e-03   +1.781e-02   -2.057e-02 
 0.350 0.400   1.480   1.500     4.705e-01  1.412e-03   +1.746e-02   -2.078e-02 
 0.350 0.400   1.500   1.520     3.911e-01  2.170e-03   +2.153e-02   -1.841e-02 
 0.350 0.400   1.520   1.540     3.355e-01  2.249e-03   +1.821e-02   -1.633e-02 
 0.350 0.400   1.540   1.560     2.790e-01  1.984e-03   +1.491e-02   -1.634e-02 
 0.350 0.400   1.560   1.580     2.324e-01  1.704e-03   +1.503e-02   -1.448e-02 
 0.350 0.400   1.580   1.600     1.891e-01  1.191e-03   +1.319e-02   -1.299e-02 
 0.350 0.400   1.600   1.620     1.543e-01  9.470e-04   +1.021e-02   -1.232e-02 
 0.350 0.400   1.620   1.640     1.209e-01  7.986e-04   +1.281e-02   -1.076e-02 
 0.350 0.400   1.640   1.660     9.314e-02  1.089e-03   +1.039e-02   -9.631e-03 
 0.350 0.400   1.660   1.680     7.740e-02  9.937e-04   +8.209e-03   -8.065e-03 
 0.350 0.400   1.680   1.700     5.559e-02  7.461e-04   +6.501e-03   -6.145e-03 
 0.350 0.400   1.700   1.720     4.378e-02  6.830e-04   +6.741e-03   -5.772e-03 
 0.350 0.400   1.720   1.740     3.154e-02  8.035e-04   +5.673e-03   -5.140e-03 
 0.350 0.400   1.740   1.760     2.441e-02  5.480e-04   +4.027e-03   -3.688e-03 
 0.350 0.400   1.760   1.780     1.688e-02  4.647e-04   +2.658e-03   -3.029e-03 
 0.350 0.400   1.780   1.800     1.233e-02  3.096e-04   +2.481e-03   -2.314e-03 
 0.350 0.400   1.800   1.820     8.580e-03  3.057e-04   +2.370e-03   -1.824e-03 
 0.350 0.400   1.820   1.840     5.987e-03  2.295e-04   +1.328e-03   -1.282e-03 
 0.350 0.400   1.840   1.860     3.393e-03  1.662e-04   +1.099e-03   -9.010e-04 
 0.350 0.400   1.860   1.880     2.312e-03  1.287e-04   +5.830e-04   -5.967e-04 
 0.350 0.400   1.880   1.900     1.358e-03  1.209e-04   +5.964e-04   -5.278e-04 
 0.350 0.400   1.900   1.920     8.502e-04  5.823e-05   +3.763e-04   -3.889e-04 
 0.350 0.400   1.920   1.940     4.177e-04  4.423e-05   +2.016e-04   -2.450e-04 
 0.350 0.400   1.940   1.960     4.551e-04  6.699e-05   +8.413e-04   -1.869e-04 
 0.350 0.400   1.960   1.980     1.687e-04  3.830e-05   +1.609e-04   -9.838e-05 
 0.400 0.450   0.300   0.320     3.836e+00  3.189e-03   +1.561e-01   -1.398e-01 
 0.400 0.450   0.320   0.340     4.677e+00  5.660e-03   +2.014e-01   -1.768e-01 
 0.400 0.450   0.340   0.360     4.845e+00  4.124e-03   +2.002e-01   -1.798e-01 
 0.400 0.450   0.360   0.380     4.875e+00  3.117e-03   +2.048e-01   -1.660e-01 
 0.400 0.450   0.380   0.400     4.905e+00  5.431e-03   +2.084e-01   -1.964e-01 
 0.400 0.450   0.400   0.420     4.897e+00  7.133e-03   +2.075e-01   -2.077e-01 
 0.400 0.450   0.420   0.440     4.927e+00  5.932e-03   +2.117e-01   -1.893e-01 
 0.400 0.450   0.440   0.460     4.945e+00  4.654e-03   +2.157e-01   -1.837e-01 
 0.400 0.450   0.460   0.480     4.967e+00  6.166e-03   +2.399e-01   -2.138e-01 
 0.400 0.450   0.480   0.500     4.961e+00  5.500e-03   +2.142e-01   -1.934e-01 
 0.400 0.450   0.500   0.520     4.993e+00  6.172e-03   +2.122e-01   -2.008e-01 
 0.400 0.450   0.520   0.540     4.981e+00  5.213e-03   +2.131e-01   -1.917e-01 
 0.400 0.450   0.540   0.560     4.959e+00  5.202e-03   +2.146e-01   -2.077e-01 
 0.400 0.450   0.560   0.580     4.941e+00  5.239e-03   +2.111e-01   -1.819e-01 
 0.400 0.450   0.580   0.600     4.923e+00  6.094e-03   +2.075e-01   -1.853e-01 
 0.400 0.450   0.600   0.620     4.879e+00  5.423e-03   +2.063e-01   -1.893e-01 
 0.400 0.450   0.620   0.640     4.803e+00  4.036e-03   +2.013e-01   -2.088e-01 
 0.400 0.450   0.640   0.660     4.789e+00  6.336e-03   +2.020e-01   -1.972e-01 
 0.400 0.450   0.660   0.680     4.688e+00  6.264e-03   +2.060e-01   -1.958e-01 
 0.400 0.450   0.680   0.700     4.609e+00  6.162e-03   +2.030e-01   -1.901e-01 
 0.400 0.450   0.700   0.720     4.479e+00  5.639e-03   +1.778e-01   -1.645e-01 
 0.400 0.450   0.720   0.740     4.309e+00  6.033e-03   +1.734e-01   -1.607e-01 
 0.400 0.450   0.740   0.760     4.174e+00  4.214e-03   +1.767e-01   -1.611e-01 
 0.400 0.450   0.760   0.780     4.051e+00  5.826e-03   +1.591e-01   -1.513e-01 
 0.400 0.450   0.780   0.800     3.945e+00  5.754e-03   +1.599e-01   -1.503e-01 
 0.400 0.450   0.800   0.820     3.813e+00  5.022e-03   +1.636e-01   -1.611e-01 
 0.400 0.450   0.820   0.840     3.703e+00  5.307e-03   +1.446e-01   -1.391e-01 
 0.400 0.450   0.840   0.860     3.598e+00  5.305e-03   +1.415e-01   -1.349e-01 
 0.400 0.450   0.860   0.880     3.472e+00  4.587e-03   +1.375e-01   -1.182e-01 
 0.400 0.450   0.880   0.900     3.354e+00  5.645e-03   +1.537e-01   -1.476e-01 
 0.400 0.450   0.900   0.920     3.239e+00  4.963e-03   +1.222e-01   -1.161e-01 
 0.400 0.450   0.920   0.940     3.131e+00  3.393e-03   +1.164e-01   -1.174e-01 
 0.400 0.450   0.940   0.960     3.006e+00  5.353e-03   +1.426e-01   -1.453e-01 
 0.400 0.450   0.960   0.980     2.885e+00  3.250e-03   +1.019e-01   -1.055e-01 
 0.400 0.450   0.980   1.000     2.772e+00  3.427e-03   +1.074e-01   -1.122e-01 
 0.400 0.450   1.000   1.020     2.656e+00  4.456e-03   +9.434e-02   -8.871e-02 
 0.400 0.450   1.020   1.040     2.543e+00  5.430e-03   +9.252e-02   -9.656e-02 
 0.400 0.450   1.040   1.060     2.444e+00  4.775e-03   +9.353e-02   -9.017e-02 
 0.400 0.450   1.060   1.080     2.330e+00  4.830e-03   +7.537e-02   -7.989e-02 
 0.400 0.450   1.080   1.100     2.234e+00  4.279e-03   +8.203e-02   -7.866e-02 
 0.400 0.450   1.100   1.120     2.126e+00  3.761e-03   +6.400e-02   -6.937e-02 
 0.400 0.450   1.120   1.140     2.043e+00  2.885e-03   +6.452e-02   -6.640e-02 
 0.400 0.450   1.140   1.160     1.971e+00  4.265e-03   +6.709e-02   -7.503e-02 
 0.400 0.450   1.160   1.180     1.889e+00  4.755e-03   +5.863e-02   -6.757e-02 
 0.400 0.450   1.180   1.200     1.812e+00  3.253e-03   +5.352e-02   -5.627e-02 
 0.400 0.450   1.200   1.220     1.753e+00  3.168e-03   +4.792e-02   -5.348e-02 
 0.400 0.450   1.220   1.240     1.681e+00  3.463e-03   +4.234e-02   -4.911e-02 
 0.400 0.450   1.240   1.260     1.610e+00  4.553e-03   +5.374e-02   -6.132e-02 
 0.400 0.450   1.260   1.280     1.546e+00  4.348e-03   +3.605e-02   -4.959e-02 
 0.400 0.450   1.280   1.300     1.478e+00  4.040e-03   +3.285e-02   -4.732e-02 
 0.400 0.450   1.300   1.320     1.413e+00  3.354e-03   +3.575e-02   -4.250e-02 
 0.400 0.450   1.320   1.340     1.336e+00  2.645e-03   +2.064e-02   -3.040e-02 
 0.400 0.450   1.340   1.360     1.265e+00  3.838e-03   +2.801e-02   -3.621e-02 
 0.400 0.450   1.360   1.380     1.144e+00  2.926e-03   +2.213e-02   -3.271e-02 
 0.400 0.450   1.380   1.400     1.004e+00  2.650e-03   +1.834e-02   -2.906e-02 
 0.400 0.450   1.400   1.420     9.342e-01  2.056e-03   +3.927e-02   -4.692e-02 
 0.400 0.450   1.420   1.440     8.661e-01  2.768e-03   +1.330e-02   -2.318e-02 
 0.400 0.450   1.440   1.460     7.951e-01  2.669e-03   +1.174e-02   -2.325e-02 
 0.400 0.450   1.460   1.480     7.305e-01  2.837e-03   +1.415e-02   -2.340e-02 
 0.400 0.450   1.480   1.500     6.688e-01  2.277e-03   +9.956e-03   -2.096e-02 
 0.400 0.450   1.500   1.520     5.952e-01  2.317e-03   +1.098e-02   -1.713e-02 
 0.400 0.450   1.520   1.540     5.384e-01  2.228e-03   +1.309e-02   -1.899e-02 
 0.400 0.450   1.540   1.560     4.792e-01  2.325e-03   +1.089e-02   -1.697e-02 
 0.400 0.450   1.560   1.580     4.266e-01  1.818e-03   +9.471e-03   -1.401e-02 
 0.400 0.450   1.580   1.600     3.732e-01  2.310e-03   +1.202e-02   -1.708e-02 
 0.400 0.450   1.600   1.620     3.314e-01  2.043e-03   +1.235e-02   -1.392e-02 
 0.400 0.450   1.620   1.640     2.851e-01  1.295e-03   +1.018e-02   -1.441e-02 
 0.400 0.450   1.640   1.660     2.470e-01  2.270e-03   +1.319e-02   -1.275e-02 
 0.400 0.450   1.660   1.680     2.126e-01  1.647e-03   +1.270e-02   -1.289e-02 
 0.400 0.450   1.680   1.700     1.801e-01  1.509e-03   +1.367e-02   -1.290e-02 
 0.400 0.450   1.700   1.720     1.516e-01  1.449e-03   +1.113e-02   -1.112e-02 
 0.400 0.450   1.720   1.740     1.282e-01  1.123e-03   +1.025e-02   -1.098e-02 
 0.400 0.450   1.740   1.760     1.048e-01  9.012e-04   +1.254e-02   -9.737e-03 
 0.400 0.450   1.760   1.780     8.820e-02  1.059e-03   +9.387e-03   -9.163e-03 
 0.400 0.450   1.780   1.800     7.096e-02  8.108e-04   +1.026e-02   -8.397e-03 
 0.400 0.450   1.800   1.820     5.842e-02  5.848e-04   +7.666e-03   -8.124e-03 
 0.400 0.450   1.820   1.840     4.637e-02  6.483e-04   +6.866e-03   -7.017e-03 
 0.400 0.450   1.840   1.860     3.714e-02  7.841e-04   +5.812e-03   -5.287e-03 
 0.400 0.450   1.860   1.880     2.897e-02  5.263e-04   +5.483e-03   -5.301e-03 
 0.400 0.450   1.880   1.900     2.243e-02  4.161e-04   +5.038e-03   -3.949e-03 
 0.400 0.450   1.900   1.920     1.567e-02  3.777e-04   +4.220e-03   -3.053e-03 
 0.400 0.450   1.920   1.940     1.292e-02  3.345e-04   +3.475e-03   -2.739e-03 
 0.400 0.450   1.940   1.960     1.007e-02  3.412e-04   +2.716e-03   -2.533e-03 
 0.400 0.450   1.960   1.980     6.706e-03  2.603e-04   +2.819e-03   -1.684e-03 
 0.400 0.450   1.980   2.000     4.979e-03  2.698e-04   +2.030e-03   -1.564e-03 
 0.400 0.450   2.000   2.020     3.321e-03  1.250e-04   +1.258e-03   -1.083e-03 
 0.400 0.450   2.020   2.040     2.256e-03  1.377e-04   +1.181e-03   -8.696e-04 
 0.400 0.450   2.040   2.060     1.650e-03  1.164e-04   +9.628e-04   -5.898e-04 
 0.400 0.450   2.060   2.080     1.202e-03  9.496e-05   +5.328e-04   -5.406e-04 
 0.400 0.450   2.080   2.100     4.997e-04  5.395e-05   +3.160e-04   -2.587e-04 
 0.400 0.450   2.100   2.120     5.285e-04  5.898e-05   +2.477e-04   -3.255e-04 
 0.400 0.450   2.120   2.140     2.147e-04  3.465e-05   +1.938e-04   -1.381e-04 
 0.400 0.450   2.140   2.160     1.233e-04  1.819e-05   +2.414e-04   -9.442e-05 
 0.450 0.500   0.300   0.320     2.351e+00  4.120e-03   +1.051e-01   -9.057e-02 
 0.450 0.500   0.320   0.340     2.918e+00  4.319e-03   +1.248e-01   -9.776e-02 
 0.450 0.500   0.340   0.360     3.229e+00  4.241e-03   +1.412e-01   -1.251e-01 
 0.450 0.500   0.360   0.380     3.291e+00  3.710e-03   +1.411e-01   -1.323e-01 
 0.450 0.500   0.380   0.400     3.285e+00  3.456e-03   +1.400e-01   -1.266e-01 
 0.450 0.500   0.400   0.420     3.306e+00  4.452e-03   +1.490e-01   -1.247e-01 
 0.450 0.500   0.420   0.440     3.303e+00  4.970e-03   +1.470e-01   -1.359e-01 
 0.450 0.500   0.440   0.460     3.323e+00  3.945e-03   +1.443e-01   -1.335e-01 
 0.450 0.500   0.460   0.480     3.320e+00  5.705e-03   +1.465e-01   -1.239e-01 
 0.450 0.500   0.480   0.500     3.339e+00  5.238e-03   +1.499e-01   -1.304e-01 
 0.450 0.500   0.500   0.520     3.335e+00  4.333e-03   +1.484e-01   -1.366e-01 
 0.450 0.500   0.520   0.540     3.356e+00  4.236e-03   +1.412e-01   -1.320e-01 
 0.450 0.500   0.540   0.560     3.344e+00  5.440e-03   +1.428e-01   -1.359e-01 
 0.450 0.500   0.560   0.580     3.336e+00  5.453e-03   +1.500e-01   -1.250e-01 
 0.450 0.500   0.580   0.600     3.323e+00  4.869e-03   +1.587e-01   -1.503e-01 
 0.450 0.500   0.600   0.620     3.310e+00  3.886e-03   +1.362e-01   -1.361e-01 
 0.450 0.500   0.620   0.640     3.310e+00  5.623e-03   +1.446e-01   -1.335e-01 
 0.450 0.500   0.640   0.660     3.257e+00  5.648e-03   +1.459e-01   -1.340e-01 
 0.450 0.500   0.660   0.680     3.227e+00  5.422e-03   +1.398e-01   -1.330e-01 
 0.450 0.500   0.680   0.700     3.173e+00  5.085e-03   +1.514e-01   -1.443e-01 
 0.450 0.500   0.700   0.720     3.095e+00  4.608e-03   +1.336e-01   -1.199e-01 
 0.450 0.500   0.720   0.740     3.001e+00  4.510e-03   +1.338e-01   -1.244e-01 
 0.450 0.500   0.740   0.760     2.896e+00  5.611e-03   +1.253e-01   -1.126e-01 
 0.450 0.500   0.760   0.780     2.831e+00  4.724e-03   +1.238e-01   -1.196e-01 
 0.450 0.500   0.780   0.800     2.764e+00  3.781e-03   +1.287e-01   -1.200e-01 
 0.450 0.500   0.800   0.820     2.692e+00  4.279e-03   +1.178e-01   -1.093e-01 
 0.450 0.500   0.820   0.840     2.629e+00  3.704e-03   +1.145e-01   -1.108e-01 
 0.450 0.500   0.840   0.860     2.570e+00  3.657e-03   +1.171e-01   -1.027e-01 
 0.450 0.500   0.860   0.880     2.485e+00  5.310e-03   +1.031e-01   -9.909e-02 
 0.450 0.500   0.880   0.900     2.427e+00  4.369e-03   +1.024e-01   -1.053e-01 
 0.450 0.500   0.900   0.920     2.351e+00  4.753e-03   +1.011e-01   -9.974e-02 
 0.450 0.500   0.920   0.940     2.283e+00  3.410e-03   +9.462e-02   -9.107e-02 
 0.450 0.500   0.940   0.960     2.221e+00  3.094e-03   +8.789e-02   -9.991e-02 
 0.450 0.500   0.960   0.980     2.144e+00  3.793e-03   +9.243e-02   -9.072e-02 
 0.450 0.500   0.980   1.000     2.062e+00  5.509e-03   +9.102e-02   -8.940e-02 
 0.450 0.500   1.000   1.020     1.989e+00  4.122e-03   +8.104e-02   -8.896e-02 
 0.450 0.500   1.020   1.040     1.913e+00  4.580e-03   +6.894e-02   -7.471e-02 
 0.450 0.500   1.040   1.060     1.857e+00  4.293e-03   +7.791e-02   -8.123e-02 
 0.450 0.500   1.060   1.080     1.769e+00  4.569e-03   +1.025e-01   -1.049e-01 
 0.450 0.500   1.080   1.100     1.705e+00  2.902e-03   +5.995e-02   -7.107e-02 
 0.450 0.500   1.100   1.120     1.658e+00  3.140e-03   +6.761e-02   -6.951e-02 
 0.450 0.500   1.120   1.140     1.584e+00  2.944e-03   +5.845e-02   -7.813e-02 
 0.450 0.500   1.140   1.160     1.532e+00  4.201e-03   +9.652e-02   -9.756e-02 
 0.450 0.500   1.160   1.180     1.489e+00  2.744e-03   +5.558e-02   -6.512e-02 
 0.450 0.500   1.180   1.200     1.439e+00  2.672e-03   +5.018e-02   -5.512e-02 
 0.450 0.500   1.200   1.220     1.397e+00  2.865e-03   +4.866e-02   -5.299e-02 
 0.450 0.500   1.220   1.240     1.362e+00  2.603e-03   +4.379e-02   -5.087e-02 
 0.450 0.500   1.240   1.260     1.311e+00  2.652e-03   +4.447e-02   -4.680e-02 
 0.450 0.500   1.260   1.280     1.298e+00  3.631e-03   +4.313e-02   -5.435e-02 
 0.450 0.500   1.280   1.300     1.249e+00  3.013e-03   +3.952e-02   -4.763e-02 
 0.450 0.500   1.300   1.320     1.218e+00  3.344e-03   +3.670e-02   -5.191e-02 
 0.450 0.500   1.320   1.340     1.164e+00  3.131e-03   +3.552e-02   -4.281e-02 
 0.450 0.500   1.340   1.360     1.127e+00  3.852e-03   +3.029e-02   -3.940e-02 
 0.450 0.500   1.360   1.380     9.939e-01  3.688e-03   +3.382e-02   -3.775e-02 
 0.450 0.500   1.380   1.400     8.824e-01  3.045e-03   +2.639e-02   -3.291e-02 
 0.450 0.500   1.400   1.420     8.370e-01  3.046e-03   +2.137e-02   -2.987e-02 
 0.450 0.500   1.420   1.440     8.009e-01  2.379e-03   +2.004e-02   -2.817e-02 
 0.450 0.500   1.440   1.460     7.501e-01  2.621e-03   +1.707e-02   -2.242e-02 
 0.450 0.500   1.460   1.480     7.187e-01  2.341e-03   +1.444e-02   -2.525e-02 
 0.450 0.500   1.480   1.500     6.678e-01  2.205e-03   +1.136e-02   -2.049e-02 
 0.450 0.500   1.500   1.520     6.231e-01  2.612e-03   +1.177e-02   -1.822e-02 
 0.450 0.500   1.520   1.540     5.777e-01  2.259e-03   +1.238e-02   -1.668e-02 
 0.450 0.500   1.540   1.560     5.378e-01  2.367e-03   +9.750e-03   -1.661e-02 
 0.450 0.500   1.560   1.580     4.953e-01  2.062e-03   +8.014e-03   -1.537e-02 
 0.450 0.500   1.580   1.600     4.619e-01  2.665e-03   +8.677e-03   -1.245e-02 
 0.450 0.500   1.600   1.620     4.152e-01  2.196e-03   +8.186e-03   -1.019e-02 
 0.450 0.500   1.620   1.640     3.837e-01  2.256e-03   +4.791e-03   -1.205e-02 
 0.450 0.500   1.640   1.660     3.443e-01  1.813e-03   +9.726e-03   -1.068e-02 
 0.450 0.500   1.660   1.680     3.119e-01  2.395e-03   +6.046e-03   -9.266e-03 
 0.450 0.500   1.680   1.700     2.811e-01  2.766e-03   +7.136e-03   -1.045e-02 
 0.450 0.500   1.700   1.720     2.498e-01  1.790e-03   +7.425e-03   -8.813e-03 
 0.450 0.500   1.720   1.740     2.161e-01  1.618e-03   +1.025e-02   -1.015e-02 
 0.450 0.500   1.740   1.760     1.875e-01  1.552e-03   +7.718e-03   -1.012e-02 
 0.450 0.500   1.760   1.780     1.674e-01  1.273e-03   +1.111e-02   -9.963e-03 
 0.450 0.500   1.780   1.800     1.438e-01  1.566e-03   +8.945e-03   -9.507e-03 
 0.450 0.500   1.800   1.820     1.266e-01  1.272e-03   +8.984e-03   -9.550e-03 
 0.450 0.500   1.820   1.840     1.106e-01  1.016e-03   +1.066e-02   -9.915e-03 
 0.450 0.500   1.840   1.860     9.448e-02  1.139e-03   +9.857e-03   -8.954e-03 
 0.450 0.500   1.860   1.880     7.987e-02  8.410e-04   +1.038e-02   -7.997e-03 
 0.450 0.500   1.880   1.900     6.975e-02  1.057e-03   +7.374e-03   -7.434e-03 
 0.450 0.500   1.900   1.920     5.655e-02  1.045e-03   +8.332e-03   -6.860e-03 
 0.450 0.500   1.920   1.940     4.930e-02  8.117e-04   +8.183e-03   -7.420e-03 
 0.450 0.500   1.940   1.960     3.987e-02  5.746e-04   +7.198e-03   -6.437e-03 
 0.450 0.500   1.960   1.980     3.222e-02  3.566e-04   +6.740e-03   -6.054e-03 
 0.450 0.500   1.980   2.000     2.748e-02  4.736e-04   +7.493e-03   -4.608e-03 
 0.450 0.500   2.000   2.020     2.179e-02  5.808e-04   +5.635e-03   -4.403e-03 
 0.450 0.500   2.020   2.040     1.795e-02  4.822e-04   +4.551e-03   -3.720e-03 
 0.450 0.500   2.040   2.060     1.486e-02  4.153e-04   +3.270e-03   -3.384e-03 
 0.450 0.500   2.060   2.080     1.102e-02  3.868e-04   +3.081e-03   -2.722e-03 
 0.450 0.500   2.080   2.100     8.767e-03  3.542e-04   +2.249e-03   -2.568e-03 
 0.450 0.500   2.100   2.120     6.834e-03  2.331e-04   +2.545e-03   -1.854e-03 
 0.450 0.500   2.120   2.140     5.668e-03  2.098e-04   +2.262e-03   -1.724e-03 
 0.450 0.500   2.140   2.160     3.483e-03  1.871e-04   +1.960e-03   -1.220e-03 
 0.450 0.500   2.160   2.180     3.048e-03  1.423e-04   +1.019e-03   -1.025e-03 
 0.450 0.500   2.180   2.200     2.055e-03  1.289e-04   +8.693e-04   -6.696e-04 
 0.450 0.500   2.200   2.220     1.501e-03  1.134e-04   +6.857e-04   -6.224e-04 
 0.450 0.500   2.220   2.240     1.080e-03  9.498e-05   +6.195e-04   -4.708e-04 
 0.450 0.500   2.240   2.260     9.403e-04  7.425e-05   +6.784e-04   -4.784e-04 
 0.450 0.500   2.260   2.280     4.443e-04  2.755e-05   +4.233e-04   -2.425e-04 
 0.450 0.500   2.280   2.300     2.248e-04  3.005e-05   +1.466e-03   -1.088e-04 
 0.500 0.550   0.300   0.320     1.452e+00  2.766e-03   +6.421e-02   -5.795e-02 
 0.500 0.550   0.320   0.340     1.798e+00  3.229e-03   +8.171e-02   -7.909e-02 
 0.500 0.550   0.340   0.360     2.057e+00  3.292e-03   +9.752e-02   -7.981e-02 
 0.500 0.550   0.360   0.380     2.164e+00  2.760e-03   +9.882e-02   -8.975e-02 
 0.500 0.550   0.380   0.400     2.166e+00  3.881e-03   +1.051e-01   -8.003e-02 
 0.500 0.550   0.400   0.420     2.179e+00  3.527e-03   +9.858e-02   -9.019e-02 
 0.500 0.550   0.420   0.440     2.191e+00  2.901e-03   +1.004e-01   -9.335e-02 
 0.500 0.550   0.440   0.460     2.179e+00  3.205e-03   +9.977e-02   -7.913e-02 
 0.500 0.550   0.460   0.480     2.184e+00  3.454e-03   +1.008e-01   -9.050e-02 
 0.500 0.550   0.480   0.500     2.190e+00  3.447e-03   +1.020e-01   -9.687e-02 
 0.500 0.550   0.500   0.520     2.187e+00  3.552e-03   +1.009e-01   -9.006e-02 
 0.500 0.550   0.520   0.540     2.188e+00  3.122e-03   +9.847e-02   -8.988e-02 
 0.500 0.550   0.540   0.560     2.188e+00  4.007e-03   +1.041e-01   -9.090e-02 
 0.500 0.550   0.560   0.580     2.192e+00  3.583e-03   +1.072e-01   -1.031e-01 
 0.500 0.550   0.580   0.600     2.185e+00  3.834e-03   +1.031e-01   -9.528e-02 
 0.500 0.550   0.600   0.620     2.185e+00  4.793e-03   +1.203e-01   -1.178e-01 
 0.500 0.550   0.620   0.640     2.163e+00  3.758e-03   +9.902e-02   -8.968e-02 
 0.500 0.550   0.640   0.660     2.167e+00  3.770e-03   +9.574e-02   -9.542e-02 
 0.500 0.550   0.660   0.680     2.162e+00  3.898e-03   +9.833e-02   -1.017e-01 
 0.500 0.550   0.680   0.700     2.113e+00  4.682e-03   +1.122e-01   -1.141e-01 
 0.500 0.550   0.700   0.720     2.073e+00  3.800e-03   +9.079e-02   -9.298e-02 
 0.500 0.550   0.720   0.740     2.005e+00  2.995e-03   +8.974e-02   -8.422e-02 
 0.500 0.550   0.740   0.760     2.010e+00  3.507e-03   +1.573e-01   -1.619e-01 
 0.500 0.550   0.760   0.780     1.916e+00  2.918e-03   +9.012e-02   -8.334e-02 
 0.500 0.550   0.780   0.800     1.881e+00  4.533e-03   +8.561e-02   -8.850e-02 
 0.500 0.550   0.800   0.820     1.829e+00  2.439e-03   +8.803e-02   -8.560e-02 
 0.500 0.550   0.820   0.840     1.801e+00  4.450e-03   +8.405e-02   -7.857e-02 
 0.500 0.550   0.840   0.860     1.754e+00  3.526e-03   +8.441e-02   -7.730e-02 
 0.500 0.550   0.860   0.880     1.712e+00  2.952e-03   +8.316e-02   -7.292e-02 
 0.500 0.550   0.880   0.900     1.676e+00  4.169e-03   +7.455e-02   -7.829e-02 
 0.500 0.550   0.900   0.920     1.648e+00  3.772e-03   +7.167e-02   -8.110e-02 
 0.500 0.550   0.920   0.940     1.591e+00  3.262e-03   +7.373e-02   -7.113e-02 
 0.500 0.550   0.940   0.960     1.558e+00  3.388e-03   +7.167e-02   -7.672e-02 
 0.500 0.550   0.960   0.980     1.518e+00  2.771e-03   +6.981e-02   -7.367e-02 
 0.500 0.550   0.980   1.000     1.475e+00  3.050e-03   +6.277e-02   -6.742e-02 
 0.500 0.550   1.000   1.020     1.425e+00  3.514e-03   +5.992e-02   -6.324e-02 
 0.500 0.550   1.020   1.040     1.388e+00  3.772e-03   +6.471e-02   -6.471e-02 
 0.500 0.550   1.040   1.060     1.330e+00  4.137e-03   +6.340e-02   -6.335e-02 
 0.500 0.550   1.060   1.080     1.305e+00  2.074e-03   +5.825e-02   -6.804e-02 
 0.500 0.550   1.080   1.100     1.265e+00  3.517e-03   +5.942e-02   -6.141e-02 
 0.500 0.550   1.100   1.120     1.228e+00  3.365e-03   +5.645e-02   -6.261e-02 
 0.500 0.550   1.120   1.140     1.196e+00  3.284e-03   +5.346e-02   -5.951e-02 
 0.500 0.550   1.140   1.160     1.138e+00  2.756e-03   +5.163e-02   -5.085e-02 
 0.500 0.550   1.160   1.180     1.121e+00  2.529e-03   +4.804e-02   -5.130e-02 
 0.500 0.550   1.180   1.200     1.099e+00  3.655e-03   +4.331e-02   -4.879e-02 
 0.500 0.550   1.200   1.220     1.072e+00  3.193e-03   +4.452e-02   -5.604e-02 
 0.500 0.550   1.220   1.240     1.044e+00  3.994e-03   +4.482e-02   -5.170e-02 
 0.500 0.550   1.240   1.260     1.030e+00  3.217e-03   +4.309e-02   -5.238e-02 
 0.500 0.550   1.260   1.280     9.993e-01  2.442e-03   +3.747e-02   -4.478e-02 
 0.500 0.550   1.280   1.300     9.931e-01  2.445e-03   +3.774e-02   -4.773e-02 
 0.500 0.550   1.300   1.320     9.725e-01  2.933e-03   +4.016e-02   -5.147e-02 
 0.500 0.550   1.320   1.340     9.577e-01  2.346e-03   +3.285e-02   -4.263e-02 
 0.500 0.550   1.340   1.360     9.287e-01  2.632e-03   +3.442e-02   -4.425e-02 
 0.500 0.550   1.360   1.380     8.165e-01  2.945e-03   +3.073e-02   -3.144e-02 
 0.500 0.550   1.380   1.400     6.984e-01  1.894e-03   +2.350e-02   -3.395e-02 
 0.500 0.550   1.400   1.420     6.716e-01  2.475e-03   +6.837e-02   -7.500e-02 
 0.500 0.550   1.420   1.440     6.467e-01  2.435e-03   +2.446e-02   -3.180e-02 
 0.500 0.550   1.440   1.460     6.288e-01  2.541e-03   +2.335e-02   -2.766e-02 
 0.500 0.550   1.460   1.480     5.849e-01  3.168e-03   +2.106e-02   -2.885e-02 
 0.500 0.550   1.480   1.500     5.702e-01  2.551e-03   +1.933e-02   -2.707e-02 
 0.500 0.550   1.500   1.520     5.319e-01  2.751e-03   +1.856e-02   -2.027e-02 
 0.500 0.550   1.520   1.540     5.011e-01  2.254e-03   +1.252e-02   -1.886e-02 
 0.500 0.550   1.540   1.560     4.817e-01  2.455e-03   +1.568e-02   -2.179e-02 
 0.500 0.550   1.560   1.580     4.540e-01  2.129e-03   +1.043e-02   -1.624e-02 
 0.500 0.550   1.580   1.600     4.303e-01  2.257e-03   +9.254e-03   -1.688e-02 
 0.500 0.550   1.600   1.620     4.060e-01  1.564e-03   +7.701e-03   -1.256e-02 
 0.500 0.550   1.620   1.640     3.833e-01  1.963e-03   +7.722e-03   -1.232e-02 
 0.500 0.550   1.640   1.660     3.607e-01  1.412e-03   +8.182e-03   -8.947e-03 
 0.500 0.550   1.660   1.680     3.347e-01  1.953e-03   +7.066e-03   -1.120e-02 
 0.500 0.550   1.680   1.700     3.112e-01  1.635e-03   +4.407e-03   -9.827e-03 
 0.500 0.550   1.700   1.720     2.925e-01  2.030e-03   +7.345e-03   -1.148e-02 
 0.500 0.550   1.720   1.740     2.575e-01  1.927e-03   +1.401e-02   -1.568e-02 
 0.500 0.550   1.740   1.760     2.286e-01  2.481e-03   +8.477e-02   -8.924e-02 
 0.500 0.550   1.760   1.780     2.148e-01  1.456e-03   +1.205e-02   -1.414e-02 
 0.500 0.550   1.780   1.800     1.906e-01  2.113e-03   +7.018e-03   -7.299e-03 
 0.500 0.550   1.800   1.820     1.757e-01  1.111e-03   +4.224e-03   -7.304e-03 
 0.500 0.550   1.820   1.840     1.569e-01  1.013e-03   +6.266e-03   -5.484e-03 
 0.500 0.550   1.840   1.860     1.366e-01  1.783e-03   +6.989e-03   -5.885e-03 
 0.500 0.550   1.860   1.880     1.282e-01  1.605e-03   +6.484e-03   -6.022e-03 
 0.500 0.550   1.880   1.900     1.118e-01  1.436e-03   +4.410e-03   -6.656e-03 
 0.500 0.550   1.900   1.920     9.559e-02  1.062e-03   +8.649e-03   -7.160e-03 
 0.500 0.550   1.920   1.940     8.812e-02  1.061e-03   +5.439e-03   -6.546e-03 
 0.500 0.550   1.940   1.960     7.826e-02  1.193e-03   +6.408e-03   -7.393e-03 
 0.500 0.550   1.960   1.980     6.624e-02  6.799e-04   +7.278e-03   -6.459e-03 
 0.500 0.550   1.980   2.000     6.167e-02  6.200e-04   +6.156e-03   -8.121e-03 
 0.500 0.550   2.000   2.020     5.187e-02  8.061e-04   +6.092e-03   -6.132e-03 
 0.500 0.550   2.020   2.040     4.271e-02  5.907e-04   +5.824e-03   -5.203e-03 
 0.500 0.550   2.040   2.060     3.802e-02  5.897e-04   +6.449e-03   -5.608e-03 
 0.500 0.550   2.060   2.080     3.191e-02  8.013e-04   +6.446e-03   -4.814e-03 
 0.500 0.550   2.080   2.100     2.737e-02  4.968e-04   +6.603e-03   -4.396e-03 
 0.500 0.550   2.100   2.120     2.319e-02  4.955e-04   +4.293e-03   -4.419e-03 
 0.500 0.550   2.120   2.140     1.927e-02  5.726e-04   +4.767e-03   -3.877e-03 
 0.500 0.550   2.140   2.160     1.463e-02  3.113e-04   +4.148e-03   -3.102e-03 
 0.500 0.550   2.160   2.180     1.367e-02  4.554e-04   +4.373e-03   -3.417e-03 
 0.500 0.550   2.180   2.200     1.222e-02  2.632e-04   +3.126e-03   -3.140e-03 
 0.500 0.550   2.200   2.220     9.774e-03  3.274e-04   +2.679e-03   -2.493e-03 
 0.500 0.550   2.220   2.240     6.810e-03  2.584e-04   +2.221e-03   -2.143e-03 
 0.500 0.550   2.240   2.260     6.075e-03  2.073e-04   +2.237e-03   -1.627e-03 
 0.500 0.550   2.260   2.280     4.656e-03  1.348e-04   +1.804e-03   -1.521e-03 
 0.500 0.550   2.280   2.300     3.900e-03  1.698e-04   +1.671e-03   -1.461e-03 
 0.550 0.600   0.300   0.320     8.789e-01  2.304e-03   +4.269e-02   -3.607e-02 
 0.550 0.600   0.320   0.340     1.105e+00  2.260e-03   +5.046e-02   -5.042e-02 
 0.550 0.600   0.340   0.360     1.248e+00  3.033e-03   +6.008e-02   -5.421e-02 
 0.550 0.600   0.360   0.380     1.361e+00  2.188e-03   +6.417e-02   -5.072e-02 
 0.550 0.600   0.380   0.400     1.400e+00  1.898e-03   +6.933e-02   -6.417e-02 
 0.550 0.600   0.400   0.420     1.407e+00  2.503e-03   +6.369e-02   -5.946e-02 
 0.550 0.600   0.420   0.440     1.414e+00  3.789e-03   +6.773e-02   -6.723e-02 
 0.550 0.600   0.440   0.460     1.416e+00  2.438e-03   +7.079e-02   -6.803e-02 
 0.550 0.600   0.460   0.480     1.395e+00  2.625e-03   +6.457e-02   -5.499e-02 
 0.550 0.600   0.480   0.500     1.407e+00  3.084e-03   +6.809e-02   -6.168e-02 
 0.550 0.600   0.500   0.520     1.397e+00  3.066e-03   +6.801e-02   -6.171e-02 
 0.550 0.600   0.520   0.540     1.412e+00  3.552e-03   +7.394e-02   -6.996e-02 
 0.550 0.600   0.540   0.560     1.404e+00  3.094e-03   +6.651e-02   -6.689e-02 
 0.550 0.600   0.560   0.580     1.412e+00  3.125e-03   +6.875e-02   -7.133e-02 
 0.550 0.600   0.580   0.600     1.404e+00  3.820e-03   +6.504e-02   -6.438e-02 
 0.550 0.600   0.600   0.620     1.405e+00  3.430e-03   +7.195e-02   -6.271e-02 
 0.550 0.600   0.620   0.640     1.401e+00  2.448e-03   +6.890e-02   -6.899e-02 
 0.550 0.600   0.640   0.660     1.387e+00  3.091e-03   +6.967e-02   -5.662e-02 
 0.550 0.600   0.660   0.680     1.378e+00  3.214e-03   +7.286e-02   -6.173e-02 
 0.550 0.600   0.680   0.700     1.367e+00  3.478e-03   +7.038e-02   -6.152e-02 
 0.550 0.600   0.700   0.720     1.339e+00  3.525e-03   +6.641e-02   -6.570e-02 
 0.550 0.600   0.720   0.740     1.301e+00  2.288e-03   +6.739e-02   -6.182e-02 
 0.550 0.600   0.740   0.760     1.272e+00  3.346e-03   +6.891e-02   -6.298e-02 
 0.550 0.600   0.760   0.780     1.246e+00  2.458e-03   +6.160e-02   -5.670e-02 
 0.550 0.600   0.780   0.800     1.226e+00  3.306e-03   +6.121e-02   -5.996e-02 
 0.550 0.600   0.800   0.820     1.202e+00  3.214e-03   +5.951e-02   -5.414e-02 
 0.550 0.600   0.820   0.840     1.179e+00  2.901e-03   +5.874e-02   -5.779e-02 
 0.550 0.600   0.840   0.860     1.163e+00  3.117e-03   +5.841e-02   -5.443e-02 
 0.550 0.600   0.860   0.880     1.142e+00  2.660e-03   +5.775e-02   -5.504e-02 
 0.550 0.600   0.880   0.900     1.121e+00  2.587e-03   +5.309e-02   -6.120e-02 
 0.550 0.600   0.900   0.920     1.097e+00  1.596e-03   +5.670e-02   -5.453e-02 
 0.550 0.600   0.920   0.940     1.062e+00  2.520e-03   +7.028e-02   -6.859e-02 
 0.550 0.600   0.940   0.960     1.060e+00  3.695e-03   +5.158e-02   -4.985e-02 
 0.550 0.600   0.960   0.980     1.031e+00  2.924e-03   +5.404e-02   -5.273e-02 
 0.550 0.600   0.980   1.000     1.013e+00  2.393e-03   +5.082e-02   -5.774e-02 
 0.550 0.600   1.000   1.020     9.806e-01  2.944e-03   +4.771e-02   -4.743e-02 
 0.550 0.600   1.020   1.040     9.614e-01  2.777e-03   +4.624e-02   -5.182e-02 
 0.550 0.600   1.040   1.060     9.268e-01  2.701e-03   +7.187e-02   -7.721e-02 
 0.550 0.600   1.060   1.080     9.191e-01  3.191e-03   +4.966e-02   -5.318e-02 
 0.550 0.600   1.080   1.100     9.041e-01  2.074e-03   +4.418e-02   -4.783e-02 
 0.550 0.600   1.100   1.120     8.745e-01  2.849e-03   +4.267e-02   -4.622e-02 
 0.550 0.600   1.120   1.140     8.561e-01  2.811e-03   +4.212e-02   -4.888e-02 
 0.550 0.600   1.140   1.160     8.279e-01  2.572e-03   +4.138e-02   -4.587e-02 
 0.550 0.600   1.160   1.180     8.122e-01  2.661e-03   +3.924e-02   -4.349e-02 
 0.550 0.600   1.180   1.200     7.911e-01  2.693e-03   +3.509e-02   -4.089e-02 
 0.550 0.600   1.200   1.220     7.809e-01  2.934e-03   +6.527e-02   -7.215e-02 
 0.550 0.600   1.220   1.240     7.555e-01  2.768e-03   +3.754e-02   -4.061e-02 
 0.550 0.600   1.240   1.260     7.627e-01  2.499e-03   +3.776e-02   -4.641e-02 
 0.550 0.600   1.260   1.280     7.516e-01  2.266e-03   +3.562e-02   -4.306e-02 
 0.550 0.600   1.280   1.300     7.456e-01  1.840e-03   +3.365e-02   -3.868e-02 
 0.550 0.600   1.300   1.320     7.204e-01  2.564e-03   +2.874e-02   -3.511e-02 
 0.550 0.600   1.320   1.340     7.272e-01  2.140e-03   +3.077e-02   -4.059e-02 
 0.550 0.600   1.340   1.360     7.227e-01  2.464e-03   +2.807e-02   -3.710e-02 
 0.550 0.600   1.360   1.380     6.304e-01  2.433e-03   +2.789e-02   -3.501e-02 
 0.550 0.600   1.380   1.400     5.210e-01  2.153e-03   +2.320e-02   -2.779e-02 
 0.550 0.600   1.400   1.420     5.136e-01  2.152e-03   +2.168e-02   -2.694e-02 
 0.550 0.600   1.420   1.440     4.983e-01  1.575e-03   +2.105e-02   -2.876e-02 
 0.550 0.600   1.440   1.460     4.789e-01  2.184e-03   +2.112e-02   -2.762e-02 
 0.550 0.600   1.460   1.480     4.566e-01  2.683e-03   +1.976e-02   -2.498e-02 
 0.550 0.600   1.480   1.500     4.396e-01  2.234e-03   +1.685e-02   -2.276e-02 
 0.550 0.600   1.500   1.520     4.210e-01  2.039e-03   +1.857e-02   -2.280e-02 
 0.550 0.600   1.520   1.540     4.011e-01  1.950e-03   +1.693e-02   -2.454e-02 
 0.550 0.600   1.540   1.560     3.851e-01  1.413e-03   +1.560e-02   -1.876e-02 
 0.550 0.600   1.560   1.580     3.704e-01  1.856e-03   +1.376e-02   -2.089e-02 
 0.550 0.600   1.580   1.600     3.584e-01  1.758e-03   +1.339e-02   -1.829e-02 
 0.550 0.600   1.600   1.620     3.435e-01  2.037e-03   +1.371e-02   -1.988e-02 
 0.550 0.600   1.620   1.640     3.249e-01  2.160e-03   +1.045e-02   -1.573e-02 
 0.550 0.600   1.640   1.660     3.185e-01  1.991e-03   +1.424e-02   -1.374e-02 
 0.550 0.600   1.660   1.680     3.010e-01  2.228e-03   +1.069e-02   -1.669e-02 
 0.550 0.600   1.680   1.700     2.872e-01  1.252e-03   +8.348e-03   -1.243e-02 
 0.550 0.600   1.700   1.720     2.640e-01  1.620e-03   +6.880e-03   -1.167e-02 
 0.550 0.600   1.720   1.740     2.484e-01  1.695e-03   +8.793e-03   -1.016e-02 
 0.550 0.600   1.740   1.760     2.256e-01  1.290e-03   +6.398e-03   -7.879e-03 
 0.550 0.600   1.760   1.780     2.176e-01  1.467e-03   +5.751e-03   -1.053e-02 
 0.550 0.600   1.780   1.800     2.009e-01  1.155e-03   +4.674e-03   -7.501e-03 
 0.550 0.600   1.800   1.820     1.852e-01  1.170e-03   +5.191e-03   -1.833e-02 
 0.550 0.600   1.820   1.840     1.741e-01  1.557e-03   +4.987e-03   -5.777e-03 
 0.550 0.600   1.840   1.860     1.593e-01  1.271e-03   +4.692e-03   -6.029e-03 
 0.550 0.600   1.860   1.880     1.446e-01  1.132e-03   +4.209e-03   -5.034e-03 
 0.550 0.600   1.880   1.900     1.324e-01  9.928e-04   +3.701e-03   -4.327e-03 
 0.550 0.600   1.900   1.920     1.224e-01  1.398e-03   +4.879e-03   -4.393e-03 
 0.550 0.600   1.920   1.940     1.112e-01  1.307e-03   +3.210e-03   -5.715e-03 
 0.550 0.600   1.940   1.960     1.008e-01  1.179e-03   +3.445e-03   -5.186e-03 
 0.550 0.600   1.960   1.980     9.280e-02  8.156e-04   +3.385e-03   -4.921e-03 
 0.550 0.600   1.980   2.000     7.960e-02  1.076e-03   +3.484e-03   -4.348e-03 
 0.550 0.600   2.000   2.020     7.158e-02  1.173e-03   +4.350e-03   -4.201e-03 
 0.550 0.600   2.020   2.040     6.462e-02  9.772e-04   +4.260e-03   -4.736e-03 
 0.550 0.600   2.040   2.060     6.028e-02  8.495e-04   +3.128e-03   -6.088e-03 
 0.550 0.600   2.060   2.080     5.335e-02  5.553e-04   +5.956e-03   -5.660e-03 
 0.550 0.600   2.080   2.100     4.600e-02  8.956e-04   +5.776e-03   -4.337e-03 
 0.550 0.600   2.100   2.120     4.086e-02  5.690e-04   +5.497e-03   -5.054e-03 
 0.550 0.600   2.120   2.140     3.514e-02  7.649e-04   +5.166e-03   -4.613e-03 
 0.550 0.600   2.140   2.160     3.284e-02  6.736e-04   +4.813e-03   -4.450e-03 
 0.550 0.600   2.160   2.180     2.785e-02  4.022e-04   +5.161e-03   -4.520e-03 
 0.550 0.600   2.180   2.200     2.362e-02  4.341e-04   +5.603e-03   -4.061e-03 
 0.550 0.600   2.200   2.220     2.136e-02  4.166e-04   +4.638e-03   -4.090e-03 
 0.550 0.600   2.220   2.240     1.800e-02  4.698e-04   +5.068e-03   -3.645e-03 
 0.550 0.600   2.240   2.260     1.634e-02  4.124e-04   +3.699e-03   -3.663e-03 
 0.550 0.600   2.260   2.280     1.372e-02  4.476e-04   +4.313e-03   -3.137e-03 
 0.550 0.600   2.280   2.300     1.173e-02  3.820e-04   +3.167e-03   -3.473e-03 
 0.600 0.650   0.300   0.320     5.301e-01  2.210e-03   +2.766e-02   -2.890e-02 
 0.600 0.650   0.320   0.340     6.585e-01  2.168e-03   +3.467e-02   -3.295e-02 
 0.600 0.650   0.340   0.360     7.627e-01  2.187e-03   +4.184e-02   -4.168e-02 
 0.600 0.650   0.360   0.380     8.290e-01  2.316e-03   +3.891e-02   -3.202e-02 
 0.600 0.650   0.380   0.400     8.827e-01  2.611e-03   +4.279e-02   -4.985e-02 
 0.600 0.650   0.400   0.420     8.835e-01  2.044e-03   +4.336e-02   -4.082e-02 
 0.600 0.650   0.420   0.440     8.902e-01  3.014e-03   +4.425e-02   -4.457e-02 
 0.600 0.650   0.440   0.460     8.888e-01  1.906e-03   +4.256e-02   -4.583e-02 
 0.600 0.650   0.460   0.480     8.908e-01  3.078e-03   +4.783e-02   -4.971e-02 
 0.600 0.650   0.480   0.500     8.879e-01  2.324e-03   +4.832e-02   -4.018e-02 
 0.600 0.650   0.500   0.520     8.870e-01  2.394e-03   +4.500e-02   -4.703e-02 
 0.600 0.650   0.520   0.540     8.837e-01  2.486e-03   +4.364e-02   -4.614e-02 
 0.600 0.650   0.540   0.560     8.799e-01  2.944e-03   +5.033e-02   -4.494e-02 
 0.600 0.650   0.560   0.580     8.802e-01  2.156e-03   +4.663e-02   -4.587e-02 
 0.600 0.650   0.580   0.600     8.867e-01  2.437e-03   +4.604e-02   -4.587e-02 
 0.600 0.650   0.600   0.620     8.766e-01  2.684e-03   +4.982e-02   -4.054e-02 
 0.600 0.650   0.620   0.640     8.818e-01  2.430e-03   +5.087e-02   -4.679e-02 
 0.600 0.650   0.640   0.660     8.740e-01  2.233e-03   +4.393e-02   -4.852e-02 
 0.600 0.650   0.660   0.680     8.736e-01  1.826e-03   +4.474e-02   -4.028e-02 
 0.600 0.650   0.680   0.700     8.655e-01  2.351e-03   +4.685e-02   -4.634e-02 
 0.600 0.650   0.700   0.720     8.380e-01  3.432e-03   +5.579e-02   -5.313e-02 
 0.600 0.650   0.720   0.740     8.206e-01  2.366e-03   +5.538e-02   -5.897e-02 
 0.600 0.650   0.740   0.760     8.091e-01  2.509e-03   +4.684e-02   -4.528e-02 
 0.600 0.650   0.760   0.780     7.905e-01  2.615e-03   +4.047e-02   -4.335e-02 
 0.600 0.650   0.780   0.800     7.830e-01  2.696e-03   +4.405e-02   -4.502e-02 
 0.600 0.650   0.800   0.820     7.660e-01  1.579e-03   +3.901e-02   -4.099e-02 
 0.600 0.650   0.820   0.840     7.505e-01  2.507e-03   +3.985e-02   -4.137e-02 
 0.600 0.650   0.840   0.860     7.407e-01  2.508e-03   +4.172e-02   -3.725e-02 
 0.600 0.650   0.860   0.880     7.376e-01  1.974e-03   +4.081e-02   -3.896e-02 
 0.600 0.650   0.880   0.900     7.240e-01  2.753e-03   +3.931e-02   -3.624e-02 
 0.600 0.650   0.900   0.920     7.230e-01  2.388e-03   +4.165e-02   -4.222e-02 
 0.600 0.650   0.920   0.940     7.015e-01  2.296e-03   +3.929e-02   -3.855e-02 
 0.600 0.650   0.940   0.960     6.975e-01  1.755e-03   +4.198e-02   -3.894e-02 
 0.600 0.650   0.960   0.980     6.770e-01  2.594e-03   +4.062e-02   -3.695e-02 
 0.600 0.650   0.980   1.000     6.726e-01  2.660e-03   +3.998e-02   -3.750e-02 
 0.600 0.650   1.000   1.020     6.551e-01  2.188e-03   +3.521e-02   -4.036e-02 
 0.600 0.650   1.020   1.040     6.540e-01  2.451e-03   +3.642e-02   -3.784e-02 
 0.600 0.650   1.040   1.060     6.345e-01  1.991e-03   +3.404e-02   -4.099e-02 
 0.600 0.650   1.060   1.080     6.230e-01  1.779e-03   +3.248e-02   -3.456e-02 
 0.600 0.650   1.080   1.100     6.000e-01  2.123e-03   +5.270e-02   -5.526e-02 
 0.600 0.650   1.100   1.120     5.944e-01  2.453e-03   +2.975e-02   -3.539e-02 
 0.600 0.650   1.120   1.140     5.843e-01  2.485e-03   +3.125e-02   -3.266e-02 
 0.600 0.650   1.140   1.160     5.749e-01  2.036e-03   +3.248e-02   -3.608e-02 
 0.600 0.650   1.160   1.180     5.636e-01  1.934e-03   +2.804e-02   -3.238e-02 
 0.600 0.650   1.180   1.200     5.572e-01  2.274e-03   +2.879e-02   -3.252e-02 
 0.600 0.650   1.200   1.220     5.430e-01  1.528e-03   +2.941e-02   -3.210e-02 
 0.600 0.650   1.220   1.240     5.428e-01  2.473e-03   +2.781e-02   -3.473e-02 
 0.600 0.650   1.240   1.260     5.333e-01  2.115e-03   +2.920e-02   -3.325e-02 
 0.600 0.650   1.260   1.280     5.291e-01  1.735e-03   +4.844e-02   -5.290e-02 
 0.600 0.650   1.280   1.300     5.210e-01  1.547e-03   +2.778e-02   -3.275e-02 
 0.600 0.650   1.300   1.320     5.188e-01  2.769e-03   +2.617e-02   -3.165e-02 
 0.600 0.650   1.320   1.340     5.221e-01  2.320e-03   +2.420e-02   -3.600e-02 
 0.600 0.650   1.340   1.360     5.092e-01  2.229e-03   +2.325e-02   -3.092e-02 
 0.600 0.650   1.360   1.380     4.591e-01  1.986e-03   +2.432e-02   -2.635e-02 
 0.600 0.650   1.380   1.400     3.851e-01  1.249e-03   +1.928e-02   -2.413e-02 
 0.600 0.650   1.400   1.420     3.838e-01  1.950e-03   +2.113e-02   -2.781e-02 
 0.600 0.650   1.420   1.440     3.662e-01  1.984e-03   +1.999e-02   -2.793e-02 
 0.600 0.650   1.440   1.460     3.601e-01  1.563e-03   +1.947e-02   -2.557e-02 
 0.600 0.650   1.460   1.480     3.409e-01  1.863e-03   +1.638e-02   -2.100e-02 
 0.600 0.650   1.480   1.500     3.304e-01  1.582e-03   +1.691e-02   -2.024e-02 
 0.600 0.650   1.500   1.520     3.169e-01  2.062e-03   +1.650e-02   -2.190e-02 
 0.600 0.650   1.520   1.540     3.047e-01  1.988e-03   +1.527e-02   -2.084e-02 
 0.600 0.650   1.540   1.560     2.880e-01  2.068e-03   +1.576e-02   -1.718e-02 
 0.600 0.650   1.560   1.580     2.799e-01  1.462e-03   +1.333e-02   -1.857e-02 
 0.600 0.650   1.580   1.600     2.706e-01  1.880e-03   +1.308e-02   -1.474e-02 
 0.600 0.650   1.600   1.620     2.697e-01  1.586e-03   +1.155e-02   -2.048e-02 
 0.600 0.650   1.620   1.640     2.607e-01  1.079e-03   +1.167e-02   -1.661e-02 
 0.600 0.650   1.640   1.660     2.487e-01  1.858e-03   +1.180e-02   -1.554e-02 
 0.600 0.650   1.660   1.680     2.463e-01  1.271e-03   +1.091e-02   -1.539e-02 
 0.600 0.650   1.680   1.700     2.353e-01  1.283e-03   +9.429e-03   -1.312e-02 
 0.600 0.650   1.700   1.720     2.286e-01  1.609e-03   +9.183e-03   -1.299e-02 
 0.600 0.650   1.720   1.740     2.114e-01  1.518e-03   +8.201e-03   -1.174e-02 
 0.600 0.650   1.740   1.760     1.962e-01  1.567e-03   +9.101e-03   -1.312e-02 
 0.600 0.650   1.760   1.780     1.855e-01  1.675e-03   +5.966e-03   -1.007e-02 
 0.600 0.650   1.780   1.800     1.830e-01  1.804e-03   +6.390e-03   -1.158e-02 
 0.600 0.650   1.800   1.820     1.671e-01  9.466e-04   +6.634e-03   -7.784e-03 
 0.600 0.650   1.820   1.840     1.568e-01  1.673e-03   +6.690e-03   -8.393e-03 
 0.600 0.650   1.840   1.860     1.497e-01  1.133e-03   +5.546e-03   -7.755e-03 
 0.600 0.650   1.860   1.880     1.396e-01  1.040e-03   +6.642e-03   -6.957e-03 
 0.600 0.650   1.880   1.900     1.326e-01  1.268e-03   +6.314e-03   -7.297e-03 
 0.600 0.650   1.900   1.920     1.227e-01  1.015e-03   +4.722e-03   -4.428e-03 
 0.600 0.650   1.920   1.940     1.170e-01  1.428e-03   +5.337e-03   -7.240e-03 
 0.600 0.650   1.940   1.960     1.032e-01  8.578e-04   +5.005e-03   -4.166e-03 
 0.600 0.650   1.960   1.980     9.702e-02  1.165e-03   +2.882e-03   -5.065e-03 
 0.600 0.650   1.980   2.000     9.300e-02  7.949e-04   +4.516e-03   -4.635e-03 
 0.600 0.650   2.000   2.020     8.121e-02  8.943e-04   +3.300e-03   -3.298e-03 
 0.600 0.650   2.020   2.040     7.312e-02  6.453e-04   +3.104e-03   -3.142e-03 
 0.600 0.650   2.040   2.060     7.049e-02  7.460e-04   +2.331e-03   -4.057e-03 
 0.600 0.650   2.060   2.080     5.809e-02  7.811e-04   +3.446e-03   -2.920e-03 
 0.600 0.650   2.080   2.100     5.807e-02  9.047e-04   +3.379e-03   -3.077e-03 
 0.600 0.650   2.100   2.120     5.032e-02  4.388e-04   +3.214e-03   -3.137e-03 
 0.600 0.650   2.120   2.140     4.897e-02  7.533e-04   +1.899e-03   -3.735e-03 
 0.600 0.650   2.140   2.160     4.091e-02  7.102e-04   +3.534e-03   -3.212e-03 
 0.600 0.650   2.160   2.180     3.777e-02  5.391e-04   +2.385e-03   -3.686e-03 
 0.600 0.650   2.180   2.200     3.491e-02  6.455e-04   +3.713e-03   -3.733e-03 
 0.600 0.650   2.200   2.220     3.222e-02  3.880e-04   +3.403e-03   -3.858e-03 
 0.600 0.650   2.220   2.240     2.694e-02  5.709e-04   +3.380e-03   -3.353e-03 
 0.600 0.650   2.240   2.260     2.385e-02  5.317e-04   +3.917e-03   -3.535e-03 
 0.600 0.650   2.260   2.280     2.225e-02  3.295e-04   +4.177e-03   -2.919e-03 
 0.600 0.650   2.280   2.300     1.906e-02  4.007e-04   +3.619e-03   -3.100e-03 
 0.650 0.700   0.300   0.320     3.156e-01  1.468e-03   +1.644e-02   -2.085e-02 
 0.650 0.700   0.320   0.340     3.858e-01  1.576e-03   +2.297e-02   -2.513e-02 
 0.650 0.700   0.340   0.360     4.473e-01  1.585e-03   +2.545e-02   -2.859e-02 
 0.650 0.700   0.360   0.380     4.942e-01  2.118e-03   +2.719e-02   -2.969e-02 
 0.650 0.700   0.380   0.400     5.178e-01  1.283e-03   +4.883e-02   -4.897e-02 
 0.650 0.700   0.400   0.420     5.488e-01  1.649e-03   +3.173e-02   -3.762e-02 
 0.650 0.700   0.420   0.440     5.431e-01  2.082e-03   +3.034e-02   -3.091e-02 
 0.650 0.700   0.440   0.460     5.491e-01  1.810e-03   +3.137e-02   -3.484e-02 
 0.650 0.700   0.460   0.480     5.486e-01  1.203e-03   +3.060e-02   -3.218e-02 
 0.650 0.700   0.480   0.500     5.453e-01  1.783e-03   +3.234e-02   -3.427e-02 
 0.650 0.700   0.500   0.520     5.447e-01  1.751e-03   +2.942e-02   -3.252e-02 
 0.650 0.700   0.520   0.540     5.398e-01  2.013e-03   +3.148e-02   -2.665e-02 
 0.650 0.700   0.540   0.560     5.418e-01  2.546e-03   +3.054e-02   -2.925e-02 
 0.650 0.700   0.560   0.580     5.362e-01  2.001e-03   +3.158e-02   -2.728e-02 
 0.650 0.700   0.580   0.600     5.341e-01  1.868e-03   +3.203e-02   -2.757e-02 
 0.650 0.700   0.600   0.620     5.313e-01  2.472e-03   +3.215e-02   -2.793e-02 
 0.650 0.700   0.620   0.640     5.344e-01  2.241e-03   +3.011e-02   -2.845e-02 
 0.650 0.700   0.640   0.660     5.342e-01  1.385e-03   +3.062e-02   -3.132e-02 
 0.650 0.700   0.660   0.680     5.277e-01  1.831e-03   +3.046e-02   -3.147e-02 
 0.650 0.700   0.680   0.700     5.214e-01  1.628e-03   +2.883e-02   -2.551e-02 
 0.650 0.700   0.700   0.720     5.182e-01  2.068e-03   +2.969e-02   -3.351e-02 
 0.650 0.700   0.720   0.740     4.957e-01  1.398e-03   +4.636e-02   -5.119e-02 
 0.650 0.700   0.740   0.760     4.920e-01  1.862e-03   +2.938e-02   -2.816e-02 
 0.650 0.700   0.760   0.780     4.866e-01  1.680e-03   +3.159e-02   -2.998e-02 
 0.650 0.700   0.780   0.800     4.812e-01  2.398e-03   +2.864e-02   -3.105e-02 
 0.650 0.700   0.800   0.820     4.739e-01  1.709e-03   +2.550e-02   -2.829e-02 
 0.650 0.700   0.820   0.840     4.751e-01  1.657e-03   +2.956e-02   -3.261e-02 
 0.650 0.700   0.840   0.860     4.619e-01  1.500e-03   +2.968e-02   -2.883e-02 
 0.650 0.700   0.860   0.880     4.603e-01  2.055e-03   +2.576e-02   -2.696e-02 
 0.650 0.700   0.880   0.900     4.431e-01  1.353e-03   +4.061e-02   -4.408e-02 
 0.650 0.700   0.900   0.920     4.490e-01  1.537e-03   +2.589e-02   -2.628e-02 
 0.650 0.700   0.920   0.940     4.520e-01  2.302e-03   +2.899e-02   -3.264e-02 
 0.650 0.700   0.940   0.960     4.328e-01  1.594e-03   +2.822e-02   -2.746e-02 
 0.650 0.700   0.960   0.980     4.350e-01  1.684e-03   +2.856e-02   -2.409e-02 
 0.650 0.700   0.980   1.000     4.289e-01  2.041e-03   +2.747e-02   -2.903e-02 
 0.650 0.700   1.000   1.020     4.279e-01  1.443e-03   +2.451e-02   -2.982e-02 
 0.650 0.700   1.020   1.040     4.093e-01  1.390e-03   +2.379e-02   -2.594e-02 
 0.650 0.700   1.040   1.060     4.080e-01  1.818e-03   +2.432e-02   -2.451e-02 
 0.650 0.700   1.060   1.080     4.057e-01  1.619e-03   +2.207e-02   -2.951e-02 
 0.650 0.700   1.080   1.100     3.963e-01  1.820e-03   +4.897e-02   -5.275e-02 
 0.650 0.700   1.100   1.120     3.886e-01  2.318e-03   +2.249e-02   -2.544e-02 
 0.650 0.700   1.120   1.140     3.776e-01  2.265e-03   +5.783e-02   -5.991e-02 
 0.650 0.700   1.140   1.160     3.791e-01  2.005e-03   +2.451e-02   -2.652e-02 
 0.650 0.700   1.160   1.180     3.752e-01  1.506e-03   +2.123e-02   -2.479e-02 
 0.650 0.700   1.180   1.200     3.738e-01  1.429e-03   +2.119e-02   -2.475e-02 
 0.650 0.700   1.200   1.220     3.630e-01  1.322e-03   +2.493e-02   -2.379e-02 
 0.650 0.700   1.220   1.240     3.560e-01  1.740e-03   +5.585e-02   -6.298e-02 
 0.650 0.700   1.240   1.260     3.616e-01  1.441e-03   +2.248e-02   -2.362e-02 
 0.650 0.700   1.260   1.280     3.547e-01  1.855e-03   +2.179e-02   -2.568e-02 
 0.650 0.700   1.280   1.300     3.561e-01  2.633e-03   +3.856e-02   -3.942e-02 
 0.650 0.700   1.300   1.320     3.494e-01  2.240e-03   +2.268e-02   -2.764e-02 
 0.650 0.700   1.320   1.340     3.405e-01  1.907e-03   +2.075e-02   -2.510e-02 
 0.650 0.700   1.340   1.360     3.399e-01  1.633e-03   +2.028e-02   -2.338e-02 
 0.650 0.700   1.360   1.380     3.069e-01  1.038e-03   +1.716e-02   -2.222e-02 
 0.650 0.700   1.380   1.400     2.744e-01  1.571e-03   +1.707e-02   -1.942e-02 
 0.650 0.700   1.400   1.420     2.673e-01  1.702e-03   +1.776e-02   -1.890e-02 
 0.650 0.700   1.420   1.440     2.570e-01  1.411e-03   +1.502e-02   -1.776e-02 
 0.650 0.700   1.440   1.460     2.558e-01  1.495e-03   +1.552e-02   -2.067e-02 
 0.650 0.700   1.460   1.480     2.512e-01  1.729e-03   +1.564e-02   -1.980e-02 
 0.650 0.700   1.480   1.500     2.351e-01  1.629e-03   +1.517e-02   -1.568e-02 
 0.650 0.700   1.500   1.520     2.300e-01  1.694e-03   +1.552e-02   -1.700e-02 
 0.650 0.700   1.520   1.540     2.256e-01  1.061e-03   +1.496e-02   -1.871e-02 
 0.650 0.700   1.540   1.560     2.153e-01  1.398e-03   +1.344e-02   -1.763e-02 
 0.650 0.700   1.560   1.580     2.055e-01  1.677e-03   +1.197e-02   -1.761e-02 
 0.650 0.700   1.580   1.600     2.068e-01  1.677e-03   +2.676e-02   -2.757e-02 
 0.650 0.700   1.600   1.620     1.960e-01  1.433e-03   +1.258e-02   -1.295e-02 
 0.650 0.700   1.620   1.640     2.013e-01  9.327e-04   +1.147e-02   -1.393e-02 
 0.650 0.700   1.640   1.660     1.912e-01  1.596e-03   +1.141e-02   -1.425e-02 
 0.650 0.700   1.660   1.680     1.911e-01  1.329e-03   +1.192e-02   -1.340e-02 
 0.650 0.700   1.680   1.700     1.867e-01  1.851e-03   +1.012e-02   -1.354e-02 
 0.650 0.700   1.700   1.720     1.797e-01  1.636e-03   +1.084e-02   -1.255e-02 
 0.650 0.700   1.720   1.740     1.673e-01  1.378e-03   +9.294e-03   -1.201e-02 
 0.650 0.700   1.740   1.760     1.493e-01  1.094e-03   +5.940e-03   -8.727e-03 
 0.650 0.700   1.760   1.780     1.474e-01  1.206e-03   +7.370e-03   -9.295e-03 
 0.650 0.700   1.780   1.800     1.451e-01  1.654e-03   +8.617e-03   -1.142e-02 
 0.650 0.700   1.800   1.820     1.385e-01  1.628e-03   +7.421e-03   -9.962e-03 
 0.650 0.700   1.820   1.840     1.356e-01  1.302e-03   +4.501e-03   -8.924e-03 
 0.650 0.700   1.840   1.860     1.291e-01  1.308e-03   +5.805e-03   -7.802e-03 
 0.650 0.700   1.860   1.880     1.237e-01  8.826e-04   +7.062e-03   -1.010e-02 
 0.650 0.700   1.880   1.900     1.198e-01  1.087e-03   +5.355e-03   -7.567e-03 
 0.650 0.700   1.900   1.920     1.092e-01  1.448e-03   +5.074e-03   -7.081e-03 
 0.650 0.700   1.920   1.940     1.061e-01  1.398e-03   +6.442e-03   -6.542e-03 
 0.650 0.700   1.940   1.960     9.788e-02  1.122e-03   +4.550e-03   -5.096e-03 
 0.650 0.700   1.960   1.980     9.340e-02  1.329e-03   +4.937e-03   -5.065e-03 
 0.650 0.700   1.980   2.000     8.667e-02  1.088e-03   +4.291e-03   -5.277e-03 
 0.650 0.700   2.000   2.020     7.948e-02  8.294e-04   +3.930e-03   -4.545e-03 
 0.650 0.700   2.020   2.040     7.572e-02  1.067e-03   +4.480e-03   -4.565e-03 
 0.650 0.700   2.040   2.060     6.892e-02  8.335e-04   +3.511e-03   -3.729e-03 
 0.650 0.700   2.060   2.080     6.357e-02  1.095e-03   +3.597e-03   -3.759e-03 
 0.650 0.700   2.080   2.100     5.769e-02  6.823e-04   +4.209e-03   -1.926e-03 
 0.650 0.700   2.100   2.120     5.714e-02  7.049e-04   +3.166e-03   -3.228e-03 
 0.650 0.700   2.120   2.140     5.125e-02  6.356e-04   +3.599e-03   -3.089e-03 
 0.650 0.700   2.140   2.160     4.785e-02  7.305e-04   +2.817e-03   -3.914e-03 
 0.650 0.700   2.160   2.180     4.264e-02  4.930e-04   +2.000e-03   -3.028e-03 
 0.650 0.700   2.180   2.200     3.760e-02  5.481e-04   +3.310e-03   -2.333e-03 
 0.650 0.700   2.200   2.220     3.590e-02  5.966e-04   +3.207e-03   -1.875e-03 
 0.650 0.700   2.220   2.240     3.224e-02  5.297e-04   +1.801e-03   -2.845e-03 
 0.650 0.700   2.240   2.260     3.091e-02  6.233e-04   +2.588e-03   -2.301e-03 
 0.650 0.700   2.260   2.280     2.681e-02  5.883e-04   +1.978e-03   -3.002e-03 
 0.650 0.700   2.280   2.300     2.655e-02  4.437e-04   +1.598e-03   -3.294e-03 
 0.700 0.750   0.300   0.320     1.733e-01  9.198e-04   +1.085e-02   -1.389e-02 
 0.700 0.750   0.320   0.340     2.197e-01  8.607e-04   +1.434e-02   -1.745e-02 
 0.700 0.750   0.340   0.360     2.536e-01  1.252e-03   +1.639e-02   -1.974e-02 
 0.700 0.750   0.360   0.380     2.773e-01  8.806e-04   +1.836e-02   -2.059e-02 
 0.700 0.750   0.380   0.400     2.965e-01  1.384e-03   +1.765e-02   -1.786e-02 
 0.700 0.750   0.400   0.420     3.132e-01  1.138e-03   +1.970e-02   -2.078e-02 
 0.700 0.750   0.420   0.440     3.233e-01  1.369e-03   +2.040e-02   -1.892e-02 
 0.700 0.750   0.440   0.460     3.228e-01  1.149e-03   +2.128e-02   -2.220e-02 
 0.700 0.750   0.460   0.480     3.218e-01  1.617e-03   +2.092e-02   -2.151e-02 
 0.700 0.750   0.480   0.500     3.229e-01  1.833e-03   +1.815e-02   -2.391e-02 
 0.700 0.750   0.500   0.520     3.218e-01  1.513e-03   +2.232e-02   -2.472e-02 
 0.700 0.750   0.520   0.540     3.175e-01  1.041e-03   +2.104e-02   -1.791e-02 
 0.700 0.750   0.540   0.560     3.160e-01  1.401e-03   +1.924e-02   -2.171e-02 
 0.700 0.750   0.560   0.580     3.154e-01  1.662e-03   +2.175e-02   -1.979e-02 
 0.700 0.750   0.580   0.600     3.191e-01  1.489e-03   +2.088e-02   -2.343e-02 
 0.700 0.750   0.600   0.620     3.140e-01  1.426e-03   +2.111e-02   -2.035e-02 
 0.700 0.750   0.620   0.640     3.106e-01  1.641e-03   +2.058e-02   -2.029e-02 
 0.700 0.750   0.640   0.660     3.106e-01  1.947e-03   +2.075e-02   -2.241e-02 
 0.700 0.750   0.660   0.680     3.133e-01  1.366e-03   +2.027e-02   -2.100e-02 
 0.700 0.750   0.680   0.700     3.055e-01  1.171e-03   +1.967e-02   -1.942e-02 
 0.700 0.750   0.700   0.720     2.952e-01  1.659e-03   +2.132e-02   -1.937e-02 
 0.700 0.750   0.720   0.740     2.952e-01  1.598e-03   +2.029e-02   -2.046e-02 
 0.700 0.750   0.740   0.760     2.904e-01  1.590e-03   +1.843e-02   -2.116e-02 
 0.700 0.750   0.760   0.780     2.910e-01  1.431e-03   +2.061e-02   -1.993e-02 
 0.700 0.750   0.780   0.800     2.821e-01  1.236e-03   +2.080e-02   -2.021e-02 
 0.700 0.750   0.800   0.820     2.845e-01  1.382e-03   +2.175e-02   -2.184e-02 
 0.700 0.750   0.820   0.840     2.823e-01  1.603e-03   +2.136e-02   -2.006e-02 
 0.700 0.750   0.840   0.860     2.722e-01  2.060e-03   +1.939e-02   -1.643e-02 
 0.700 0.750   0.860   0.880     2.738e-01  9.992e-04   +1.792e-02   -1.695e-02 
 0.700 0.750   0.880   0.900     2.731e-01  1.227e-03   +1.736e-02   -1.699e-02 
 0.700 0.750   0.900   0.920     2.703e-01  1.624e-03   +1.741e-02   -1.997e-02 
 0.700 0.750   0.920   0.940     2.677e-01  1.408e-03   +1.856e-02   -2.085e-02 
 0.700 0.750   0.940   0.960     2.632e-01  1.945e-03   +1.960e-02   -1.606e-02 
 0.700 0.750   0.960   0.980     2.629e-01  1.038e-03   +1.836e-02   -1.981e-02 
 0.700 0.750   0.980   1.000     2.570e-01  1.119e-03   +1.610e-02   -1.862e-02 
 0.700 0.750   1.000   1.020     2.550e-01  1.219e-03   +1.781e-02   -1.769e-02 
 0.700 0.750   1.020   1.040     2.551e-01  1.453e-03   +1.820e-02   -1.947e-02 
 0.700 0.750   1.040   1.060     2.488e-01  1.131e-03   +1.849e-02   -1.772e-02 
 0.700 0.750   1.060   1.080     2.489e-01  1.010e-03   +1.674e-02   -2.039e-02 
 0.700 0.750   1.080   1.100     2.471e-01  1.329e-03   +1.844e-02   -2.024e-02 
 0.700 0.750   1.100   1.120     2.373e-01  1.677e-03   +6.637e-02   -7.301e-02 
 0.700 0.750   1.120   1.140     2.416e-01  1.163e-03   +1.752e-02   -2.000e-02 
 0.700 0.750   1.140   1.160     2.423e-01  1.566e-03   +1.787e-02   -2.019e-02 
 0.700 0.750   1.160   1.180     2.357e-01  1.461e-03   +1.494e-02   -1.897e-02 
 0.700 0.750   1.180   1.200     2.309e-01  1.894e-03   +1.450e-02   -1.654e-02 
 0.700 0.750   1.200   1.220     2.301e-01  1.849e-03   +1.566e-02   -1.785e-02 
 0.700 0.750   1.220   1.240     2.280e-01  1.769e-03   +1.689e-02   -1.832e-02 
 0.700 0.750   1.240   1.260     2.256e-01  1.476e-03   +1.538e-02   -1.621e-02 
 0.700 0.750   1.260   1.280     2.242e-01  1.485e-03   +1.502e-02   -1.989e-02 
 0.700 0.750   1.280   1.300     2.152e-01  1.415e-03   +1.355e-02   -1.527e-02 
 0.700 0.750   1.300   1.320     2.134e-01  1.350e-03   +1.493e-02   -1.713e-02 
 0.700 0.750   1.320   1.340     2.132e-01  1.894e-03   +1.460e-02   -1.692e-02 
 0.700 0.750   1.340   1.360     2.038e-01  1.332e-03   +1.455e-02   -1.439e-02 
 0.700 0.750   1.360   1.380     1.882e-01  1.198e-03   +1.228e-02   -1.527e-02 
 0.700 0.750   1.380   1.400     1.845e-01  1.130e-03   +1.282e-02   -1.403e-02 
 0.700 0.750   1.400   1.420     1.780e-01  1.141e-03   +1.185e-02   -1.342e-02 
 0.700 0.750   1.420   1.440     1.764e-01  1.243e-03   +1.284e-02   -1.240e-02 
 0.700 0.750   1.440   1.460     1.719e-01  1.346e-03   +1.382e-02   -1.409e-02 
 0.700 0.750   1.460   1.480     1.711e-01  1.611e-03   +1.228e-02   -1.755e-02 
 0.700 0.750   1.480   1.500     1.590e-01  1.258e-03   +1.213e-02   -1.298e-02 
 0.700 0.750   1.500   1.520     1.638e-01  1.224e-03   +1.429e-02   -1.658e-02 
 0.700 0.750   1.520   1.540     1.521e-01  1.056e-03   +3.813e-02   -4.308e-02 
 0.700 0.750   1.540   1.560     1.519e-01  1.151e-03   +1.180e-02   -1.370e-02 
 0.700 0.750   1.560   1.580     1.452e-01  1.498e-03   +1.019e-02   -1.179e-02 
 0.700 0.750   1.580   1.600     1.443e-01  1.515e-03   +1.087e-02   -1.311e-02 
 0.700 0.750   1.600   1.620     1.469e-01  1.376e-03   +1.226e-02   -1.251e-02 
 0.700 0.750   1.620   1.640     1.398e-01  1.121e-03   +9.716e-03   -1.146e-02 
 0.700 0.750   1.640   1.660     1.423e-01  1.201e-03   +1.180e-02   -1.151e-02 
 0.700 0.750   1.660   1.680     1.432e-01  1.358e-03   +1.193e-02   -1.638e-02 
 0.700 0.750   1.680   1.700     1.344e-01  8.694e-04   +8.918e-03   -1.312e-02 
 0.700 0.750   1.700   1.720     1.335e-01  1.039e-03   +9.035e-03   -9.056e-03 
 0.700 0.750   1.720   1.740     1.238e-01  1.131e-03   +8.792e-03   -1.091e-02 
 0.700 0.750   1.740   1.760     1.172e-01  8.988e-04   +8.379e-03   -1.131e-02 
 0.700 0.750   1.760   1.780     1.149e-01  9.808e-04   +8.767e-03   -1.190e-02 
 0.700 0.750   1.780   1.800     1.088e-01  1.115e-03   +8.115e-03   -8.676e-03 
 0.700 0.750   1.800   1.820     1.060e-01  1.004e-03   +6.067e-03   -8.324e-03 
 0.700 0.750   1.820   1.840     1.047e-01  1.024e-03   +6.419e-03   -8.305e-03 
 0.700 0.750   1.840   1.860     1.037e-01  9.693e-04   +7.325e-03   -8.814e-03 
 0.700 0.750   1.860   1.880     1.007e-01  1.264e-03   +6.000e-03   -8.700e-03 
 0.700 0.750   1.880   1.900     9.398e-02  8.712e-04   +5.614e-03   -6.112e-03 
 0.700 0.750   1.900   1.920     9.555e-02  1.068e-03   +4.780e-03   -6.932e-03 
 0.700 0.750   1.920   1.940     8.838e-02  9.896e-04   +4.802e-03   -6.587e-03 
 0.700 0.750   1.940   1.960     8.466e-02  1.199e-03   +6.851e-03   -5.710e-03 
 0.700 0.750   1.960   1.980     7.895e-02  1.083e-03   +4.662e-03   -4.523e-03 
 0.700 0.750   1.980   2.000     7.998e-02  1.153e-03   +5.626e-03   -6.130e-03 
 0.700 0.750   2.000   2.020     7.285e-02  1.006e-03   +4.570e-03   -6.421e-03 
 0.700 0.750   2.020   2.040     7.118e-02  1.121e-03   +4.204e-03   -7.212e-03 
 0.700 0.750   2.040   2.060     6.495e-02  1.239e-03   +4.190e-03   -5.284e-03 
 0.700 0.750   2.060   2.080     6.167e-02  6.925e-04   +4.036e-03   -4.966e-03 
 0.700 0.750   2.080   2.100     5.627e-02  6.145e-04   +4.596e-03   -4.639e-03 
 0.700 0.750   2.100   2.120     5.248e-02  6.882e-04   +2.671e-03   -3.445e-03 
 0.700 0.750   2.120   2.140     4.885e-02  6.230e-04   +2.961e-03   -4.553e-03 
 0.700 0.750   2.140   2.160     4.477e-02  1.080e-03   +2.735e-03   -1.885e-03 
 0.700 0.750   2.160   2.180     4.242e-02  5.898e-04   +3.368e-03   -2.272e-03 
 0.700 0.750   2.180   2.200     3.782e-02  5.698e-04   +3.337e-03   -2.294e-03 
 0.700 0.750   2.200   2.220     3.594e-02  7.462e-04   +2.533e-03   -2.494e-03 
 0.700 0.750   2.220   2.240     3.464e-02  6.064e-04   +2.529e-03   -2.994e-03 
 0.700 0.750   2.240   2.260     2.979e-02  4.984e-04   +1.801e-03   -1.734e-03 
 0.700 0.750   2.260   2.280     2.692e-02  4.914e-04   +2.189e-03   -1.993e-03 
 0.700 0.750   2.280   2.300     2.747e-02  4.454e-04   +2.771e-03   -1.903e-03 
 0.750 0.800   0.300   0.320     9.108e-02  8.857e-04   +7.020e-03   -9.151e-03 
 0.750 0.800   0.320   0.340     1.156e-01  9.780e-04   +8.697e-03   -1.095e-02 
 0.750 0.800   0.340   0.360     1.298e-01  7.516e-04   +1.069e-02   -9.558e-03 
 0.750 0.800   0.360   0.380     1.454e-01  6.794e-04   +9.510e-03   -1.263e-02 
 0.750 0.800   0.380   0.400     1.596e-01  1.217e-03   +1.192e-02   -1.172e-02 
 0.750 0.800   0.400   0.420     1.689e-01  9.574e-04   +1.218e-02   -1.343e-02 
 0.750 0.800   0.420   0.440     1.719e-01  9.610e-04   +1.280e-02   -1.304e-02 
 0.750 0.800   0.440   0.460     1.777e-01  7.663e-04   +1.285e-02   -1.454e-02 
 0.750 0.800   0.460   0.480     1.747e-01  7.399e-04   +1.295e-02   -1.375e-02 
 0.750 0.800   0.480   0.500     1.796e-01  7.565e-04   +1.167e-02   -1.642e-02 
 0.750 0.800   0.500   0.520     1.760e-01  8.844e-04   +1.209e-02   -1.588e-02 
 0.750 0.800   0.520   0.540     1.761e-01  9.773e-04   +1.328e-02   -1.496e-02 
 0.750 0.800   0.540   0.560     1.775e-01  1.082e-03   +1.341e-02   -1.614e-02 
 0.750 0.800   0.560   0.580     1.746e-01  1.320e-03   +1.213e-02   -1.569e-02 
 0.750 0.800   0.580   0.600     1.727e-01  1.053e-03   +1.267e-02   -1.379e-02 
 0.750 0.800   0.600   0.620     1.720e-01  1.101e-03   +1.108e-02   -1.413e-02 
 0.750 0.800   0.620   0.640     1.688e-01  9.491e-04   +1.256e-02   -1.457e-02 
 0.750 0.800   0.640   0.660     1.715e-01  1.393e-03   +1.464e-02   -1.346e-02 
 0.750 0.800   0.660   0.680     1.744e-01  1.428e-03   +1.220e-02   -1.625e-02 
 0.750 0.800   0.680   0.700     1.697e-01  1.620e-03   +1.319e-02   -1.399e-02 
 0.750 0.800   0.700   0.720     1.656e-01  1.193e-03   +1.319e-02   -1.385e-02 
 0.750 0.800   0.720   0.740     1.645e-01  8.493e-04   +1.241e-02   -1.101e-02 
 0.750 0.800   0.740   0.760     1.621e-01  9.149e-04   +1.293e-02   -1.203e-02 
 0.750 0.800   0.760   0.780     1.571e-01  9.093e-04   +1.314e-02   -1.196e-02 
 0.750 0.800   0.780   0.800     1.602e-01  1.139e-03   +1.101e-02   -1.462e-02 
 0.750 0.800   0.800   0.820     1.538e-01  1.171e-03   +1.272e-02   -1.174e-02 
 0.750 0.800   0.820   0.840     1.527e-01  1.135e-03   +1.185e-02   -1.289e-02 
 0.750 0.800   0.840   0.860     1.564e-01  1.300e-03   +1.393e-02   -1.436e-02 
 0.750 0.800   0.860   0.880     1.552e-01  9.751e-04   +1.196e-02   -1.319e-02 
 0.750 0.800   0.880   0.900     1.506e-01  9.694e-04   +1.328e-02   -1.210e-02 
 0.750 0.800   0.900   0.920     1.563e-01  1.006e-03   +1.221e-02   -1.400e-02 
 0.750 0.800   0.920   0.940     1.506e-01  1.235e-03   +1.146e-02   -1.290e-02 
 0.750 0.800   0.940   0.960     1.537e-01  1.063e-03   +1.354e-02   -1.379e-02 
 0.750 0.800   0.960   0.980     1.451e-01  9.013e-04   +1.108e-02   -1.078e-02 
 0.750 0.800   0.980   1.000     1.534e-01  1.165e-03   +1.362e-02   -1.527e-02 
 0.750 0.800   1.000   1.020     1.466e-01  1.282e-03   +1.125e-02   -1.420e-02 
 0.750 0.800   1.020   1.040     1.416e-01  1.004e-03   +1.260e-02   -1.201e-02 
 0.750 0.800   1.040   1.060     1.453e-01  9.730e-04   +1.158e-02   -1.203e-02 
 0.750 0.800   1.060   1.080     1.423e-01  1.308e-03   +1.142e-02   -9.168e-03 
 0.750 0.800   1.080   1.100     1.426e-01  1.010e-03   +1.213e-02   -1.391e-02 
 0.750 0.800   1.100   1.120     1.409e-01  1.115e-03   +1.244e-02   -1.169e-02 
 0.750 0.800   1.120   1.140     1.342e-01  1.106e-03   +1.101e-02   -1.141e-02 
 0.750 0.800   1.140   1.160     1.377e-01  1.287e-03   +1.101e-02   -1.205e-02 
 0.750 0.800   1.160   1.180     1.377e-01  9.592e-04   +1.125e-02   -1.235e-02 
 0.750 0.800   1.180   1.200     1.341e-01  9.656e-04   +1.147e-02   -1.215e-02 
 0.750 0.800   1.200   1.220     1.377e-01  1.432e-03   +1.148e-02   -1.268e-02 
 0.750 0.800   1.220   1.240     1.302e-01  1.137e-03   +1.023e-02   -1.171e-02 
 0.750 0.800   1.240   1.260     1.356e-01  8.827e-04   +1.118e-02   -1.341e-02 
 0.750 0.800   1.260   1.280     1.318e-01  9.180e-04   +1.085e-02   -1.365e-02 
 0.750 0.800   1.280   1.300     1.273e-01  9.768e-04   +1.149e-02   -9.698e-03 
 0.750 0.800   1.300   1.320     1.278e-01  1.084e-03   +1.096e-02   -1.152e-02 
 0.750 0.800   1.320   1.340     1.237e-01  1.074e-03   +1.096e-02   -1.204e-02 
 0.750 0.800   1.340   1.360     1.190e-01  1.087e-03   +1.003e-02   -1.232e-02 
 0.750 0.800   1.360   1.380     1.206e-01  1.185e-03   +9.801e-03   -1.342e-02 
 0.750 0.800   1.380   1.400     1.146e-01  1.109e-03   +9.560e-03   -9.250e-03 
 0.750 0.800   1.400   1.420     1.129e-01  1.139e-03   +9.263e-03   -9.499e-03 
 0.750 0.800   1.420   1.440     1.116e-01  8.578e-04   +9.215e-03   -9.505e-03 
 0.750 0.800   1.440   1.460     1.116e-01  1.089e-03   +9.369e-03   -1.036e-02 
 0.750 0.800   1.460   1.480     1.077e-01  1.126e-03   +1.377e-02   -1.403e-02 
 0.750 0.800   1.480   1.500     1.014e-01  1.137e-03   +7.380e-02   -7.744e-02 
 0.750 0.800   1.500   1.520     1.090e-01  1.375e-03   +1.509e-02   -1.678e-02 
 0.750 0.800   1.520   1.540     1.014e-01  1.132e-03   +1.049e-02   -9.520e-03 
 0.750 0.800   1.540   1.560     9.955e-02  1.295e-03   +8.919e-03   -1.043e-02 
 0.750 0.800   1.560   1.580     9.930e-02  1.337e-03   +8.489e-03   -8.771e-03 
 0.750 0.800   1.580   1.600     9.616e-02  1.094e-03   +8.255e-03   -7.300e-03 
 0.750 0.800   1.600   1.620     1.022e-01  1.133e-03   +8.059e-03   -1.053e-02 
 0.750 0.800   1.620   1.640     9.801e-02  1.203e-03   +8.804e-03   -9.728e-03 
 0.750 0.800   1.640   1.660     9.973e-02  1.124e-03   +8.437e-03   -9.645e-03 
 0.750 0.800   1.660   1.680     9.709e-02  1.183e-03   +7.885e-03   -9.571e-03 
 0.750 0.800   1.680   1.700     9.373e-02  1.215e-03   +8.903e-03   -8.761e-03 
 0.750 0.800   1.700   1.720     9.644e-02  1.263e-03   +8.204e-03   -1.023e-02 
 0.750 0.800   1.720   1.740     8.758e-02  7.746e-04   +7.897e-03   -8.556e-03 
 0.750 0.800   1.740   1.760     8.306e-02  1.410e-03   +9.079e-03   -9.132e-03 
 0.750 0.800   1.760   1.780     8.072e-02  1.127e-03   +7.647e-03   -8.145e-03 
 0.750 0.800   1.780   1.800     7.577e-02  9.191e-04   +6.558e-03   -6.902e-03 
 0.750 0.800   1.800   1.820     7.595e-02  9.168e-04   +6.222e-03   -5.877e-03 
 0.750 0.800   1.820   1.840     7.826e-02  1.443e-03   +7.370e-03   -1.121e-02 
 0.750 0.800   1.840   1.860     7.472e-02  1.094e-03   +5.166e-03   -6.375e-03 
 0.750 0.800   1.860   1.880     7.258e-02  8.381e-04   +5.189e-03   -6.091e-03 
 0.750 0.800   1.880   1.900     6.852e-02  1.177e-03   +5.394e-03   -5.712e-03 
 0.750 0.800   1.900   1.920     7.154e-02  6.872e-04   +4.662e-03   -4.922e-03 
 0.750 0.800   1.920   1.940     6.925e-02  7.508e-04   +6.308e-03   -6.815e-03 
 0.750 0.800   1.940   1.960     7.007e-02  7.444e-04   +5.136e-03   -6.793e-03 
 0.750 0.800   1.960   1.980     6.699e-02  1.155e-03   +5.634e-03   -5.020e-03 
 0.750 0.800   1.980   2.000     6.237e-02  9.228e-04   +5.069e-03   -5.833e-03 
 0.750 0.800   2.000   2.020     6.294e-02  6.246e-04   +4.074e-03   -5.367e-03 
 0.750 0.800   2.020   2.040     5.806e-02  8.027e-04   +5.704e-03   -5.400e-03 
 0.750 0.800   2.040   2.060     5.919e-02  8.418e-04   +4.238e-03   -7.071e-03 
 0.750 0.800   2.060   2.080     5.321e-02  7.111e-04   +3.692e-03   -4.448e-03 
 0.750 0.800   2.080   2.100     4.981e-02  7.665e-04   +4.020e-03   -3.248e-03 
 0.750 0.800   2.100   2.120     4.969e-02  1.189e-03   +3.692e-03   -4.425e-03 
 0.750 0.800   2.120   2.140     4.473e-02  9.565e-04   +3.675e-03   -3.111e-03 
 0.750 0.800   2.140   2.160     4.296e-02  7.050e-04   +3.535e-03   -3.517e-03 
 0.750 0.800   2.160   2.180     3.883e-02  6.803e-04   +2.806e-03   -3.139e-03 
 0.750 0.800   2.180   2.200     3.634e-02  6.027e-04   +3.482e-03   -2.030e-03 
 0.750 0.800   2.200   2.220     3.428e-02  5.371e-04   +3.004e-03   -3.988e-03 
 0.750 0.800   2.220   2.240     3.240e-02  5.129e-04   +3.057e-03   -3.733e-03 
 0.750 0.800   2.240   2.260     2.975e-02  5.178e-04   +3.120e-03   -1.891e-03 
 0.750 0.800   2.260   2.280     2.801e-02  4.721e-04   +3.411e-03   -2.343e-03 
 0.750 0.800   2.280   2.300     2.624e-02  5.875e-04   +2.213e-03   -1.977e-03 
 0.800 0.850   0.300   0.320     4.130e-02  2.906e-04   +4.685e-03   -3.523e-03 
 0.800 0.850   0.320   0.340     5.417e-02  6.749e-04   +5.206e-03   -4.593e-03 
 0.800 0.850   0.340   0.360     6.334e-02  7.163e-04   +5.417e-03   -8.010e-03 
 0.800 0.850   0.360   0.380     7.097e-02  8.248e-04   +7.973e-03   -9.919e-03 
 0.800 0.850   0.380   0.400     7.497e-02  6.614e-04   +7.124e-03   -8.154e-03 
 0.800 0.850   0.400   0.420     8.078e-02  7.807e-04   +7.598e-03   -8.056e-03 
 0.800 0.850   0.420   0.440     8.729e-02  8.104e-04   +7.917e-03   -7.647e-03 
 0.800 0.850   0.440   0.460     8.646e-02  8.147e-04   +7.185e-03   -9.832e-03 
 0.800 0.850   0.460   0.480     8.693e-02  7.210e-04   +7.904e-03   -9.684e-03 
 0.800 0.850   0.480   0.500     8.946e-02  7.644e-04   +8.302e-03   -1.005e-02 
 0.800 0.850   0.500   0.520     8.530e-02  8.035e-04   +7.774e-03   -8.364e-03 
 0.800 0.850   0.520   0.540     9.080e-02  9.274e-04   +8.175e-03   -9.390e-03 
 0.800 0.850   0.540   0.560     8.497e-02  6.328e-04   +6.931e-03   -8.275e-03 
 0.800 0.850   0.560   0.580     8.876e-02  8.064e-04   +6.728e-03   -1.061e-02 
 0.800 0.850   0.580   0.600     8.748e-02  7.186e-04   +7.985e-03   -8.310e-03 
 0.800 0.850   0.600   0.620     8.848e-02  9.492e-04   +7.390e-03   -1.003e-02 
 0.800 0.850   0.620   0.640     8.893e-02  7.337e-04   +8.288e-03   -1.047e-02 
 0.800 0.850   0.640   0.660     8.849e-02  8.065e-04   +7.364e-03   -9.564e-03 
 0.800 0.850   0.660   0.680     8.554e-02  8.674e-04   +7.332e-03   -7.563e-03 
 0.800 0.850   0.680   0.700     8.670e-02  8.473e-04   +7.761e-03   -9.672e-03 
 0.800 0.850   0.700   0.720     8.628e-02  6.185e-04   +7.790e-03   -7.923e-03 
 0.800 0.850   0.720   0.740     8.341e-02  8.313e-04   +7.750e-03   -7.324e-03 
 0.800 0.850   0.740   0.760     8.261e-02  5.211e-04   +7.399e-03   -9.464e-03 
 0.800 0.850   0.760   0.780     8.181e-02  7.982e-04   +8.057e-03   -8.551e-03 
 0.800 0.850   0.780   0.800     8.080e-02  8.632e-04   +8.382e-03   -8.509e-03 
 0.800 0.850   0.800   0.820     8.158e-02  9.719e-04   +8.980e-03   -8.890e-03 
 0.800 0.850   0.820   0.840     8.065e-02  6.693e-04   +6.522e-03   -9.848e-03 
 0.800 0.850   0.840   0.860     7.804e-02  7.494e-04   +7.009e-03   -7.778e-03 
 0.800 0.850   0.860   0.880     7.780e-02  1.095e-03   +6.679e-03   -7.645e-03 
 0.800 0.850   0.880   0.900     8.279e-02  8.847e-04   +8.406e-03   -9.960e-03 
 0.800 0.850   0.900   0.920     7.944e-02  9.521e-04   +6.949e-03   -8.728e-03 
 0.800 0.850   0.920   0.940     7.972e-02  6.533e-04   +8.108e-03   -7.612e-03 
 0.800 0.850   0.940   0.960     7.828e-02  9.254e-04   +7.906e-03   -8.566e-03 
 0.800 0.850   0.960   0.980     7.793e-02  8.020e-04   +7.720e-03   -9.393e-03 
 0.800 0.850   0.980   1.000     7.794e-02  9.788e-04   +7.984e-03   -9.257e-03 
 0.800 0.850   1.000   1.020     7.818e-02  9.367e-04   +7.429e-03   -7.421e-03 
 0.800 0.850   1.020   1.040     7.920e-02  8.848e-04   +7.699e-03   -9.585e-03 
 0.800 0.850   1.040   1.060     7.750e-02  8.845e-04   +8.259e-03   -9.060e-03 
 0.800 0.850   1.060   1.080     7.587e-02  7.233e-04   +7.078e-03   -7.664e-03 
 0.800 0.850   1.080   1.100     7.753e-02  8.455e-04   +7.082e-03   -9.046e-03 
 0.800 0.850   1.100   1.120     7.290e-02  5.795e-04   +6.669e-03   -6.951e-03 
 0.800 0.850   1.120   1.140     7.318e-02  7.682e-04   +7.636e-03   -7.187e-03 
 0.800 0.850   1.140   1.160     7.249e-02  6.029e-04   +7.523e-03   -7.016e-03 
 0.800 0.850   1.160   1.180     7.662e-02  1.089e-03   +7.226e-03   -9.318e-03 
 0.800 0.850   1.180   1.200     7.322e-02  9.203e-04   +6.970e-03   -7.657e-03 
 0.800 0.850   1.200   1.220     7.363e-02  8.835e-04   +6.634e-03   -8.577e-03 
 0.800 0.850   1.220   1.240     7.233e-02  7.499e-04   +6.471e-03   -7.541e-03 
 0.800 0.850   1.240   1.260     7.089e-02  6.487e-04   +6.517e-03   -7.143e-03 
 0.800 0.850   1.260   1.280     7.039e-02  8.084e-04   +6.239e-03   -7.290e-03 
 0.800 0.850   1.280   1.300     6.976e-02  8.985e-04   +7.688e-03   -7.542e-03 
 0.800 0.850   1.300   1.320     7.097e-02  6.563e-04   +6.627e-03   -9.172e-03 
 0.800 0.850   1.320   1.340     6.871e-02  8.051e-04   +7.278e-03   -7.718e-03 
 0.800 0.850   1.340   1.360     6.766e-02  8.753e-04   +5.897e-03   -7.251e-03 
 0.800 0.850   1.360   1.380     6.831e-02  7.313e-04   +6.890e-03   -6.916e-03 
 0.800 0.850   1.380   1.400     6.566e-02  8.440e-04   +6.752e-03   -6.518e-03 
 0.800 0.850   1.400   1.420     6.685e-02  9.251e-04   +5.621e-03   -7.765e-03 
 0.800 0.850   1.420   1.440     6.728e-02  7.692e-04   +7.399e-03   -8.802e-03 
 0.800 0.850   1.440   1.460     6.428e-02  8.079e-04   +6.822e-03   -6.829e-03 
 0.800 0.850   1.460   1.480     6.611e-02  7.274e-04   +7.167e-03   -7.501e-03 
 0.800 0.850   1.480   1.500     6.452e-02  7.620e-04   +7.465e-03   -7.730e-03 
 0.800 0.850   1.500   1.520     6.372e-02  8.897e-04   +6.513e-03   -7.825e-03 
 0.800 0.850   1.520   1.540     6.119e-02  7.271e-04   +6.326e-03   -7.886e-03 
 0.800 0.850   1.540   1.560     6.549e-02  6.818e-04   +8.002e-03   -7.927e-03 
 0.800 0.850   1.560   1.580     5.929e-02  5.441e-04   +5.690e-03   -6.418e-03 
 0.800 0.850   1.580   1.600     6.108e-02  8.679e-04   +6.218e-03   -6.883e-03 
 0.800 0.850   1.600   1.620     6.081e-02  9.252e-04   +7.360e-03   -6.411e-03 
 0.800 0.850   1.620   1.640     5.975e-02  8.104e-04   +5.548e-03   -7.716e-03 
 0.800 0.850   1.640   1.660     6.429e-02  7.393e-04   +6.276e-03   -6.283e-03 
 0.800 0.850   1.660   1.680     5.775e-02  9.853e-04   +6.299e-03   -4.369e-03 
 0.800 0.850   1.680   1.700     6.250e-02  9.242e-04   +6.814e-03   -7.403e-03 
 0.800 0.850   1.700   1.720     5.767e-02  1.032e-03   +5.800e-03   -5.153e-03 
 0.800 0.850   1.720   1.740     5.613e-02  9.651e-04   +5.429e-03   -6.205e-03 
 0.800 0.850   1.740   1.760     5.358e-02  9.500e-04   +5.864e-03   -6.550e-03 
 0.800 0.850   1.760   1.780     5.488e-02  9.513e-04   +5.429e-03   -6.616e-03 
 0.800 0.850   1.780   1.800     5.366e-02  9.895e-04   +4.894e-03   -6.706e-03 
 0.800 0.850   1.800   1.820     5.154e-02  5.333e-04   +3.957e-03   -5.489e-03 
 0.800 0.850   1.820   1.840     5.323e-02  6.782e-04   +5.965e-03   -5.624e-03 
 0.800 0.850   1.840   1.860     5.083e-02  6.353e-04   +5.956e-03   -5.116e-03 
 0.800 0.850   1.860   1.880     5.142e-02  8.417e-04   +4.803e-03   -6.200e-03 
 0.800 0.850   1.880   1.900     4.845e-02  6.990e-04   +4.153e-03   -4.737e-03 
 0.800 0.850   1.900   1.920     5.070e-02  8.917e-04   +4.837e-03   -4.483e-03 
 0.800 0.850   1.920   1.940     4.857e-02  8.047e-04   +3.331e-03   -5.146e-03 
 0.800 0.850   1.940   1.960     4.778e-02  8.324e-04   +3.371e-03   -5.152e-03 
 0.800 0.850   1.960   1.980     5.061e-02  9.946e-04   +4.614e-03   -6.824e-03 
 0.800 0.850   1.980   2.000     4.930e-02  9.693e-04   +3.726e-03   -6.564e-03 
 0.800 0.850   2.000   2.020     4.635e-02  7.875e-04   +4.487e-03   -4.593e-03 
 0.800 0.850   2.020   2.040     4.628e-02  1.025e-03   +4.665e-03   -4.423e-03 
 0.800 0.850   2.040   2.060     4.723e-02  5.798e-04   +4.235e-03   -6.468e-03 
 0.800 0.850   2.060   2.080     4.481e-02  8.101e-04   +3.261e-03   -6.376e-03 
 0.800 0.850   2.080   2.100     4.169e-02  7.334e-04   +3.808e-03   -3.010e-03 
 0.800 0.850   2.100   2.120     3.918e-02  6.127e-04   +3.068e-03   -4.840e-03 
 0.800 0.850   2.120   2.140     4.124e-02  9.239e-04   +6.307e-03   -6.011e-03 
 0.800 0.850   2.140   2.160     3.563e-02  8.120e-04   +3.084e-03   -3.416e-03 
 0.800 0.850   2.160   2.180     3.346e-02  5.871e-04   +3.025e-03   -2.096e-03 
 0.800 0.850   2.180   2.200     3.294e-02  5.669e-04   +2.986e-03   -3.093e-03 
 0.800 0.850   2.200   2.220     2.985e-02  5.404e-04   +3.383e-03   -2.562e-03 
 0.800 0.850   2.220   2.240     3.161e-02  7.123e-04   +4.623e-03   -4.764e-03 
 0.800 0.850   2.240   2.260     2.854e-02  6.481e-04   +2.524e-03   -3.834e-03 
 0.800 0.850   2.260   2.280     2.415e-02  5.736e-04   +2.571e-03   -2.253e-03 
 0.800 0.850   2.280   2.300     2.521e-02  4.372e-04   +2.489e-03   -2.105e-03 
 0.850 0.900   0.300   0.320     1.719e-02  3.620e-04   +2.034e-03   -2.848e-03 
 0.850 0.900   0.320   0.340     2.109e-02  3.286e-04   +2.458e-03   -3.928e-03 
 0.850 0.900   0.340   0.360     2.358e-02  4.537e-04   +2.710e-03   -2.728e-03 
 0.850 0.900   0.360   0.380     2.885e-02  4.655e-04   +3.539e-03   -3.964e-03 
 0.850 0.900   0.380   0.400     3.053e-02  4.668e-04   +3.476e-03   -5.498e-03 
 0.850 0.900   0.400   0.420     3.266e-02  5.790e-04   +3.819e-03   -5.113e-03 
 0.850 0.900   0.420   0.440     3.549e-02  4.705e-04   +3.833e-03   -4.961e-03 
 0.850 0.900   0.440   0.460     3.543e-02  5.920e-04   +4.191e-03   -4.935e-03 
 0.850 0.900   0.460   0.480     3.687e-02  4.883e-04   +5.093e-03   -4.377e-03 
 0.850 0.900   0.480   0.500     3.828e-02  6.474e-04   +4.463e-03   -5.876e-03 
 0.850 0.900   0.500   0.520     3.658e-02  6.648e-04   +3.495e-03   -5.363e-03 
 0.850 0.900   0.520   0.540     3.661e-02  4.430e-04   +4.565e-03   -3.888e-03 
 0.850 0.900   0.540   0.560     3.764e-02  7.075e-04   +4.064e-03   -4.397e-03 
 0.850 0.900   0.560   0.580     3.684e-02  5.036e-04   +4.277e-03   -5.245e-03 
 0.850 0.900   0.580   0.600     3.643e-02  6.636e-04   +4.267e-03   -4.163e-03 
 0.850 0.900   0.600   0.620     3.760e-02  5.817e-04   +4.535e-03   -5.141e-03 
 0.850 0.900   0.620   0.640     3.800e-02  6.287e-04   +3.960e-03   -5.514e-03 
 0.850 0.900   0.640   0.660     3.708e-02  5.545e-04   +4.726e-03   -5.178e-03 
 0.850 0.900   0.660   0.680     3.572e-02  4.409e-04   +3.805e-03   -4.748e-03 
 0.850 0.900   0.680   0.700     3.696e-02  5.294e-04   +4.854e-03   -5.323e-03 
 0.850 0.900   0.700   0.720     3.743e-02  4.009e-04   +4.524e-03   -4.673e-03 
 0.850 0.900   0.720   0.740     3.606e-02  4.900e-04   +4.245e-03   -4.933e-03 
 0.850 0.900   0.740   0.760     3.546e-02  4.856e-04   +4.414e-03   -4.114e-03 
 0.850 0.900   0.760   0.780     3.541e-02  4.441e-04   +4.413e-03   -4.987e-03 
 0.850 0.900   0.780   0.800     3.486e-02  6.666e-04   +4.194e-03   -4.424e-03 
 0.850 0.900   0.800   0.820     3.646e-02  5.669e-04   +4.517e-03   -5.286e-03 
 0.850 0.900   0.820   0.840     3.659e-02  4.389e-04   +4.801e-03   -4.789e-03 
 0.850 0.900   0.840   0.860     3.489e-02  3.437e-04   +4.204e-03   -3.590e-03 
 0.850 0.900   0.860   0.880     3.709e-02  6.839e-04   +4.734e-03   -5.294e-03 
 0.850 0.900   0.880   0.900     3.555e-02  4.321e-04   +4.309e-03   -5.146e-03 
 0.850 0.900   0.900   0.920     3.644e-02  5.585e-04   +4.479e-03   -4.384e-03 
 0.850 0.900   0.920   0.940     3.622e-02  5.556e-04   +4.511e-03   -4.463e-03 
 0.850 0.900   0.940   0.960     3.421e-02  5.204e-04   +3.857e-03   -4.320e-03 
 0.850 0.900   0.960   0.980     3.734e-02  6.128e-04   +4.818e-03   -5.730e-03 
 0.850 0.900   0.980   1.000     3.405e-02  5.823e-04   +3.933e-03   -3.605e-03 
 0.850 0.900   1.000   1.020     3.589e-02  7.557e-04   +4.322e-03   -5.270e-03 
 0.850 0.900   1.020   1.040     3.761e-02  5.316e-04   +4.767e-03   -4.686e-03 
 0.850 0.900   1.040   1.060     3.689e-02  8.344e-04   +4.894e-03   -5.355e-03 
 0.850 0.900   1.060   1.080     3.434e-02  4.622e-04   +4.364e-03   -4.816e-03 
 0.850 0.900   1.080   1.100     3.614e-02  7.451e-04   +4.517e-03   -5.691e-03 
 0.850 0.900   1.100   1.120     3.450e-02  5.305e-04   +4.662e-03   -4.393e-03 
 0.850 0.900   1.120   1.140     3.430e-02  7.245e-04   +4.383e-03   -4.846e-03 
 0.850 0.900   1.140   1.160     3.565e-02  8.292e-04   +4.008e-03   -5.043e-03 
 0.850 0.900   1.160   1.180     3.562e-02  5.066e-04   +4.089e-03   -5.429e-03 
 0.850 0.900   1.180   1.200     3.327e-02  6.326e-04   +4.501e-03   -3.807e-03 
 0.850 0.900   1.200   1.220     3.383e-02  5.450e-04   +4.514e-03   -4.153e-03 
 0.850 0.900   1.220   1.240     3.434e-02  4.624e-04   +4.101e-03   -4.743e-03 
 0.850 0.900   1.240   1.260     3.575e-02  8.588e-04   +4.563e-03   -4.750e-03 
 0.850 0.900   1.260   1.280     3.339e-02  6.435e-04   +4.366e-03   -4.397e-03 
 0.850 0.900   1.280   1.300     3.391e-02  4.146e-04   +4.280e-03   -4.710e-03 
 0.850 0.900   1.300   1.320     3.572e-02  7.063e-04   +4.502e-03   -5.217e-03 
 0.850 0.900   1.320   1.340     3.372e-02  5.848e-04   +4.386e-03   -3.715e-03 
 0.850 0.900   1.340   1.360     3.338e-02  4.970e-04   +4.171e-03   -3.568e-03 
 0.850 0.900   1.360   1.380     3.371e-02  6.758e-04   +4.332e-03   -5.211e-03 
 0.850 0.900   1.380   1.400     3.368e-02  5.956e-04   +4.479e-03   -5.472e-03 
 0.850 0.900   1.400   1.420     3.396e-02  7.892e-04   +4.522e-03   -5.234e-03 
 0.850 0.900   1.420   1.440     3.384e-02  8.407e-04   +3.631e-03   -5.171e-03 
 0.850 0.900   1.440   1.460     3.292e-02  6.407e-04   +3.834e-03   -4.494e-03 
 0.850 0.900   1.460   1.480     3.289e-02  5.697e-04   +3.870e-03   -4.860e-03 
 0.850 0.900   1.480   1.500     3.135e-02  5.424e-04   +3.266e-03   -3.370e-03 
 0.850 0.900   1.500   1.520     3.409e-02  4.694e-04   +4.280e-03   -4.976e-03 
 0.850 0.900   1.520   1.540     3.480e-02  4.321e-04   +3.960e-03   -6.087e-03 
 0.850 0.900   1.540   1.560     3.062e-02  5.081e-04   +3.893e-03   -2.908e-03 
 0.850 0.900   1.560   1.580     3.089e-02  5.578e-04   +3.926e-03   -4.281e-03 
 0.850 0.900   1.580   1.600     3.406e-02  6.869e-04   +4.532e-03   -5.683e-03 
 0.850 0.900   1.600   1.620     3.428e-02  7.554e-04   +4.216e-03   -5.228e-03 
 0.850 0.900   1.620   1.640     3.338e-02  7.776e-04   +4.650e-03   -5.441e-03 
 0.850 0.900   1.640   1.660     3.278e-02  6.596e-04   +3.537e-03   -4.638e-03 
 0.850 0.900   1.660   1.680     3.198e-02  6.923e-04   +4.357e-03   -3.100e-03 
 0.850 0.900   1.680   1.700     3.451e-02  6.346e-04   +3.943e-03   -5.516e-03 
 0.850 0.900   1.700   1.720     3.107e-02  5.645e-04   +4.503e-03   -3.762e-03 
 0.850 0.900   1.720   1.740     3.212e-02  6.534e-04   +3.308e-03   -4.387e-03 
 0.850 0.900   1.740   1.760     3.072e-02  4.613e-04   +3.716e-03   -4.390e-03 
 0.850 0.900   1.760   1.780     2.881e-02  7.055e-04   +3.751e-03   -4.342e-03 
 0.850 0.900   1.780   1.800     2.878e-02  4.754e-04   +3.922e-03   -2.404e-03 
 0.850 0.900   1.800   1.820     2.960e-02  7.166e-04   +4.232e-03   -3.524e-03 
 0.850 0.900   1.820   1.840     2.957e-02  7.278e-04   +5.626e-03   -5.151e-03 
 0.850 0.900   1.840   1.860     3.208e-02  6.710e-04   +5.075e-03   -5.943e-03 
 0.850 0.900   1.860   1.880     2.923e-02  5.633e-04   +4.774e-03   -4.395e-03 
 0.850 0.900   1.880   1.900     2.883e-02  4.396e-04   +3.824e-03   -3.119e-03 
 0.850 0.900   1.900   1.920     3.231e-02  5.798e-04   +4.042e-03   -5.860e-03 
 0.850 0.900   1.920   1.940     2.946e-02  5.441e-04   +3.619e-03   -4.220e-03 
 0.850 0.900   1.940   1.960     3.000e-02  8.053e-04   +3.627e-03   -4.493e-03 
 0.850 0.900   1.960   1.980     3.046e-02  6.117e-04   +4.543e-03   -4.153e-03 
 0.850 0.900   1.980   2.000     3.189e-02  6.415e-04   +3.571e-03   -4.462e-03 
 0.850 0.900   2.000   2.020     3.004e-02  7.251e-04   +3.613e-03   -4.776e-03 
 0.850 0.900   2.020   2.040     2.972e-02  6.189e-04   +3.893e-03   -2.923e-03 
 0.850 0.900   2.040   2.060     2.894e-02  4.652e-04   +3.043e-03   -3.744e-03 
 0.850 0.900   2.060   2.080     3.045e-02  4.380e-04   +4.393e-03   -3.567e-03 
 0.850 0.900   2.080   2.100     3.041e-02  6.935e-04   +2.832e-03   -3.332e-03 
 0.850 0.900   2.100   2.120     2.896e-02  6.099e-04   +3.016e-03   -3.914e-03 
 0.850 0.900   2.120   2.140     2.787e-02  7.039e-04   +3.019e-03   -2.933e-03 
 0.850 0.900   2.140   2.160     2.797e-02  5.429e-04   +3.464e-03   -3.113e-03 
 0.850 0.900   2.160   2.180     2.822e-02  5.775e-04   +3.565e-03   -2.816e-03 
 0.850 0.900   2.180   2.200     2.562e-02  6.196e-04   +2.918e-03   -3.407e-03 
 0.850 0.900   2.200   2.220     2.454e-02  5.198e-04   +3.085e-03   -2.875e-03 
 0.850 0.900   2.220   2.240     2.404e-02  6.221e-04   +3.013e-03   -2.258e-03 
 0.850 0.900   2.240   2.260     2.412e-02  6.304e-04   +3.593e-03   -4.126e-03 
 0.850 0.900   2.260   2.280     2.070e-02  4.855e-04   +2.253e-03   -2.331e-03 
 0.850 0.900   2.280   2.300     2.099e-02  2.867e-04   +3.319e-03   -3.073e-03 
 0.900 0.950   0.300   0.320     6.282e-03  2.498e-04   +1.240e-03   -2.474e-03 
 0.900 0.950   0.320   0.340     5.619e-03  1.888e-04   +1.066e-03   -1.319e-03 
 0.900 0.950   0.340   0.360     7.251e-03  2.437e-04   +1.319e-03   -2.352e-03 
 0.900 0.950   0.360   0.380     8.188e-03  2.339e-04   +1.497e-03   -2.072e-03 
 0.900 0.950   0.380   0.400     9.320e-03  3.320e-04   +1.513e-03   -2.999e-03 
 0.900 0.950   0.400   0.420     1.093e-02  1.968e-04   +1.762e-03   -2.511e-03 
 0.900 0.950   0.420   0.440     1.052e-02  2.881e-04   +1.974e-03   -1.865e-03 
 0.900 0.950   0.440   0.460     1.165e-02  2.631e-04   +2.133e-03   -1.923e-03 
 0.900 0.950   0.460   0.480     1.150e-02  1.819e-04   +1.885e-03   -2.739e-03 
 0.900 0.950   0.480   0.500     1.112e-02  3.408e-04   +1.550e-03   -2.352e-03 
 0.900 0.950   0.500   0.520     1.100e-02  3.541e-04   +1.726e-03   -1.897e-03 
 0.900 0.950   0.520   0.540     1.169e-02  2.796e-04   +1.776e-03   -1.658e-03 
 0.900 0.950   0.540   0.560     1.269e-02  2.593e-04   +2.145e-03   -2.857e-03 
 0.900 0.950   0.560   0.580     1.235e-02  3.288e-04   +2.281e-03   -2.042e-03 
 0.900 0.950   0.580   0.600     1.122e-02  2.259e-04   +1.842e-03   -1.819e-03 
 0.900 0.950   0.600   0.620     1.271e-02  2.377e-04   +1.788e-03   -2.141e-03 
 0.900 0.950   0.620   0.640     1.266e-02  3.325e-04   +1.983e-03   -2.438e-03 
 0.900 0.950   0.640   0.660     1.147e-02  3.186e-04   +2.243e-03   -1.540e-03 
 0.900 0.950   0.660   0.680     1.286e-02  2.819e-04   +2.459e-03   -2.434e-03 
 0.900 0.950   0.680   0.700     1.224e-02  3.878e-04   +2.158e-03   -2.095e-03 
 0.900 0.950   0.700   0.720     1.266e-02  4.164e-04   +2.347e-03   -2.290e-03 
 0.900 0.950   0.720   0.740     1.267e-02  4.386e-04   +2.061e-03   -2.573e-03 
 0.900 0.950   0.740   0.760     1.349e-02  5.147e-04   +2.060e-03   -2.650e-03 
 0.900 0.950   0.760   0.780     1.338e-02  3.743e-04   +2.730e-03   -2.108e-03 
 0.900 0.950   0.780   0.800     1.226e-02  3.713e-04   +2.420e-03   -2.256e-03 
 0.900 0.950   0.800   0.820     1.457e-02  3.611e-04   +4.085e-03   -4.390e-03 
 0.900 0.950   0.820   0.840     1.177e-02  3.068e-04   +2.319e-03   -2.165e-03 
 0.900 0.950   0.840   0.860     1.198e-02  4.093e-04   +2.162e-03   -1.866e-03 
 0.900 0.950   0.860   0.880     1.264e-02  3.023e-04   +1.924e-03   -1.743e-03 
 0.900 0.950   0.880   0.900     1.265e-02  3.174e-04   +2.528e-03   -2.516e-03 
 0.900 0.950   0.900   0.920     1.348e-02  3.528e-04   +2.619e-03   -3.298e-03 
 0.900 0.950   0.920   0.940     1.491e-02  4.408e-04   +2.915e-03   -3.291e-03 
 0.900 0.950   0.940   0.960     1.401e-02  2.812e-04   +3.522e-03   -2.344e-03 
 0.900 0.950   0.960   0.980     1.367e-02  4.136e-04   +2.941e-03   -3.571e-03 
 0.900 0.950   0.980   1.000     1.198e-02  3.842e-04   +2.419e-03   -1.554e-03 
 0.900 0.950   1.000   1.020     1.346e-02  4.624e-04   +2.767e-03   -3.066e-03 
 0.900 0.950   1.020   1.040     1.289e-02  3.573e-04   +2.423e-03   -2.554e-03 
 0.900 0.950   1.040   1.060     1.262e-02  4.440e-04   +2.665e-03   -2.739e-03 
 0.900 0.950   1.060   1.080     1.398e-02  5.281e-04   +2.400e-03   -2.260e-03 
 0.900 0.950   1.080   1.100     1.355e-02  4.059e-04   +2.708e-03   -2.566e-03 
 0.900 0.950   1.100   1.120     1.346e-02  5.342e-04   +2.819e-03   -2.590e-03 
 0.900 0.950   1.120   1.140     1.343e-02  4.191e-04   +2.410e-03   -2.680e-03 
 0.900 0.950   1.140   1.160     1.363e-02  4.307e-04   +3.227e-03   -2.937e-03 
 0.900 0.950   1.160   1.180     1.237e-02  2.917e-04   +2.307e-03   -1.484e-03 
 0.900 0.950   1.180   1.200     1.395e-02  4.009e-04   +2.527e-03   -2.904e-03 
 0.900 0.950   1.200   1.220     1.237e-02  4.123e-04   +2.283e-03   -1.874e-03 
 0.900 0.950   1.220   1.240     1.395e-02  5.080e-04   +2.392e-03   -3.443e-03 
 0.900 0.950   1.240   1.260     1.406e-02  4.712e-04   +3.094e-03   -3.268e-03 
 0.900 0.950   1.260   1.280     1.289e-02  3.382e-04   +2.422e-03   -2.002e-03 
 0.900 0.950   1.280   1.300     1.363e-02  3.345e-04   +2.376e-03   -2.750e-03 
 0.900 0.950   1.300   1.320     1.399e-02  5.083e-04   +2.495e-03   -2.905e-03 
 0.900 0.950   1.320   1.340     1.276e-02  2.410e-04   +2.204e-03   -1.710e-03 
 0.900 0.950   1.340   1.360     1.375e-02  3.691e-04   +2.512e-03   -2.874e-03 
 0.900 0.950   1.360   1.380     1.420e-02  3.571e-04   +2.503e-03   -2.949e-03 
 0.900 0.950   1.380   1.400     1.136e-02  4.605e-04   +2.759e-03   -2.162e-03 
 0.900 0.950   1.400   1.420     1.461e-02  3.635e-04   +2.990e-03   -2.948e-03 
 0.900 0.950   1.420   1.440     1.206e-02  4.141e-04   +2.704e-03   -1.601e-03 
 0.900 0.950   1.440   1.460     1.357e-02  3.778e-04   +3.060e-03   -2.274e-03 
 0.900 0.950   1.460   1.480     1.326e-02  4.398e-04   +2.023e-03   -2.041e-03 
 0.900 0.950   1.480   1.500     1.342e-02  3.821e-04   +2.359e-03   -2.837e-03 
 0.900 0.950   1.500   1.520     1.387e-02  4.635e-04   +2.783e-03   -3.341e-03 
 0.900 0.950   1.520   1.540     1.219e-02  3.471e-04   +2.481e-03   -1.488e-03 
 0.900 0.950   1.540   1.560     1.537e-02  3.853e-04   +3.174e-03   -2.715e-03 
 0.900 0.950   1.560   1.580     1.318e-02  3.966e-04   +2.101e-03   -2.504e-03 
 0.900 0.950   1.580   1.600     1.374e-02  3.811e-04   +2.591e-03   -2.529e-03 
 0.900 0.950   1.600   1.620     1.288e-02  3.451e-04   +2.644e-03   -1.881e-03 
 0.900 0.950   1.620   1.640     1.310e-02  3.836e-04   +2.229e-03   -2.366e-03 
 0.900 0.950   1.640   1.660     1.494e-02  4.897e-04   +2.244e-03   -3.189e-03 
 0.900 0.950   1.660   1.680     1.352e-02  4.115e-04   +2.351e-03   -1.840e-03 
 0.900 0.950   1.680   1.700     1.429e-02  4.253e-04   +2.778e-03   -3.169e-03 
 0.900 0.950   1.700   1.720     1.323e-02  4.090e-04   +2.318e-03   -2.165e-03 
 0.900 0.950   1.720   1.740     1.247e-02  3.886e-04   +2.571e-03   -1.778e-03 
 0.900 0.950   1.740   1.760     1.280e-02  4.260e-04   +1.764e-03   -2.183e-03 
 0.900 0.950   1.760   1.780     1.408e-02  2.645e-04   +3.285e-03   -3.332e-03 
 0.900 0.950   1.780   1.800     1.593e-02  4.865e-04   +3.052e-03   -4.191e-03 
 0.900 0.950   1.800   1.820     1.317e-02  3.845e-04   +3.021e-03   -2.478e-03 
 0.900 0.950   1.820   1.840     1.420e-02  4.189e-04   +2.111e-03   -2.744e-03 
 0.900 0.950   1.840   1.860     1.405e-02  4.390e-04   +2.246e-03   -2.991e-03 
 0.900 0.950   1.860   1.880     1.425e-02  3.986e-04   +3.512e-03   -3.543e-03 
 0.900 0.950   1.880   1.900     1.302e-02  2.161e-04   +2.548e-03   -2.024e-03 
 0.900 0.950   1.900   1.920     1.272e-02  3.591e-04   +2.243e-03   -1.833e-03 
 0.900 0.950   1.920   1.940     1.425e-02  2.972e-04   +2.639e-03   -2.263e-03 
 0.900 0.950   1.940   1.960     1.459e-02  4.117e-04   +2.498e-03   -1.985e-03 
 0.900 0.950   1.960   1.980     1.354e-02  5.066e-04   +2.058e-03   -2.809e-03 
 0.900 0.950   1.980   2.000     1.403e-02  4.399e-04   +2.524e-03   -2.291e-03 
 0.900 0.950   2.000   2.020     1.388e-02  3.916e-04   +3.485e-03   -2.280e-03 
 0.900 0.950   2.020   2.040     1.495e-02  4.870e-04   +2.803e-03   -2.437e-03 
 0.900 0.950   2.040   2.060     1.430e-02  3.504e-04   +2.499e-03   -2.262e-03 
 0.900 0.950   2.060   2.080     1.377e-02  3.147e-04   +2.073e-03   -1.722e-03 
 0.900 0.950   2.080   2.100     1.262e-02  2.651e-04   +2.468e-03   -1.405e-03 
 0.900 0.950   2.100   2.120     1.515e-02  3.797e-04   +2.265e-03   -2.640e-03 
 0.900 0.950   2.120   2.140     1.639e-02  4.333e-04   +3.333e-03   -2.271e-03 
 0.900 0.950   2.140   2.160     1.532e-02  2.196e-04   +3.104e-03   -2.224e-03 
 0.900 0.950   2.160   2.180     1.494e-02  4.032e-04   +3.355e-03   -2.295e-03 
 0.900 0.950   2.180   2.200     1.568e-02  5.101e-04   +2.608e-03   -2.223e-03 
 0.900 0.950   2.200   2.220     1.557e-02  4.132e-04   +2.193e-03   -2.723e-03 
 0.900 0.950   2.220   2.240     1.578e-02  4.264e-04   +2.774e-03   -2.267e-03 
 0.900 0.950   2.240   2.260     1.526e-02  4.384e-04   +2.583e-03   -2.074e-03 
 0.900 0.950   2.260   2.280     1.465e-02  3.785e-04   +2.343e-03   -1.550e-03 
 0.900 0.950   2.280   2.300     1.550e-02  4.829e-04   +2.444e-03   -3.165e-03 
 0.950 1.000   0.300   0.320     1.192e-03  8.192e-05   +1.463e-03   -8.173e-04 
 0.950 1.000   0.320   0.340     1.226e-03  1.078e-04   +8.666e-04   -8.805e-04 
 0.950 1.000   0.340   0.360     1.076e-03  1.311e-04   +5.619e-04   -6.276e-04 
 0.950 1.000   0.360   0.380     1.102e-03  1.842e-04   +5.365e-04   -4.952e-04 
 0.950 1.000   0.380   0.400     2.535e-03  2.848e-04   +1.757e-03   -1.506e-03 
 0.950 1.000   0.400   0.420     1.748e-03  1.590e-04   +7.357e-04   -6.406e-04 
 0.950 1.000   0.420   0.440     1.826e-03  1.576e-04   +6.671e-04   -7.367e-04 
 0.950 1.000   0.440   0.460     2.091e-03  1.950e-04   +7.820e-04   -7.132e-04 
 0.950 1.000   0.460   0.480     3.353e-03  3.728e-04   +1.737e-03   -1.237e-03 
 0.950 1.000   0.480   0.500     2.984e-03  3.949e-04   +1.574e-03   -1.338e-03 
 0.950 1.000   0.500   0.520     2.920e-03  3.787e-04   +1.730e-03   -1.029e-03 
 0.950 1.000   0.520   0.540     3.105e-03  2.988e-04   +1.656e-03   -1.397e-03 
 0.950 1.000   0.540   0.560     2.462e-03  2.155e-04   +1.122e-03   -8.677e-04 
 0.950 1.000   0.560   0.580     2.651e-03  1.873e-04   +1.378e-03   -1.014e-03 
 0.950 1.000   0.580   0.600     3.205e-03  3.070e-04   +1.575e-03   -1.321e-03 
 0.950 1.000   0.600   0.620     3.204e-03  2.739e-04   +1.302e-03   -1.343e-03 
 0.950 1.000   0.620   0.640     3.985e-03  3.891e-04   +1.461e-03   -1.944e-03 
 0.950 1.000   0.640   0.660     3.788e-03  4.231e-04   +1.809e-03   -1.372e-03 
 0.950 1.000   0.660   0.680     3.046e-03  2.664e-04   +1.665e-03   -7.294e-04 
 0.950 1.000   0.680   0.700     3.902e-03  4.444e-04   +1.916e-03   -1.829e-03 
 0.950 1.000   0.700   0.720     3.202e-03  3.095e-04   +1.703e-03   -1.256e-03 
 0.950 1.000   0.720   0.740     3.825e-03  2.925e-04   +1.636e-03   -1.423e-03 
 0.950 1.000   0.740   0.760     4.631e-03  2.376e-04   +2.121e-03   -1.763e-03 
 0.950 1.000   0.760   0.780     4.094e-03  2.187e-04   +1.647e-03   -1.572e-03 
 0.950 1.000   0.780   0.800     4.018e-03  2.188e-04   +1.878e-03   -1.555e-03 
 0.950 1.000   0.800   0.820     4.277e-03  3.370e-04   +1.883e-03   -1.680e-03 
 0.950 1.000   0.820   0.840     2.772e-03  2.052e-04   +1.214e-03   -7.655e-04 
 0.950 1.000   0.840   0.860     3.604e-03  2.378e-04   +1.791e-03   -1.032e-03 
 0.950 1.000   0.860   0.880     4.282e-03  4.003e-04   +1.944e-03   -1.826e-03 
 0.950 1.000   0.880   0.900     3.964e-03  2.494e-04   +1.876e-03   -1.315e-03 
 0.950 1.000   0.900   0.920     3.506e-03  2.668e-04   +1.406e-03   -1.650e-03 
 0.950 1.000   0.920   0.940     3.021e-03  1.756e-04   +1.613e-03   -9.853e-04 
 0.950 1.000   0.940   0.960     4.305e-03  2.912e-04   +1.796e-03   -1.600e-03 
 0.950 1.000   0.960   0.980     3.079e-03  1.910e-04   +1.265e-03   -9.416e-04 
 0.950 1.000   0.980   1.000     3.120e-03  1.899e-04   +1.414e-03   -8.133e-04 
 0.950 1.000   1.000   1.020     2.913e-03  2.028e-04   +1.115e-03   -8.180e-04 
 0.950 1.000   1.020   1.040     3.852e-03  2.390e-04   +1.418e-03   -1.279e-03 
 0.950 1.000   1.040   1.060     3.513e-03  2.226e-04   +1.279e-03   -1.109e-03 
 0.950 1.000   1.060   1.080     3.386e-03  2.705e-04   +1.527e-03   -1.105e-03 
 0.950 1.000   1.080   1.100     2.704e-03  2.010e-04   +1.211e-03   -8.345e-04 
 0.950 1.000   1.100   1.120     3.902e-03  2.915e-04   +1.872e-03   -1.594e-03 
 0.950 1.000   1.120   1.140     2.852e-03  1.469e-04   +1.033e-03   -7.901e-04 
 0.950 1.000   1.140   1.160     3.825e-03  2.371e-04   +1.635e-03   -1.198e-03 
 0.950 1.000   1.160   1.180     3.828e-03  2.052e-04   +1.467e-03   -1.393e-03 
 0.950 1.000   1.180   1.200     3.345e-03  2.149e-04   +1.456e-03   -9.737e-04 
 0.950 1.000   1.200   1.220     3.769e-03  1.910e-04   +1.541e-03   -1.127e-03 
 0.950 1.000   1.220   1.240     3.149e-03  1.358e-04   +1.243e-03   -8.937e-04 
 0.950 1.000   1.240   1.260     3.627e-03  1.473e-04   +1.264e-03   -1.113e-03 
 0.950 1.000   1.260   1.280     3.334e-03  1.539e-04   +1.408e-03   -1.059e-03 
 0.950 1.000   1.280   1.300     3.548e-03  2.046e-04   +1.570e-03   -1.099e-03 
 0.950 1.000   1.300   1.320     3.130e-03  1.562e-04   +1.201e-03   -9.752e-04 
 0.950 1.000   1.320   1.340     3.575e-03  2.318e-04   +1.467e-03   -1.336e-03 
 0.950 1.000   1.340   1.360     2.698e-03  2.637e-04   +1.370e-03   -8.131e-04 
 0.950 1.000   1.360   1.380     4.491e-03  2.262e-04   +2.056e-03   -2.071e-03 
 0.950 1.000   1.380   1.400     2.975e-03  1.962e-04   +1.374e-03   -7.615e-04 
 0.950 1.000   1.400   1.420     3.608e-03  1.943e-04   +1.765e-03   -1.118e-03 
 0.950 1.000   1.420   1.440     3.043e-03  1.525e-04   +1.216e-03   -6.257e-04 
 0.950 1.000   1.440   1.460     4.093e-03  2.497e-04   +1.195e-03   -1.543e-03 
 0.950 1.000   1.460   1.480     3.316e-03  1.852e-04   +1.195e-03   -1.075e-03 
 0.950 1.000   1.480   1.500     3.332e-03  1.467e-04   +1.594e-03   -7.880e-04 
 0.950 1.000   1.500   1.520     2.582e-03  1.017e-04   +1.124e-03   -4.139e-04 
 0.950 1.000   1.520   1.540     3.487e-03  1.342e-04   +1.446e-03   -1.108e-03 
 0.950 1.000   1.540   1.560     3.760e-03  1.890e-04   +1.843e-03   -1.390e-03 
 0.950 1.000   1.560   1.580     3.103e-03  8.492e-05   +1.523e-03   -6.581e-04 
 0.950 1.000   1.580   1.600     3.298e-03  1.883e-04   +1.313e-03   -1.083e-03 
 0.950 1.000   1.600   1.620     3.247e-03  1.725e-04   +1.241e-03   -9.724e-04 
 0.950 1.000   1.620   1.640     3.875e-03  1.014e-04   +1.722e-03   -1.354e-03 
 0.950 1.000   1.640   1.660     3.619e-03  1.219e-04   +1.112e-03   -1.126e-03 
 0.950 1.000   1.660   1.680     4.334e-03  1.359e-04   +1.956e-03   -1.699e-03 
 0.950 1.000   1.680   1.700     3.196e-03  1.956e-04   +1.453e-03   -7.872e-04 
 0.950 1.000   1.700   1.720     3.891e-03  1.275e-04   +1.907e-03   -7.734e-04 
 0.950 1.000   1.720   1.740     4.482e-03  1.547e-04   +2.911e-03   -2.223e-03 
 0.950 1.000   1.740   1.760     4.094e-03  1.794e-04   +1.947e-03   -1.556e-03 
 0.950 1.000   1.760   1.780     4.217e-03  2.006e-04   +2.109e-03   -1.274e-03 
 0.950 1.000   1.780   1.800     4.425e-03  1.446e-04   +1.311e-03   -1.133e-03 
 0.950 1.000   1.800   1.820     4.004e-03  1.865e-04   +1.506e-03   -1.226e-03 
 0.950 1.000   1.820   1.840     3.286e-03  9.546e-05   +1.593e-03   -8.738e-04 
 0.950 1.000   1.840   1.860     4.406e-03  1.208e-04   +2.828e-03   -1.229e-03 
 0.950 1.000   1.860   1.880     3.924e-03  1.692e-04   +1.952e-03   -9.282e-04 
 0.950 1.000   1.880   1.900     4.041e-03  1.356e-04   +1.877e-03   -9.170e-04 
 0.950 1.000   1.900   1.920     4.591e-03  1.869e-04   +1.491e-03   -1.556e-03 
 0.950 1.000   1.920   1.940     4.601e-03  1.205e-04   +2.375e-03   -1.117e-03 
 0.950 1.000   1.940   1.960     4.239e-03  1.687e-04   +1.425e-03   -1.044e-03 
 0.950 1.000   1.960   1.980     4.460e-03  1.224e-04   +1.501e-03   -1.043e-03 
 0.950 1.000   1.980   2.000     4.148e-03  1.638e-04   +1.632e-03   -7.616e-04 
 0.950 1.000   2.000   2.020     3.782e-03  1.308e-04   +1.349e-03   -8.018e-04 
 0.950 1.000   2.020   2.040     5.138e-03  2.325e-04   +1.579e-03   -1.231e-03 
 0.950 1.000   2.040   2.060     3.991e-03  1.673e-04   +1.292e-03   -7.286e-04 
 0.950 1.000   2.060   2.080     4.613e-03  1.636e-04   +1.652e-03   -9.544e-04 
 0.950 1.000   2.080   2.100     5.643e-03  2.833e-04   +2.074e-03   -1.590e-03 
 0.950 1.000   2.100   2.120     6.058e-03  2.401e-04   +1.917e-03   -1.869e-03 
 0.950 1.000   2.120   2.140     4.404e-03  1.953e-04   +1.214e-03   -1.086e-03 
 0.950 1.000   2.140   2.160     5.133e-03  2.272e-04   +1.711e-03   -1.110e-03 
 0.950 1.000   2.160   2.180     5.391e-03  2.115e-04   +1.813e-03   -1.214e-03 
 0.950 1.000   2.180   2.200     5.528e-03  1.634e-04   +1.874e-03   -1.373e-03 
 0.950 1.000   2.200   2.220     5.069e-03  1.547e-04   +1.381e-03   -9.658e-04 
 0.950 1.000   2.220   2.240     6.138e-03  1.946e-04   +1.581e-03   -1.511e-03 
 0.950 1.000   2.240   2.260     5.884e-03  2.493e-04   +1.607e-03   -1.275e-03 
 0.950 1.000   2.260   2.280     7.729e-03  3.566e-04   +2.471e-03   -2.420e-03 
 0.950 1.000   2.280   2.300     5.357e-03  1.741e-04   +1.565e-03   -1.252e-03 


==> db/finalxsecs_pippip_strong.dat <==
#Final weak decays subtracted cross sections d2sigma / dz dm  in microb/GeV for the pi+ pi+ + c.c. data.
#zbin  range #massbin  range   xsec[microb/GeV]    stat        systematic errors
 0.200 0.250   0.300   0.320     3.952e+00  3.646e-03   +2.184e-01   -2.337e-01 
 0.200 0.250   0.320   0.340     3.909e+00  3.218e-03   +2.059e-01   -2.088e-01 
 0.200 0.250   0.340   0.360     3.909e+00  3.985e-03   +2.609e-01   -2.675e-01 
 0.200 0.250   0.360   0.380     3.878e+00  3.904e-03   +2.624e-01   -2.605e-01 
 0.200 0.250   0.380   0.400     3.832e+00  3.380e-03   +1.992e-01   -1.992e-01 
 0.200 0.250   0.400   0.420     3.810e+00  2.868e-03   +2.035e-01   -2.036e-01 
 0.200 0.250   0.420   0.440     3.811e+00  3.884e-03   +2.807e-01   -2.822e-01 
 0.200 0.250   0.440   0.460     3.779e+00  5.657e-03   +4.857e-01   -4.472e-01 
 0.200 0.250   0.460   0.480     3.703e+00  4.412e-03   +2.765e-01   -2.763e-01 
 0.200 0.250   0.480   0.500     3.662e+00  5.445e-03   +3.207e-01   -3.175e-01 
 0.200 0.250   0.500   0.520     3.624e+00  4.213e-03   +2.480e-01   -2.490e-01 
 0.200 0.250   0.520   0.540     3.583e+00  4.021e-03   +2.422e-01   -2.425e-01 
 0.200 0.250   0.540   0.560     3.550e+00  3.323e-03   +2.191e-01   -2.165e-01 
 0.200 0.250   0.560   0.580     3.474e+00  5.162e-03   +3.039e-01   -3.030e-01 
 0.200 0.250   0.580   0.600     3.413e+00  3.683e-03   +1.907e-01   -1.952e-01 
 0.200 0.250   0.600   0.620     3.351e+00  4.110e-03   +2.102e-01   -2.161e-01 
 0.200 0.250   0.620   0.640     3.269e+00  4.585e-03   +3.128e-01   -3.173e-01 
 0.200 0.250   0.640   0.660     3.170e+00  4.557e-03   +3.841e-01   -3.831e-01 
 0.200 0.250   0.660   0.680     3.073e+00  4.723e-03   +2.612e-01   -2.700e-01 
 0.200 0.250   0.680   0.700     2.966e+00  3.828e-03   +2.255e-01   -2.304e-01 
 0.200 0.250   0.700   0.720     2.855e+00  3.092e-03   +1.688e-01   -1.877e-01 
 0.200 0.250   0.720   0.740     2.755e+00  5.524e-03   +2.720e-01   -2.854e-01 
 0.200 0.250   0.740   0.760     2.641e+00  3.389e-03   +1.948e-01   -2.182e-01 
 0.200 0.250   0.760   0.780     2.525e+00  3.444e-03   +1.516e-01   -1.815e-01 
 0.200 0.250   0.780   0.800     2.425e+00  4.647e-03   +2.598e-01   -2.844e-01 
 0.200 0.250   0.800   0.820     2.240e+00  4.523e-03   +1.782e-01   -2.060e-01 
 0.200 0.250   0.820   0.840     2.117e+00  3.787e-03   +1.596e-01   -1.857e-01 
 0.200 0.250   0.840   0.860     2.001e+00  3.722e-03   +1.280e-01   -1.580e-01 
 0.200 0.250   0.860   0.880     1.855e+00  4.087e-03   +1.444e-01   -1.732e-01 
 0.200 0.250   0.880   0.900     1.689e+00  3.115e-03   +1.171e-01   -1.414e-01 
 0.200 0.250   0.900   0.920     1.535e+00  2.628e-03   +1.842e-01   -1.967e-01 
 0.200 0.250   0.920   0.940     1.428e+00  4.542e-03   +1.479e+00   -1.400e+00 
 0.200 0.250   0.940   0.960     1.269e+00  4.343e-03   +1.819e-01   -1.899e-01 
 0.200 0.250   0.960   0.980     1.115e+00  3.167e-03   +8.891e-02   -1.076e-01 
 0.200 0.250   0.980   1.000     1.001e+00  2.340e-03   +5.668e-02   -8.179e-02 
 0.200 0.250   1.000   1.020     8.458e-01  1.946e-03   +3.448e-02   -5.667e-02 
 0.200 0.250   1.020   1.040     7.193e-01  2.771e-03   +5.610e-02   -7.449e-02 
 0.200 0.250   1.040   1.060     5.917e-01  2.886e-03   +4.105e-02   -5.429e-02 
 0.200 0.250   1.060   1.080     4.674e-01  2.009e-03   +2.851e-02   -4.114e-02 
 0.200 0.250   1.080   1.100     3.735e-01  1.973e-03   +2.577e-02   -3.603e-02 
 0.200 0.250   1.100   1.120     2.795e-01  1.519e-03   +1.813e-02   -2.740e-02 
 0.200 0.250   1.120   1.140     2.160e-01  1.533e-03   +1.633e-02   -2.345e-02 
 0.200 0.250   1.140   1.160     1.534e-01  1.191e-03   +1.161e-02   -1.765e-02 
 0.200 0.250   1.160   1.180     1.016e-01  7.194e-04   +5.699e-03   -1.038e-02 
 0.200 0.250   1.180   1.200     6.708e-02  7.266e-04   +3.466e-03   -7.331e-03 
 0.200 0.250   1.200   1.220     3.853e-02  7.253e-04   +2.088e-03   -4.493e-03 
 0.200 0.250   1.220   1.240     2.253e-02  6.688e-04   +2.136e-03   -3.337e-03 
 0.200 0.250   1.240   1.260     1.052e-02  4.429e-04   +9.512e-04   -1.576e-03 
 0.200 0.250   1.260   1.280     4.009e-03  1.764e-04   +5.186e-04   -7.817e-04 
 0.200 0.250   1.280   1.300     1.112e-03  8.377e-05   +2.395e-04   -3.081e-04 
 0.250 0.300   0.300   0.320     5.718e+00  3.644e-03   +2.243e-01   -2.023e-01 
 0.250 0.300   0.320   0.340     5.736e+00  4.200e-03   +2.221e-01   -2.018e-01 
 0.250 0.300   0.340   0.360     5.727e+00  3.911e-03   +2.280e-01   -1.986e-01 
 0.250 0.300   0.360   0.380     5.710e+00  4.514e-03   +2.370e-01   -2.060e-01 
 0.250 0.300   0.380   0.400     5.744e+00  2.876e-03   +2.425e-01   -1.903e-01 
 0.250 0.300   0.400   0.420     5.673e+00  3.426e-03   +2.380e-01   -1.914e-01 
 0.250 0.300   0.420   0.440     5.666e+00  2.640e-03   +2.330e-01   -1.844e-01 
 0.250 0.300   0.440   0.460     5.643e+00  3.235e-03   +2.391e-01   -1.881e-01 
 0.250 0.300   0.460   0.480     5.590e+00  4.212e-03   +2.426e-01   -1.952e-01 
 0.250 0.300   0.480   0.500     5.549e+00  4.037e-03   +2.407e-01   -1.907e-01 
 0.250 0.300   0.500   0.520     5.512e+00  3.819e-03   +2.421e-01   -1.935e-01 
 0.250 0.300   0.520   0.540     5.444e+00  3.975e-03   +2.260e-01   -1.852e-01 
 0.250 0.300   0.540   0.560     5.371e+00  5.014e-03   +2.334e-01   -2.021e-01 
 0.250 0.300   0.560   0.580     5.303e+00  4.411e-03   +2.176e-01   -1.931e-01 
 0.250 0.300   0.580   0.600     5.226e+00  3.641e-03   +2.014e-01   -1.805e-01 
 0.250 0.300   0.600   0.620     5.113e+00  5.170e-03   +2.298e-01   -2.060e-01 
 0.250 0.300   0.620   0.640     5.017e+00  5.075e-03   +1.966e-01   -1.705e-01 
 0.250 0.300   0.640   0.660     4.890e+00  5.214e-03   +2.099e-01   -1.883e-01 
 0.250 0.300   0.660   0.680     4.787e+00  3.917e-03   +1.761e-01   -1.648e-01 
 0.250 0.300   0.680   0.700     4.671e+00  4.448e-03   +1.641e-01   -1.625e-01 
 0.250 0.300   0.700   0.720     4.547e+00  3.964e-03   +1.715e-01   -1.648e-01 
 0.250 0.300   0.720   0.740     4.451e+00  4.317e-03   +1.616e-01   -1.640e-01 
 0.250 0.300   0.740   0.760     4.299e+00  4.881e-03   +1.820e-01   -1.897e-01 
 0.250 0.300   0.760   0.780     4.168e+00  3.975e-03   +1.321e-01   -1.470e-01 
 0.250 0.300   0.780   0.800     4.000e+00  5.614e-03   +1.725e-01   -1.934e-01 
 0.250 0.300   0.800   0.820     3.848e+00  4.106e-03   +1.303e-01   -1.664e-01 
 0.250 0.300   0.820   0.840     3.702e+00  4.400e-03   +1.160e-01   -1.546e-01 
 0.250 0.300   0.840   0.860     3.555e+00  4.138e-03   +1.027e-01   -1.493e-01 
 0.250 0.300   0.860   0.880     3.383e+00  4.580e-03   +1.204e-01   -1.635e-01 
 0.250 0.300   0.880   0.900     3.210e+00  4.958e-03   +1.090e-01   -1.638e-01 
 0.250 0.300   0.900   0.920     3.053e+00  3.631e-03   +8.276e-02   -1.408e-01 
 0.250 0.300   0.920   0.940     2.878e+00  4.304e-03   +1.221e-01   -1.697e-01 
 0.250 0.300   0.940   0.960     2.708e+00  3.426e-03   +6.841e-02   -1.323e-01 
 0.250 0.300   0.960   0.980     2.537e+00  4.451e-03   +7.300e-02   -1.264e-01 
 0.250 0.300   0.980   1.000     2.359e+00  3.509e-03   +9.501e-02   -1.403e-01 
 0.250 0.300   1.000   1.020     2.194e+00  4.493e-03   +6.500e-02   -1.162e-01 
 0.250 0.300   1.020   1.040     2.018e+00  2.950e-03   +4.303e-02   -1.021e-01 
 0.250 0.300   1.040   1.060     1.846e+00  2.944e-03   +7.061e-02   -1.105e-01 
 0.250 0.300   1.060   1.080     1.680e+00  4.240e-03   +6.291e-02   -1.043e-01 
 0.250 0.300   1.080   1.100     1.512e+00  3.048e-03   +4.273e-02   -8.680e-02 
 0.250 0.300   1.100   1.120     1.357e+00  2.981e-03   +4.079e-02   -8.170e-02 
 0.250 0.300   1.120   1.140     1.188e+00  3.060e-03   +4.091e-02   -7.610e-02 
 0.250 0.300   1.140   1.160     1.034e+00  3.086e-03   +3.044e-02   -6.495e-02 
 0.250 0.300   1.160   1.180     8.811e-01  2.552e-03   +2.584e-02   -5.528e-02 
 0.250 0.300   1.180   1.200     7.457e-01  2.608e-03   +2.113e-02   -4.784e-02 
 0.250 0.300   1.200   1.220     6.286e-01  2.567e-03   +1.613e-02   -4.199e-02 
 0.250 0.300   1.220   1.240     5.046e-01  1.877e-03   +1.546e-02   -3.416e-02 
 0.250 0.300   1.240   1.260     4.137e-01  1.755e-03   +1.311e-02   -3.153e-02 
 0.250 0.300   1.260   1.280     3.203e-01  1.262e-03   +1.014e-02   -2.532e-02 
 0.250 0.300   1.280   1.300     2.443e-01  1.211e-03   +8.196e-03   -2.091e-02 
 0.250 0.300   1.300   1.320     1.823e-01  1.221e-03   +9.688e-03   -1.671e-02 
 0.250 0.300   1.320   1.340     1.378e-01  1.066e-03   +6.786e-03   -1.360e-02 
 0.250 0.300   1.340   1.360     9.483e-02  9.254e-04   +4.068e-03   -9.964e-03 
 0.250 0.300   1.360   1.380     6.675e-02  8.918e-04   +2.957e-03   -7.417e-03 
 0.250 0.300   1.380   1.400     4.446e-02  6.477e-04   +2.221e-03   -5.223e-03 
 0.250 0.300   1.400   1.420     2.769e-02  6.329e-04   +2.137e-03   -3.768e-03 
 0.250 0.300   1.420   1.440     1.672e-02  4.229e-04   +1.275e-03   -2.398e-03 
 0.250 0.300   1.440   1.460     1.040e-02  2.745e-04   +6.027e-04   -1.683e-03 
 0.250 0.300   1.460   1.480     5.705e-03  2.748e-04   +7.625e-04   -1.024e-03 
 0.250 0.300   1.480   1.500     2.628e-03  1.279e-04   +2.934e-04   -5.114e-04 
 0.250 0.300   1.500   1.520     1.370e-03  1.008e-04   +3.301e-04   -3.113e-04 
 0.250 0.300   1.520   1.540     3.647e-04  4.526e-05   +1.970e-04   -1.494e-04 
 0.250 0.300   1.540   1.560     1.514e-04  3.370e-05   +2.136e-04   -1.124e-04 
 0.300 0.350   0.300   0.320     4.640e+00  4.285e-03   +2.328e-01   -1.684e-01 
 0.300 0.350   0.320   0.340     4.736e+00  3.012e-03   +2.367e-01   -1.644e-01 
 0.300 0.350   0.340   0.360     4.770e+00  4.020e-03   +2.478e-01   -1.619e-01 
 0.300 0.350   0.360   0.380     4.782e+00  3.249e-03   +2.565e-01   -1.687e-01 
 0.300 0.350   0.380   0.400     4.814e+00  3.672e-03   +2.576e-01   -1.725e-01 
 0.300 0.350   0.400   0.420     4.826e+00  3.889e-03   +2.642e-01   -1.688e-01 
 0.300 0.350   0.420   0.440     4.811e+00  3.696e-03   +2.680e-01   -1.652e-01 
 0.300 0.350   0.440   0.460     4.809e+00  4.646e-03   +2.699e-01   -1.672e-01 
 0.300 0.350   0.460   0.480     4.786e+00  4.339e-03   +2.739e-01   -1.721e-01 
 0.300 0.350   0.480   0.500     4.749e+00  3.087e-03   +2.682e-01   -1.648e-01 
 0.300 0.350   0.500   0.520     4.732e+00  4.223e-03   +2.682e-01   -1.763e-01 
 0.300 0.350   0.520   0.540     4.681e+00  4.822e-03   +2.596e-01   -1.635e-01 
 0.300 0.350   0.540   0.560     4.648e+00  5.156e-03   +2.677e-01   -1.727e-01 
 0.300 0.350   0.560   0.580     4.585e+00  3.871e-03   +2.447e-01   -1.508e-01 
 0.300 0.350   0.580   0.600     4.523e+00  5.347e-03   +2.449e-01   -1.608e-01 
 0.300 0.350   0.600   0.620     4.457e+00  4.292e-03   +2.284e-01   -1.513e-01 
 0.300 0.350   0.620   0.640     4.373e+00  2.906e-03   +2.160e-01   -1.384e-01 
 0.300 0.350   0.640   0.660     4.295e+00  4.402e-03   +2.062e-01   -1.379e-01 
 0.300 0.350   0.660   0.680     4.228e+00  5.084e-03   +1.968e-01   -1.473e-01 
 0.300 0.350   0.680   0.700     4.105e+00  3.244e-03   +1.774e-01   -1.430e-01 
 0.300 0.350   0.700   0.720     4.036e+00  3.454e-03   +1.586e-01   -1.275e-01 
 0.300 0.350   0.720   0.740     3.942e+00  3.710e-03   +1.427e-01   -1.261e-01 
 0.300 0.350   0.740   0.760     3.840e+00  3.955e-03   +1.272e-01   -1.167e-01 
 0.300 0.350   0.760   0.780     3.727e+00  3.936e-03   +1.191e-01   -1.127e-01 
 0.300 0.350   0.780   0.800     3.616e+00  4.627e-03   +1.207e-01   -1.242e-01 
 0.300 0.350   0.800   0.820     3.531e+00  4.169e-03   +1.247e-01   -1.242e-01 
 0.300 0.350   0.820   0.840     3.068e+00  2.606e-03   +4.538e-01   -4.499e-01 
 0.300 0.350   0.840   0.860     3.286e+00  3.735e-03   +1.124e-01   -1.213e-01 
 0.300 0.350   0.860   0.880     3.148e+00  2.959e-03   +9.764e-02   -1.079e-01 
 0.300 0.350   0.880   0.900     3.023e+00  4.662e-03   +1.039e-01   -1.278e-01 
 0.300 0.350   0.900   0.920     2.911e+00  3.427e-03   +7.944e-02   -1.102e-01 
 0.300 0.350   0.920   0.940     2.787e+00  4.397e-03   +1.044e-01   -1.331e-01 
 0.300 0.350   0.940   0.960     2.675e+00  3.745e-03   +7.124e-02   -1.128e-01 
 0.300 0.350   0.960   0.980     2.567e+00  2.528e-03   +6.037e-02   -1.080e-01 
 0.300 0.350   0.980   1.000     2.446e+00  4.030e-03   +8.793e-02   -1.219e-01 
 0.300 0.350   1.000   1.020     2.345e+00  4.117e-03   +6.600e-02   -1.134e-01 
 0.300 0.350   1.020   1.040     2.211e+00  3.549e-03   +5.383e-02   -1.047e-01 
 0.300 0.350   1.040   1.060     2.114e+00  3.298e-03   +4.736e-02   -9.932e-02 
 0.300 0.350   1.060   1.080     1.969e+00  2.865e-03   +3.697e-02   -8.994e-02 
 0.300 0.350   1.080   1.100     1.877e+00  2.248e-03   +3.409e-02   -8.925e-02 
 0.300 0.350   1.100   1.120     1.753e+00  3.144e-03   +3.027e-02   -8.611e-02 
 0.300 0.350   1.120   1.140     1.629e+00  2.536e-03   +2.426e-02   -7.742e-02 
 0.300 0.350   1.140   1.160     1.525e+00  2.552e-03   +2.769e-02   -7.618e-02 
 0.300 0.350   1.160   1.180     1.409e+00  3.550e-03   +2.965e-02   -7.261e-02 
 0.300 0.350   1.180   1.200     1.290e+00  3.238e-03   +2.732e-02   -7.661e-02 
 0.300 0.350   1.200   1.220     1.191e+00  3.370e-03   +3.114e-02   -6.568e-02 
 0.300 0.350   1.220   1.240     1.070e+00  3.207e-03   +2.145e-02   -6.085e-02 
 0.300 0.350   1.240   1.260     9.671e-01  2.217e-03   +2.281e-02   -5.287e-02 
 0.300 0.350   1.260   1.280     8.645e-01  2.936e-03   +2.162e-02   -4.863e-02 
 0.300 0.350   1.280   1.300     7.614e-01  2.504e-03   +6.414e-02   -8.397e-02 
 0.300 0.350   1.300   1.320     6.637e-01  1.937e-03   +1.294e-02   -3.763e-02 
 0.300 0.350   1.320   1.340     5.641e-01  2.258e-03   +1.722e-02   -3.449e-02 
 0.300 0.350   1.340   1.360     4.858e-01  2.210e-03   +1.664e-02   -3.182e-02 
 0.300 0.350   1.360   1.380     4.044e-01  1.722e-03   +1.478e-02   -2.685e-02 
 0.300 0.350   1.380   1.400     3.316e-01  1.732e-03   +1.499e-02   -2.201e-02 
 0.300 0.350   1.400   1.420     2.727e-01  1.204e-03   +1.382e-02   -2.058e-02 
 0.300 0.350   1.420   1.440     2.164e-01  7.508e-04   +1.076e-02   -1.788e-02 
 0.300 0.350   1.440   1.460     1.722e-01  6.925e-04   +9.303e-03   -1.514e-02 
 0.300 0.350   1.460   1.480     1.357e-01  1.005e-03   +1.029e-02   -1.249e-02 
 0.300 0.350   1.480   1.500     1.013e-01  9.323e-04   +6.186e-03   -1.029e-02 
 0.300 0.350   1.500   1.520     7.918e-02  7.189e-04   +5.417e-03   -8.530e-03 
 0.300 0.350   1.520   1.540     5.790e-02  6.902e-04   +5.301e-03   -6.008e-03 
 0.300 0.350   1.540   1.560     4.088e-02  5.173e-04   +4.203e-03   -5.127e-03 
 0.300 0.350   1.560   1.580     2.929e-02  5.872e-04   +3.449e-03   -3.960e-03 
 0.300 0.350   1.580   1.600     2.111e-02  2.656e-04   +2.330e-03   -2.978e-03 
 0.300 0.350   1.600   1.620     1.369e-02  2.769e-04   +2.302e-03   -2.187e-03 
 0.300 0.350   1.620   1.640     8.486e-03  2.595e-04   +1.802e-03   -1.721e-03 
 0.300 0.350   1.640   1.660     4.793e-03  1.911e-04   +9.627e-04   -8.630e-04 
 0.300 0.350   1.660   1.680     3.500e-03  1.290e-04   +4.338e-04   -7.774e-04 
 0.300 0.350   1.680   1.700     1.700e-03  9.514e-05   +4.449e-04   -5.116e-04 
 0.300 0.350   1.700   1.720     1.187e-03  6.721e-05   +4.315e-04   -3.532e-04 
 0.300 0.350   1.720   1.740     5.998e-04  3.998e-05   +2.557e-04   -2.393e-04 
 0.300 0.350   1.740   1.760     1.799e-04  3.967e-05   +1.810e-04   -1.097e-04 
 0.350 0.400   0.300   0.320     3.177e+00  2.304e-03   +2.072e-01   -1.081e-01 
 0.350 0.400   0.320   0.340     3.535e+00  2.474e-03   +2.334e-01   -1.263e-01 
 0.350 0.400   0.340   0.360     3.557e+00  3.128e-03   +2.394e-01   -1.233e-01 
 0.350 0.400   0.360   0.380     3.586e+00  3.145e-03   +2.424e-01   -1.308e-01 
 0.350 0.400   0.380   0.400     3.598e+00  3.856e-03   +2.483e-01   -1.387e-01 
 0.350 0.400   0.400   0.420     3.607e+00  2.496e-03   +2.507e-01   -1.299e-01 
 0.350 0.400   0.420   0.440     3.615e+00  3.419e-03   +2.569e-01   -1.308e-01 
 0.350 0.400   0.440   0.460     3.615e+00  2.920e-03   +2.617e-01   -1.327e-01 
 0.350 0.400   0.460   0.480     3.617e+00  4.337e-03   +2.590e-01   -1.336e-01 
 0.350 0.400   0.480   0.500     3.601e+00  2.265e-03   +2.576e-01   -1.312e-01 
 0.350 0.400   0.500   0.520     3.598e+00  2.719e-03   +2.538e-01   -1.264e-01 
 0.350 0.400   0.520   0.540     3.577e+00  3.218e-03   +2.535e-01   -1.294e-01 
 0.350 0.400   0.540   0.560     3.553e+00  3.098e-03   +2.523e-01   -1.389e-01 
 0.350 0.400   0.560   0.580     3.506e+00  2.955e-03   +2.403e-01   -1.220e-01 
 0.350 0.400   0.580   0.600     3.469e+00  2.534e-03   +2.405e-01   -1.262e-01 
 0.350 0.400   0.600   0.620     3.425e+00  4.141e-03   +2.321e-01   -1.260e-01 
 0.350 0.400   0.620   0.640     3.372e+00  2.575e-03   +2.192e-01   -1.125e-01 
 0.350 0.400   0.640   0.660     3.321e+00  3.541e-03   +2.193e-01   -1.255e-01 
 0.350 0.400   0.660   0.680     3.266e+00  3.732e-03   +2.023e-01   -1.162e-01 
 0.350 0.400   0.680   0.700     3.215e+00  3.992e-03   +1.875e-01   -1.284e-01 
 0.350 0.400   0.700   0.720     3.158e+00  3.480e-03   +1.662e-01   -1.232e-01 
 0.350 0.400   0.720   0.740     3.086e+00  3.062e-03   +1.480e-01   -1.094e-01 
 0.350 0.400   0.740   0.760     3.046e+00  3.214e-03   +1.259e-01   -1.100e-01 
 0.350 0.400   0.760   0.780     2.948e+00  3.158e-03   +1.158e-01   -9.712e-02 
 0.350 0.400   0.780   0.800     2.874e+00  3.293e-03   +1.155e-01   -1.036e-01 
 0.350 0.400   0.800   0.820     2.779e+00  3.158e-03   +1.086e-01   -1.072e-01 
 0.350 0.400   0.820   0.840     2.708e+00  2.793e-03   +9.292e-02   -9.507e-02 
 0.350 0.400   0.840   0.860     2.612e+00  3.976e-03   +9.505e-02   -8.609e-02 
 0.350 0.400   0.860   0.880     2.530e+00  2.640e-03   +8.774e-02   -8.643e-02 
 0.350 0.400   0.880   0.900     2.455e+00  2.540e-03   +7.987e-02   -8.493e-02 
 0.350 0.400   0.900   0.920     2.354e+00  1.889e-03   +7.616e-02   -7.602e-02 
 0.350 0.400   0.920   0.940     2.265e+00  3.562e-03   +7.528e-02   -8.160e-02 
 0.350 0.400   0.940   0.960     2.194e+00  3.035e-03   +6.967e-02   -7.887e-02 
 0.350 0.400   0.960   0.980     2.114e+00  3.325e-03   +6.918e-02   -9.310e-02 
 0.350 0.400   0.980   1.000     2.029e+00  2.600e-03   +6.840e-02   -8.571e-02 
 0.350 0.400   1.000   1.020     1.942e+00  3.204e-03   +6.937e-02   -9.034e-02 
 0.350 0.400   1.020   1.040     1.866e+00  3.556e-03   +5.538e-02   -8.141e-02 
 0.350 0.400   1.040   1.060     1.805e+00  2.363e-03   +4.969e-02   -8.238e-02 
 0.350 0.400   1.060   1.080     1.722e+00  2.658e-03   +4.788e-02   -8.021e-02 
 0.350 0.400   1.080   1.100     1.637e+00  2.781e-03   +4.181e-02   -7.651e-02 
 0.350 0.400   1.100   1.120     1.579e+00  3.477e-03   +4.468e-02   -8.448e-02 
 0.350 0.400   1.120   1.140     1.511e+00  2.758e-03   +3.584e-02   -7.543e-02 
 0.350 0.400   1.140   1.160     1.453e+00  3.402e-03   +4.189e-02   -7.862e-02 
 0.350 0.400   1.160   1.180     1.381e+00  3.045e-03   +3.116e-02   -7.421e-02 
 0.350 0.400   1.180   1.200     1.314e+00  2.956e-03   +3.196e-02   -7.043e-02 
 0.350 0.400   1.200   1.220     1.250e+00  2.799e-03   +2.134e-02   -6.469e-02 
 0.350 0.400   1.220   1.240     1.183e+00  2.278e-03   +2.230e-02   -6.069e-02 
 0.350 0.400   1.240   1.260     1.117e+00  2.899e-03   +2.459e-02   -5.938e-02 
 0.350 0.400   1.260   1.280     1.043e+00  2.715e-03   +1.848e-02   -5.333e-02 
 0.350 0.400   1.280   1.300     9.665e-01  1.854e-03   +1.567e-02   -4.999e-02 
 0.350 0.400   1.300   1.320     9.079e-01  2.855e-03   +1.913e-02   -4.756e-02 
 0.350 0.400   1.320   1.340     8.384e-01  2.294e-03   +1.371e-02   -4.230e-02 
 0.350 0.400   1.340   1.360     7.653e-01  1.780e-03   +8.283e-03   -3.754e-02 
 0.350 0.400   1.360   1.380     6.842e-01  2.321e-03   +1.322e-02   -3.285e-02 
 0.350 0.400   1.380   1.400     6.039e-01  1.708e-03   +1.409e-02   -3.017e-02 
 0.350 0.400   1.400   1.420     5.340e-01  1.939e-03   +3.598e-02   -5.100e-02 
 0.350 0.400   1.420   1.440     4.740e-01  1.784e-03   +1.199e-02   -2.295e-02 
 0.350 0.400   1.440   1.460     4.161e-01  2.027e-03   +1.410e-02   -2.122e-02 
 0.350 0.400   1.460   1.480     3.660e-01  1.663e-03   +1.193e-02   -1.903e-02 
 0.350 0.400   1.480   1.500     3.160e-01  9.486e-04   +1.173e-02   -1.778e-02 
 0.350 0.400   1.500   1.520     2.644e-01  1.467e-03   +1.455e-02   -1.581e-02 
 0.350 0.400   1.520   1.540     2.274e-01  1.525e-03   +1.234e-02   -1.348e-02 
 0.350 0.400   1.540   1.560     1.897e-01  1.349e-03   +1.014e-02   -1.278e-02 
 0.350 0.400   1.560   1.580     1.586e-01  1.164e-03   +1.026e-02   -1.114e-02 
 0.350 0.400   1.580   1.600     1.302e-01  8.210e-04   +9.077e-03   -1.023e-02 
 0.350 0.400   1.600   1.620     1.072e-01  6.584e-04   +7.097e-03   -9.802e-03 
 0.350 0.400   1.620   1.640     8.416e-02  5.560e-04   +8.916e-03   -8.304e-03 
 0.350 0.400   1.640   1.660     6.471e-02  7.569e-04   +7.215e-03   -7.123e-03 
 0.350 0.400   1.660   1.680     5.428e-02  6.966e-04   +5.760e-03   -6.131e-03 
 0.350 0.400   1.680   1.700     3.935e-02  5.282e-04   +4.601e-03   -4.712e-03 
 0.350 0.400   1.700   1.720     3.097e-02  4.832e-04   +4.769e-03   -4.269e-03 
 0.350 0.400   1.720   1.740     2.251e-02  5.736e-04   +4.052e-03   -3.783e-03 
 0.350 0.400   1.740   1.760     1.781e-02  3.998e-04   +2.938e-03   -2.820e-03 
 0.350 0.400   1.760   1.780     1.236e-02  3.395e-04   +1.950e-03   -2.296e-03 
 0.350 0.400   1.780   1.800     9.016e-03  2.260e-04   +1.814e-03   -1.729e-03 
 0.350 0.400   1.800   1.820     6.321e-03  2.252e-04   +1.747e-03   -1.383e-03 
 0.350 0.400   1.820   1.840     4.492e-03  1.733e-04   +9.969e-04   -9.921e-04 
 0.350 0.400   1.840   1.860     2.592e-03  1.272e-04   +8.393e-04   -7.140e-04 
 0.350 0.400   1.860   1.880     1.799e-03  1.002e-04   +4.537e-04   -4.856e-04 
 0.350 0.400   1.880   1.900     1.057e-03  9.448e-05   +4.660e-04   -4.170e-04 
 0.350 0.400   1.900   1.920     6.583e-04  4.467e-05   +2.970e-04   -3.038e-04 
 0.350 0.400   1.920   1.940     3.387e-04  3.580e-05   +1.632e-04   -2.016e-04 
 0.350 0.400   1.940   1.960     3.814e-04  5.625e-05   +7.048e-04   -1.621e-04 
 0.350 0.400   1.960   1.980     1.526e-04  3.504e-05   +1.443e-04   -9.204e-05 
 0.400 0.450   0.300   0.320     2.026e+00  1.684e-03   +1.719e-01   -7.383e-02 
 0.400 0.450   0.320   0.340     2.464e+00  2.981e-03   +2.023e-01   -9.313e-02 
 0.400 0.450   0.340   0.360     2.549e+00  2.170e-03   +2.130e-01   -9.462e-02 
 0.400 0.450   0.360   0.380     2.567e+00  1.641e-03   +2.133e-01   -8.744e-02 
 0.400 0.450   0.380   0.400     2.582e+00  2.859e-03   +2.153e-01   -1.034e-01 
 0.400 0.450   0.400   0.420     2.577e+00  3.753e-03   +2.131e-01   -1.093e-01 
 0.400 0.450   0.420   0.440     2.586e+00  3.113e-03   +2.181e-01   -9.935e-02 
 0.400 0.450   0.440   0.460     2.588e+00  2.436e-03   +2.215e-01   -9.613e-02 
 0.400 0.450   0.460   0.480     2.598e+00  3.225e-03   +2.265e-01   -1.118e-01 
 0.400 0.450   0.480   0.500     2.585e+00  2.865e-03   +2.232e-01   -1.007e-01 
 0.400 0.450   0.500   0.520     2.597e+00  3.211e-03   +2.212e-01   -1.045e-01 
 0.400 0.450   0.520   0.540     2.587e+00  2.707e-03   +2.173e-01   -9.957e-02 
 0.400 0.450   0.540   0.560     2.563e+00  2.688e-03   +2.209e-01   -1.073e-01 
 0.400 0.450   0.560   0.580     2.554e+00  2.708e-03   +2.119e-01   -9.401e-02 
 0.400 0.450   0.580   0.600     2.534e+00  3.135e-03   +2.117e-01   -9.535e-02 
 0.400 0.450   0.600   0.620     2.499e+00  2.778e-03   +2.106e-01   -9.698e-02 
 0.400 0.450   0.620   0.640     2.456e+00  2.064e-03   +2.018e-01   -1.067e-01 
 0.400 0.450   0.640   0.660     2.450e+00  3.240e-03   +1.927e-01   -1.009e-01 
 0.400 0.450   0.660   0.680     2.397e+00  3.203e-03   +1.879e-01   -1.001e-01 
 0.400 0.450   0.680   0.700     2.375e+00  3.175e-03   +1.747e-01   -9.796e-02 
 0.400 0.450   0.700   0.720     2.345e+00  2.953e-03   +1.508e-01   -8.616e-02 
 0.400 0.450   0.720   0.740     2.304e+00  3.226e-03   +1.355e-01   -8.595e-02 
 0.400 0.450   0.740   0.760     2.267e+00  2.290e-03   +1.261e-01   -8.749e-02 
 0.400 0.450   0.760   0.780     2.217e+00  3.186e-03   +1.124e-01   -8.279e-02 
 0.400 0.450   0.780   0.800     2.172e+00  3.168e-03   +1.053e-01   -8.276e-02 
 0.400 0.450   0.800   0.820     2.106e+00  2.775e-03   +1.029e-01   -8.901e-02 
 0.400 0.450   0.820   0.840     2.053e+00  2.942e-03   +8.872e-02   -7.712e-02 
 0.400 0.450   0.840   0.860     1.998e+00  2.947e-03   +8.439e-02   -7.492e-02 
 0.400 0.450   0.860   0.880     1.936e+00  2.558e-03   +7.934e-02   -6.592e-02 
 0.400 0.450   0.880   0.900     1.876e+00  3.157e-03   +8.679e-02   -8.257e-02 
 0.400 0.450   0.900   0.920     1.817e+00  2.785e-03   +6.876e-02   -6.512e-02 
 0.400 0.450   0.920   0.940     1.763e+00  1.909e-03   +6.552e-02   -6.615e-02 
 0.400 0.450   0.940   0.960     1.703e+00  3.034e-03   +8.080e-02   -8.319e-02 
 0.400 0.450   0.960   0.980     1.643e+00  1.851e-03   +5.806e-02   -6.248e-02 
 0.400 0.450   0.980   1.000     1.591e+00  1.966e-03   +6.160e-02   -6.854e-02 
 0.400 0.450   1.000   1.020     1.533e+00  2.571e-03   +5.443e-02   -5.918e-02 
 0.400 0.450   1.020   1.040     1.474e+00  3.152e-03   +5.365e-02   -6.603e-02 
 0.400 0.450   1.040   1.060     1.422e+00  2.779e-03   +5.443e-02   -6.371e-02 
 0.400 0.450   1.060   1.080     1.363e+00  2.826e-03   +4.409e-02   -6.144e-02 
 0.400 0.450   1.080   1.100     1.315e+00  2.518e-03   +4.829e-02   -6.390e-02 
 0.400 0.450   1.100   1.120     1.260e+00  2.228e-03   +3.793e-02   -6.306e-02 
 0.400 0.450   1.120   1.140     1.217e+00  1.719e-03   +3.844e-02   -6.301e-02 
 0.400 0.450   1.140   1.160     1.180e+00  2.550e-03   +4.015e-02   -6.771e-02 
 0.400 0.450   1.160   1.180     1.137e+00  2.862e-03   +3.528e-02   -6.441e-02 
 0.400 0.450   1.180   1.200     1.098e+00  1.971e-03   +3.241e-02   -6.254e-02 
 0.400 0.450   1.200   1.220     1.067e+00  1.928e-03   +2.915e-02   -6.051e-02 
 0.400 0.450   1.220   1.240     1.028e+00  2.118e-03   +2.590e-02   -5.957e-02 
 0.400 0.450   1.240   1.260     9.905e-01  2.802e-03   +3.307e-02   -6.398e-02 
 0.400 0.450   1.260   1.280     9.548e-01  2.684e-03   +2.226e-02   -5.843e-02 
 0.400 0.450   1.280   1.300     9.163e-01  2.505e-03   +2.037e-02   -5.606e-02 
 0.400 0.450   1.300   1.320     8.813e-01  2.091e-03   +2.229e-02   -5.450e-02 
 0.400 0.450   1.320   1.340     8.360e-01  1.656e-03   +1.292e-02   -4.677e-02 
 0.400 0.450   1.340   1.360     7.997e-01  2.423e-03   +1.769e-02   -4.845e-02 
 0.400 0.450   1.360   1.380     7.398e-01  1.892e-03   +1.431e-02   -3.812e-02 
 0.400 0.450   1.380   1.400     6.597e-01  1.740e-03   +1.204e-02   -2.986e-02 
 0.400 0.450   1.400   1.420     6.173e-01  1.358e-03   +2.597e-02   -3.908e-02 
 0.400 0.450   1.420   1.440     5.738e-01  1.834e-03   +8.809e-03   -2.440e-02 
 0.400 0.450   1.440   1.460     5.293e-01  1.778e-03   +7.813e-03   -2.242e-02 
 0.400 0.450   1.460   1.480     4.888e-01  1.901e-03   +9.481e-03   -2.173e-02 
 0.400 0.450   1.480   1.500     4.487e-01  1.528e-03   +6.675e-03   -1.824e-02 
 0.400 0.450   1.500   1.520     4.018e-01  1.565e-03   +7.408e-03   -1.547e-02 
 0.400 0.450   1.520   1.540     3.646e-01  1.508e-03   +8.861e-03   -1.483e-02 
 0.400 0.450   1.540   1.560     3.262e-01  1.583e-03   +7.414e-03   -1.329e-02 
 0.400 0.450   1.560   1.580     2.920e-01  1.246e-03   +6.484e-03   -1.139e-02 
 0.400 0.450   1.580   1.600     2.550e-01  1.579e-03   +8.214e-03   -1.250e-02 
 0.400 0.450   1.600   1.620     2.266e-01  1.397e-03   +8.443e-03   -1.030e-02 
 0.400 0.450   1.620   1.640     1.953e-01  8.873e-04   +6.974e-03   -1.034e-02 
 0.400 0.450   1.640   1.660     1.691e-01  1.554e-03   +9.035e-03   -9.023e-03 
 0.400 0.450   1.660   1.680     1.461e-01  1.132e-03   +8.722e-03   -9.113e-03 
 0.400 0.450   1.680   1.700     1.245e-01  1.045e-03   +9.449e-03   -9.115e-03 
 0.400 0.450   1.700   1.720     1.046e-01  9.982e-04   +7.676e-03   -7.739e-03 
 0.400 0.450   1.720   1.740     8.906e-02  7.800e-04   +7.124e-03   -7.644e-03 
 0.400 0.450   1.740   1.760     7.305e-02  6.285e-04   +8.748e-03   -6.790e-03 
 0.400 0.450   1.760   1.780     6.166e-02  7.399e-04   +6.571e-03   -6.406e-03 
 0.400 0.450   1.780   1.800     4.971e-02  5.686e-04   +7.200e-03   -5.880e-03 
 0.400 0.450   1.800   1.820     4.126e-02  4.124e-04   +5.416e-03   -5.739e-03 
 0.400 0.450   1.820   1.840     3.264e-02  4.557e-04   +4.856e-03   -4.938e-03 
 0.400 0.450   1.840   1.860     2.632e-02  5.545e-04   +4.134e-03   -3.749e-03 
 0.400 0.450   1.860   1.880     2.042e-02  3.711e-04   +3.883e-03   -3.738e-03 
 0.400 0.450   1.880   1.900     1.596e-02  2.962e-04   +3.602e-03   -2.811e-03 
 0.400 0.450   1.900   1.920     1.118e-02  2.695e-04   +3.020e-03   -2.179e-03 
 0.400 0.450   1.920   1.940     9.329e-03  2.420e-04   +2.508e-03   -1.977e-03 
 0.400 0.450   1.940   1.960     7.318e-03  2.486e-04   +1.975e-03   -1.842e-03 
 0.400 0.450   1.960   1.980     4.868e-03  1.897e-04   +2.054e-03   -1.221e-03 
 0.400 0.450   1.980   2.000     3.621e-03  1.967e-04   +1.475e-03   -1.138e-03 
 0.400 0.450   2.000   2.020     2.445e-03  9.205e-05   +9.250e-04   -7.976e-04 
 0.400 0.450   2.020   2.040     1.710e-03  1.042e-04   +8.940e-04   -6.598e-04 
 0.400 0.450   2.040   2.060     1.184e-03  8.371e-05   +6.935e-04   -4.236e-04 
 0.400 0.450   2.060   2.080     8.948e-04  6.982e-05   +3.979e-04   -4.024e-04 
 0.400 0.450   2.080   2.100     3.802e-04  4.135e-05   +2.395e-04   -1.969e-04 
 0.400 0.450   2.100   2.120     3.903e-04  4.362e-05   +1.838e-04   -2.403e-04 
 0.400 0.450   2.120   2.140     1.603e-04  2.432e-05   +1.423e-04   -1.040e-04 
 0.450 0.500   0.300   0.320     1.295e+00  2.268e-03   +1.345e-01   -4.988e-02 
 0.450 0.500   0.320   0.340     1.599e+00  2.366e-03   +1.581e-01   -5.356e-02 
 0.450 0.500   0.340   0.360     1.773e+00  2.328e-03   +1.690e-01   -6.868e-02 
 0.450 0.500   0.360   0.380     1.807e+00  2.038e-03   +1.704e-01   -7.268e-02 
 0.450 0.500   0.380   0.400     1.805e+00  1.899e-03   +1.675e-01   -6.959e-02 
 0.450 0.500   0.400   0.420     1.812e+00  2.439e-03   +1.725e-01   -6.832e-02 
 0.450 0.500   0.420   0.440     1.804e+00  2.714e-03   +1.747e-01   -7.425e-02 
 0.450 0.500   0.440   0.460     1.815e+00  2.155e-03   +1.720e-01   -7.293e-02 
 0.450 0.500   0.460   0.480     1.808e+00  3.107e-03   +1.724e-01   -6.748e-02 
 0.450 0.500   0.480   0.500     1.811e+00  2.840e-03   +1.773e-01   -7.070e-02 
 0.450 0.500   0.500   0.520     1.806e+00  2.346e-03   +1.726e-01   -7.399e-02 
 0.450 0.500   0.520   0.540     1.813e+00  2.288e-03   +1.710e-01   -7.131e-02 
 0.450 0.500   0.540   0.560     1.797e+00  2.924e-03   +1.738e-01   -7.301e-02 
 0.450 0.500   0.560   0.580     1.789e+00  2.925e-03   +1.717e-01   -6.703e-02 
 0.450 0.500   0.580   0.600     1.779e+00  2.606e-03   +1.701e-01   -8.048e-02 
 0.450 0.500   0.600   0.620     1.766e+00  2.073e-03   +1.628e-01   -7.258e-02 
 0.450 0.500   0.620   0.640     1.758e+00  2.985e-03   +1.645e-01   -7.091e-02 
 0.450 0.500   0.640   0.660     1.724e+00  2.990e-03   +1.611e-01   -7.094e-02 
 0.450 0.500   0.660   0.680     1.714e+00  2.878e-03   +1.490e-01   -7.064e-02 
 0.450 0.500   0.680   0.700     1.694e+00  2.714e-03   +1.461e-01   -7.703e-02 
 0.450 0.500   0.700   0.720     1.679e+00  2.500e-03   +1.285e-01   -6.507e-02 
 0.450 0.500   0.720   0.740     1.667e+00  2.505e-03   +1.169e-01   -6.909e-02 
 0.450 0.500   0.740   0.760     1.636e+00  3.169e-03   +1.037e-01   -6.357e-02 
 0.450 0.500   0.760   0.780     1.614e+00  2.695e-03   +9.608e-02   -6.821e-02 
 0.450 0.500   0.780   0.800     1.580e+00  2.162e-03   +9.492e-02   -6.861e-02 
 0.450 0.500   0.800   0.820     1.543e+00  2.454e-03   +8.562e-02   -6.267e-02 
 0.450 0.500   0.820   0.840     1.512e+00  2.131e-03   +7.882e-02   -6.373e-02 
 0.450 0.500   0.840   0.860     1.479e+00  2.105e-03   +7.742e-02   -5.912e-02 
 0.450 0.500   0.860   0.880     1.434e+00  3.063e-03   +6.641e-02   -5.717e-02 
 0.450 0.500   0.880   0.900     1.403e+00  2.526e-03   +6.380e-02   -6.087e-02 
 0.450 0.500   0.900   0.920     1.360e+00  2.749e-03   +6.135e-02   -5.769e-02 
 0.450 0.500   0.920   0.940     1.326e+00  1.979e-03   +5.591e-02   -5.288e-02 
 0.450 0.500   0.940   0.960     1.291e+00  1.799e-03   +5.150e-02   -5.809e-02 
 0.450 0.500   0.960   0.980     1.252e+00  2.215e-03   +5.398e-02   -5.298e-02 
 0.450 0.500   0.980   1.000     1.209e+00  3.231e-03   +5.338e-02   -5.281e-02 
 0.450 0.500   1.000   1.020     1.168e+00  2.421e-03   +4.759e-02   -5.320e-02 
 0.450 0.500   1.020   1.040     1.127e+00  2.698e-03   +4.061e-02   -4.683e-02 
 0.450 0.500   1.040   1.060     1.096e+00  2.533e-03   +4.599e-02   -5.192e-02 
 0.450 0.500   1.060   1.080     1.048e+00  2.709e-03   +6.076e-02   -6.733e-02 
 0.450 0.500   1.080   1.100     1.014e+00  1.726e-03   +3.565e-02   -5.143e-02 
 0.450 0.500   1.100   1.120     9.883e-01  1.871e-03   +4.030e-02   -5.221e-02 
 0.450 0.500   1.120   1.140     9.489e-01  1.764e-03   +3.502e-02   -5.950e-02 
 0.450 0.500   1.140   1.160     9.191e-01  2.520e-03   +5.788e-02   -7.091e-02 
 0.450 0.500   1.160   1.180     8.948e-01  1.649e-03   +3.341e-02   -5.577e-02 
 0.450 0.500   1.180   1.200     8.676e-01  1.611e-03   +3.026e-02   -5.294e-02 
 0.450 0.500   1.200   1.220     8.441e-01  1.732e-03   +2.941e-02   -5.364e-02 
 0.450 0.500   1.220   1.240     8.240e-01  1.576e-03   +2.649e-02   -5.406e-02 
 0.450 0.500   1.240   1.260     7.946e-01  1.609e-03   +2.697e-02   -5.310e-02 
 0.450 0.500   1.260   1.280     7.884e-01  2.206e-03   +2.621e-02   -5.702e-02 
 0.450 0.500   1.280   1.300     7.604e-01  1.833e-03   +2.405e-02   -5.496e-02 
 0.450 0.500   1.300   1.320     7.441e-01  2.043e-03   +2.242e-02   -5.691e-02 
 0.450 0.500   1.320   1.340     7.140e-01  1.920e-03   +2.179e-02   -5.353e-02 
 0.450 0.500   1.340   1.360     6.975e-01  2.386e-03   +1.875e-02   -5.254e-02 
 0.450 0.500   1.360   1.380     6.349e-01  2.354e-03   +2.159e-02   -4.172e-02 
 0.450 0.500   1.380   1.400     5.775e-01  1.993e-03   +1.727e-02   -3.345e-02 
 0.450 0.500   1.400   1.420     5.502e-01  2.003e-03   +1.405e-02   -3.039e-02 
 0.450 0.500   1.420   1.440     5.303e-01  1.575e-03   +1.326e-02   -2.912e-02 
 0.450 0.500   1.440   1.460     5.001e-01  1.748e-03   +1.138e-02   -2.534e-02 
 0.450 0.500   1.460   1.480     4.808e-01  1.566e-03   +9.657e-03   -2.394e-02 
 0.450 0.500   1.480   1.500     4.514e-01  1.490e-03   +7.671e-03   -2.104e-02 
 0.450 0.500   1.500   1.520     4.226e-01  1.771e-03   +7.981e-03   -1.673e-02 
 0.450 0.500   1.520   1.540     3.954e-01  1.547e-03   +8.481e-03   -1.465e-02 
 0.450 0.500   1.540   1.560     3.706e-01  1.631e-03   +6.721e-03   -1.370e-02 
 0.450 0.500   1.560   1.580     3.424e-01  1.426e-03   +5.541e-03   -1.227e-02 
 0.450 0.500   1.580   1.600     3.187e-01  1.839e-03   +5.987e-03   -9.568e-03 
 0.450 0.500   1.600   1.620     2.879e-01  1.522e-03   +5.675e-03   -8.314e-03 
 0.450 0.500   1.620   1.640     2.665e-01  1.566e-03   +3.323e-03   -9.413e-03 
 0.450 0.500   1.640   1.660     2.381e-01  1.253e-03   +6.728e-03   -7.748e-03 
 0.450 0.500   1.660   1.680     2.168e-01  1.664e-03   +4.204e-03   -6.962e-03 
 0.450 0.500   1.680   1.700     1.951e-01  1.917e-03   +4.955e-03   -7.390e-03 
 0.450 0.500   1.700   1.720     1.743e-01  1.249e-03   +5.180e-03   -6.280e-03 
 0.450 0.500   1.720   1.740     1.515e-01  1.134e-03   +7.202e-03   -7.115e-03 
 0.450 0.500   1.740   1.760     1.319e-01  1.092e-03   +5.656e-03   -7.125e-03 
 0.450 0.500   1.760   1.780     1.185e-01  9.011e-04   +7.963e-03   -7.052e-03 
 0.450 0.500   1.780   1.800     1.016e-01  1.107e-03   +6.498e-03   -6.721e-03 
 0.450 0.500   1.800   1.820     8.971e-02  9.001e-04   +6.529e-03   -6.768e-03 
 0.450 0.500   1.820   1.840     7.814e-02  7.178e-04   +7.782e-03   -7.005e-03 
 0.450 0.500   1.840   1.860     6.683e-02  8.072e-04   +7.194e-03   -6.336e-03 
 0.450 0.500   1.860   1.880     5.655e-02  5.955e-04   +7.547e-03   -5.663e-03 
 0.450 0.500   1.880   1.900     4.937e-02  7.476e-04   +5.515e-03   -5.262e-03 
 0.450 0.500   1.900   1.920     4.000e-02  7.394e-04   +6.114e-03   -4.853e-03 
 0.450 0.500   1.920   1.940     3.495e-02  5.765e-04   +5.999e-03   -5.261e-03 
 0.450 0.500   1.940   1.960     2.815e-02  4.055e-04   +5.290e-03   -4.546e-03 
 0.450 0.500   1.960   1.980     2.324e-02  2.574e-04   +4.917e-03   -4.366e-03 
 0.450 0.500   1.980   2.000     1.964e-02  3.385e-04   +5.440e-03   -3.292e-03 
 0.450 0.500   2.000   2.020     1.557e-02  4.154e-04   +4.096e-03   -3.145e-03 
 0.450 0.500   2.020   2.040     1.296e-02  3.481e-04   +3.334e-03   -2.684e-03 
 0.450 0.500   2.040   2.060     1.062e-02  2.974e-04   +2.424e-03   -2.420e-03 
 0.450 0.500   2.060   2.080     7.883e-03  2.780e-04   +2.267e-03   -1.946e-03 
 0.450 0.500   2.080   2.100     6.258e-03  2.531e-04   +1.668e-03   -1.833e-03 
 0.450 0.500   2.100   2.120     4.924e-03  1.668e-04   +1.872e-03   -1.336e-03 
 0.450 0.500   2.120   2.140     4.080e-03  1.510e-04   +1.653e-03   -1.241e-03 
 0.450 0.500   2.140   2.160     2.573e-03  1.379e-04   +1.454e-03   -9.017e-04 
 0.450 0.500   2.160   2.180     2.241e-03  1.056e-04   +7.633e-04   -7.549e-04 
 0.450 0.500   2.180   2.200     1.496e-03  9.566e-05   +6.364e-04   -4.865e-04 
 0.450 0.500   2.200   2.220     1.073e-03  8.121e-05   +5.008e-04   -4.449e-04 
 0.450 0.500   2.220   2.240     7.690e-04  6.744e-05   +4.546e-04   -3.355e-04 
 0.450 0.500   2.240   2.260     7.127e-04  5.629e-05   +5.150e-04   -3.630e-04 
 0.450 0.500   2.260   2.280     3.327e-04  2.066e-05   +3.179e-04   -1.819e-04 
 0.450 0.500   2.280   2.300     1.798e-04  2.444e-05   +1.187e-03   -8.759e-05 
 0.500 0.550   0.300   0.320     8.332e-01  1.587e-03   +9.948e-02   -3.324e-02 
 0.500 0.550   0.320   0.340     1.027e+00  1.844e-03   +1.168e-01   -4.517e-02 
 0.500 0.550   0.340   0.360     1.177e+00  1.883e-03   +1.275e-01   -4.566e-02 
 0.500 0.550   0.360   0.380     1.239e+00  1.581e-03   +1.290e-01   -5.140e-02 
 0.500 0.550   0.380   0.400     1.238e+00  2.220e-03   +1.313e-01   -4.576e-02 
 0.500 0.550   0.400   0.420     1.247e+00  2.018e-03   +1.271e-01   -5.161e-02 
 0.500 0.550   0.420   0.440     1.249e+00  1.654e-03   +1.301e-01   -5.324e-02 
 0.500 0.550   0.440   0.460     1.243e+00  1.829e-03   +1.270e-01   -4.515e-02 
 0.500 0.550   0.460   0.480     1.242e+00  1.963e-03   +1.277e-01   -5.146e-02 
 0.500 0.550   0.480   0.500     1.242e+00  1.955e-03   +1.273e-01   -5.494e-02 
 0.500 0.550   0.500   0.520     1.237e+00  2.009e-03   +1.261e-01   -5.094e-02 
 0.500 0.550   0.520   0.540     1.233e+00  1.760e-03   +1.248e-01   -5.066e-02 
 0.500 0.550   0.540   0.560     1.229e+00  2.251e-03   +1.267e-01   -5.105e-02 
 0.500 0.550   0.560   0.580     1.226e+00  2.004e-03   +1.278e-01   -5.767e-02 
 0.500 0.550   0.580   0.600     1.220e+00  2.141e-03   +1.238e-01   -5.321e-02 
 0.500 0.550   0.600   0.620     1.216e+00  2.666e-03   +1.279e-01   -6.553e-02 
 0.500 0.550   0.620   0.640     1.197e+00  2.081e-03   +1.210e-01   -4.966e-02 
 0.500 0.550   0.640   0.660     1.195e+00  2.078e-03   +1.209e-01   -5.259e-02 
 0.500 0.550   0.660   0.680     1.193e+00  2.150e-03   +1.173e-01   -5.612e-02 
 0.500 0.550   0.680   0.700     1.174e+00  2.600e-03   +1.139e-01   -6.337e-02 
 0.500 0.550   0.700   0.720     1.171e+00  2.147e-03   +9.903e-02   -5.253e-02 
 0.500 0.550   0.720   0.740     1.165e+00  1.742e-03   +8.631e-02   -4.894e-02 
 0.500 0.550   0.740   0.760     1.190e+00  2.074e-03   +1.112e-01   -9.580e-02 
 0.500 0.550   0.760   0.780     1.145e+00  1.744e-03   +7.365e-02   -4.978e-02 
 0.500 0.550   0.780   0.800     1.129e+00  2.718e-03   +6.852e-02   -5.308e-02 
 0.500 0.550   0.800   0.820     1.099e+00  1.466e-03   +6.673e-02   -5.143e-02 
 0.500 0.550   0.820   0.840     1.085e+00  2.681e-03   +6.165e-02   -4.734e-02 
 0.500 0.550   0.840   0.860     1.058e+00  2.128e-03   +5.892e-02   -4.664e-02 
 0.500 0.550   0.860   0.880     1.034e+00  1.783e-03   +5.610e-02   -4.405e-02 
 0.500 0.550   0.880   0.900     1.012e+00  2.518e-03   +5.008e-02   -4.727e-02 
 0.500 0.550   0.900   0.920     9.953e-01  2.278e-03   +4.711e-02   -4.897e-02 
 0.500 0.550   0.920   0.940     9.609e-01  1.971e-03   +4.709e-02   -4.297e-02 
 0.500 0.550   0.940   0.960     9.432e-01  2.051e-03   +4.434e-02   -4.645e-02 
 0.500 0.550   0.960   0.980     9.199e-01  1.679e-03   +4.261e-02   -4.464e-02 
 0.500 0.550   0.980   1.000     8.948e-01  1.853e-03   +3.813e-02   -4.090e-02 
 0.500 0.550   1.000   1.020     8.640e-01  2.130e-03   +3.634e-02   -3.841e-02 
 0.500 0.550   1.020   1.040     8.447e-01  2.295e-03   +3.937e-02   -4.023e-02 
 0.500 0.550   1.040   1.060     8.103e-01  2.521e-03   +3.863e-02   -4.054e-02 
 0.500 0.550   1.060   1.080     7.954e-01  1.264e-03   +3.550e-02   -4.434e-02 
 0.500 0.550   1.080   1.100     7.694e-01  2.140e-03   +3.615e-02   -4.110e-02 
 0.500 0.550   1.100   1.120     7.490e-01  2.052e-03   +3.443e-02   -4.398e-02 
 0.500 0.550   1.120   1.140     7.288e-01  2.000e-03   +3.258e-02   -4.336e-02 
 0.500 0.550   1.140   1.160     6.948e-01  1.683e-03   +3.152e-02   -4.089e-02 
 0.500 0.550   1.160   1.180     6.839e-01  1.542e-03   +2.930e-02   -4.222e-02 
 0.500 0.550   1.180   1.200     6.699e-01  2.228e-03   +2.640e-02   -4.230e-02 
 0.500 0.550   1.200   1.220     6.527e-01  1.943e-03   +2.710e-02   -4.672e-02 
 0.500 0.550   1.220   1.240     6.360e-01  2.433e-03   +2.729e-02   -4.662e-02 
 0.500 0.550   1.240   1.260     6.268e-01  1.957e-03   +2.621e-02   -4.829e-02 
 0.500 0.550   1.260   1.280     6.052e-01  1.479e-03   +2.269e-02   -4.518e-02 
 0.500 0.550   1.280   1.300     6.008e-01  1.479e-03   +2.283e-02   -4.861e-02 
 0.500 0.550   1.300   1.320     5.877e-01  1.771e-03   +2.426e-02   -5.165e-02 
 0.500 0.550   1.320   1.340     5.779e-01  1.416e-03   +1.982e-02   -4.931e-02 
 0.500 0.550   1.340   1.360     5.654e-01  1.602e-03   +2.096e-02   -5.133e-02 
 0.500 0.550   1.360   1.380     5.173e-01  1.867e-03   +1.946e-02   -3.973e-02 
 0.500 0.550   1.380   1.400     4.571e-01  1.240e-03   +1.538e-02   -3.463e-02 
 0.500 0.550   1.400   1.420     4.399e-01  1.621e-03   +4.481e-02   -5.587e-02 
 0.500 0.550   1.420   1.440     4.260e-01  1.602e-03   +1.611e-02   -3.109e-02 
 0.500 0.550   1.440   1.460     4.170e-01  1.685e-03   +1.548e-02   -2.865e-02 
 0.500 0.550   1.460   1.480     3.915e-01  2.119e-03   +1.409e-02   -2.728e-02 
 0.500 0.550   1.480   1.500     3.850e-01  1.722e-03   +1.305e-02   -2.514e-02 
 0.500 0.550   1.500   1.520     3.627e-01  1.877e-03   +1.265e-02   -1.975e-02 
 0.500 0.550   1.520   1.540     3.449e-01  1.552e-03   +8.615e-03   -1.723e-02 
 0.500 0.550   1.540   1.560     3.350e-01  1.707e-03   +1.090e-02   -1.818e-02 
 0.500 0.550   1.560   1.580     3.173e-01  1.485e-03   +7.281e-03   -1.409e-02 
 0.500 0.550   1.580   1.600     3.025e-01  1.587e-03   +6.507e-03   -1.425e-02 
 0.500 0.550   1.600   1.620     2.849e-01  1.099e-03   +5.401e-03   -1.088e-02 
 0.500 0.550   1.620   1.640     2.683e-01  1.373e-03   +5.407e-03   -9.679e-03 
 0.500 0.550   1.640   1.660     2.537e-01  9.935e-04   +5.756e-03   -8.135e-03 
 0.500 0.550   1.660   1.680     2.355e-01  1.371e-03   +4.971e-03   -8.866e-03 
 0.500 0.550   1.680   1.700     2.203e-01  1.157e-03   +3.118e-03   -7.958e-03 
 0.500 0.550   1.700   1.720     2.072e-01  1.438e-03   +5.203e-03   -8.529e-03 
 0.500 0.550   1.720   1.740     1.848e-01  1.382e-03   +1.006e-02   -1.127e-02 
 0.500 0.550   1.740   1.760     1.642e-01  1.782e-03   +6.140e-02   -6.429e-02 
 0.500 0.550   1.760   1.780     1.547e-01  1.049e-03   +9.256e-03   -1.021e-02 
 0.500 0.550   1.780   1.800     1.375e-01  1.524e-03   +5.377e-03   -5.266e-03 
 0.500 0.550   1.800   1.820     1.269e-01  8.027e-04   +3.673e-03   -5.275e-03 
 0.500 0.550   1.820   1.840     1.132e-01  7.306e-04   +5.113e-03   -3.955e-03 
 0.500 0.550   1.840   1.860     9.836e-02  1.283e-03   +5.671e-03   -4.240e-03 
 0.500 0.550   1.860   1.880     9.260e-02  1.156e-03   +5.272e-03   -4.352e-03 
 0.500 0.550   1.880   1.900     8.135e-02  1.044e-03   +3.571e-03   -4.842e-03 
 0.500 0.550   1.900   1.920     6.926e-02  7.691e-04   +6.624e-03   -5.188e-03 
 0.500 0.550   1.920   1.940     6.345e-02  7.630e-04   +4.635e-03   -4.710e-03 
 0.500 0.550   1.940   1.960     5.624e-02  8.570e-04   +5.247e-03   -5.313e-03 
 0.500 0.550   1.960   1.980     4.777e-02  4.901e-04   +5.652e-03   -4.659e-03 
 0.500 0.550   1.980   2.000     4.456e-02  4.485e-04   +4.922e-03   -5.869e-03 
 0.500 0.550   2.000   2.020     3.720e-02  5.795e-04   +4.969e-03   -4.396e-03 
 0.500 0.550   2.020   2.040     3.037e-02  4.182e-04   +4.739e-03   -3.697e-03 
 0.500 0.550   2.040   2.060     2.756e-02  4.273e-04   +4.919e-03   -4.065e-03 
 0.500 0.550   2.060   2.080     2.312e-02  5.805e-04   +4.887e-03   -3.487e-03 
 0.500 0.550   2.080   2.100     1.961e-02  3.562e-04   +4.990e-03   -3.148e-03 
 0.500 0.550   2.100   2.120     1.681e-02  3.581e-04   +3.326e-03   -3.201e-03 
 0.500 0.550   2.120   2.140     1.401e-02  4.166e-04   +3.623e-03   -2.819e-03 
 0.500 0.550   2.140   2.160     1.063e-02  2.262e-04   +3.134e-03   -2.255e-03 
 0.500 0.550   2.160   2.180     1.003e-02  3.359e-04   +3.278e-03   -2.506e-03 
 0.500 0.550   2.180   2.200     8.973e-03  1.931e-04   +2.388e-03   -2.306e-03 
 0.500 0.550   2.200   2.220     7.166e-03  2.404e-04   +2.047e-03   -1.827e-03 
 0.500 0.550   2.220   2.240     4.993e-03  1.893e-04   +1.688e-03   -1.572e-03 
 0.500 0.550   2.240   2.260     4.454e-03  1.513e-04   +1.695e-03   -1.191e-03 
 0.500 0.550   2.260   2.280     3.270e-03  9.463e-05   +1.343e-03   -1.068e-03 
 0.500 0.550   2.280   2.300     2.871e-03  1.261e-04   +1.260e-03   -1.076e-03 
 0.550 0.600   0.300   0.320     5.279e-01  1.385e-03   +6.802e-02   -2.167e-02 
 0.550 0.600   0.320   0.340     6.580e-01  1.345e-03   +8.235e-02   -3.001e-02 
 0.550 0.600   0.340   0.360     7.470e-01  1.816e-03   +8.592e-02   -3.245e-02 
 0.550 0.600   0.360   0.380     8.137e-01  1.307e-03   +8.987e-02   -3.032e-02 
 0.550 0.600   0.380   0.400     8.384e-01  1.135e-03   +9.011e-02   -3.845e-02 
 0.550 0.600   0.400   0.420     8.415e-01  1.495e-03   +8.901e-02   -3.556e-02 
 0.550 0.600   0.420   0.440     8.446e-01  2.263e-03   +9.060e-02   -4.016e-02 
 0.550 0.600   0.440   0.460     8.431e-01  1.451e-03   +9.162e-02   -4.051e-02 
 0.550 0.600   0.460   0.480     8.305e-01  1.563e-03   +8.691e-02   -3.275e-02 
 0.550 0.600   0.480   0.500     8.350e-01  1.830e-03   +8.824e-02   -3.660e-02 
 0.550 0.600   0.500   0.520     8.255e-01  1.812e-03   +8.841e-02   -3.647e-02 
 0.550 0.600   0.520   0.540     8.320e-01  2.091e-03   +9.039e-02   -4.121e-02 
 0.550 0.600   0.540   0.560     8.248e-01  1.817e-03   +8.689e-02   -3.929e-02 
 0.550 0.600   0.560   0.580     8.253e-01  1.827e-03   +8.834e-02   -4.170e-02 
 0.550 0.600   0.580   0.600     8.184e-01  2.228e-03   +8.523e-02   -3.754e-02 
 0.550 0.600   0.600   0.620     8.162e-01  1.993e-03   +8.688e-02   -3.644e-02 
 0.550 0.600   0.620   0.640     8.094e-01  1.414e-03   +8.638e-02   -3.987e-02 
 0.550 0.600   0.640   0.660     7.992e-01  1.780e-03   +8.539e-02   -3.262e-02 
 0.550 0.600   0.660   0.680     7.917e-01  1.848e-03   +8.554e-02   -3.548e-02 
 0.550 0.600   0.680   0.700     7.909e-01  2.012e-03   +8.050e-02   -3.559e-02 
 0.550 0.600   0.700   0.720     7.897e-01  2.081e-03   +7.261e-02   -3.876e-02 
 0.550 0.600   0.720   0.740     7.920e-01  1.392e-03   +6.305e-02   -3.762e-02 
 0.550 0.600   0.740   0.760     7.909e-01  2.082e-03   +5.851e-02   -3.916e-02 
 0.550 0.600   0.760   0.780     7.813e-01  1.542e-03   +5.232e-02   -3.556e-02 
 0.550 0.600   0.780   0.800     7.716e-01  2.083e-03   +5.062e-02   -3.773e-02 
 0.550 0.600   0.800   0.820     7.606e-01  2.033e-03   +4.695e-02   -3.425e-02 
 0.550 0.600   0.820   0.840     7.467e-01  1.836e-03   +4.496e-02   -3.659e-02 
 0.550 0.600   0.840   0.860     7.376e-01  1.977e-03   +4.278e-02   -3.452e-02 
 0.550 0.600   0.860   0.880     7.243e-01  1.687e-03   +4.128e-02   -3.490e-02 
 0.550 0.600   0.880   0.900     7.108e-01  1.640e-03   +3.728e-02   -3.881e-02 
 0.550 0.600   0.900   0.920     6.947e-01  1.011e-03   +3.857e-02   -3.455e-02 
 0.550 0.600   0.920   0.940     6.730e-01  1.597e-03   +4.588e-02   -4.347e-02 
 0.550 0.600   0.940   0.960     6.727e-01  2.345e-03   +3.353e-02   -3.164e-02 
 0.550 0.600   0.960   0.980     6.537e-01  1.854e-03   +3.467e-02   -3.343e-02 
 0.550 0.600   0.980   1.000     6.422e-01  1.517e-03   +3.228e-02   -3.661e-02 
 0.550 0.600   1.000   1.020     6.225e-01  1.869e-03   +3.029e-02   -3.018e-02 
 0.550 0.600   1.020   1.040     6.083e-01  1.757e-03   +2.926e-02   -3.292e-02 
 0.550 0.600   1.040   1.060     5.861e-01  1.708e-03   +4.547e-02   -4.923e-02 
 0.550 0.600   1.060   1.080     5.809e-01  2.016e-03   +3.139e-02   -3.470e-02 
 0.550 0.600   1.080   1.100     5.720e-01  1.312e-03   +2.795e-02   -3.266e-02 
 0.550 0.600   1.100   1.120     5.529e-01  1.802e-03   +2.697e-02   -3.251e-02 
 0.550 0.600   1.120   1.140     5.390e-01  1.770e-03   +2.652e-02   -3.443e-02 
 0.550 0.600   1.140   1.160     5.209e-01  1.618e-03   +2.604e-02   -3.378e-02 
 0.550 0.600   1.160   1.180     5.095e-01  1.670e-03   +2.461e-02   -3.297e-02 
 0.550 0.600   1.180   1.200     4.953e-01  1.686e-03   +2.197e-02   -3.289e-02 
 0.550 0.600   1.200   1.220     4.894e-01  1.838e-03   +4.092e-02   -5.165e-02 
 0.550 0.600   1.220   1.240     4.714e-01  1.728e-03   +2.342e-02   -3.542e-02 
 0.550 0.600   1.240   1.260     4.715e-01  1.543e-03   +2.334e-02   -3.746e-02 
 0.550 0.600   1.260   1.280     4.621e-01  1.393e-03   +2.190e-02   -3.629e-02 
 0.550 0.600   1.280   1.300     4.565e-01  1.125e-03   +2.060e-02   -3.593e-02 
 0.550 0.600   1.300   1.320     4.379e-01  1.558e-03   +1.747e-02   -3.453e-02 
 0.550 0.600   1.320   1.340     4.408e-01  1.297e-03   +1.865e-02   -3.886e-02 
 0.550 0.600   1.340   1.360     4.383e-01  1.494e-03   +1.703e-02   -3.858e-02 
 0.550 0.600   1.360   1.380     4.008e-01  1.547e-03   +1.774e-02   -3.562e-02 
 0.550 0.600   1.380   1.400     3.418e-01  1.412e-03   +1.522e-02   -2.766e-02 
 0.550 0.600   1.400   1.420     3.380e-01  1.416e-03   +1.427e-02   -2.765e-02 
 0.550 0.600   1.420   1.440     3.289e-01  1.039e-03   +1.389e-02   -2.824e-02 
 0.550 0.600   1.440   1.460     3.183e-01  1.449e-03   +1.403e-02   -2.733e-02 
 0.550 0.600   1.460   1.480     3.047e-01  1.791e-03   +1.318e-02   -2.460e-02 
 0.550 0.600   1.480   1.500     2.978e-01  1.514e-03   +1.141e-02   -2.377e-02 
 0.550 0.600   1.500   1.520     2.886e-01  1.398e-03   +1.273e-02   -2.223e-02 
 0.550 0.600   1.520   1.540     2.784e-01  1.352e-03   +1.174e-02   -2.186e-02 
 0.550 0.600   1.540   1.560     2.703e-01  9.916e-04   +1.095e-02   -1.761e-02 
 0.550 0.600   1.560   1.580     2.613e-01  1.309e-03   +9.705e-03   -1.802e-02 
 0.550 0.600   1.580   1.600     2.535e-01  1.243e-03   +9.473e-03   -1.609e-02 
 0.550 0.600   1.600   1.620     2.427e-01  1.439e-03   +9.684e-03   -1.615e-02 
 0.550 0.600   1.620   1.640     2.304e-01  1.532e-03   +7.412e-03   -1.369e-02 
 0.550 0.600   1.640   1.660     2.260e-01  1.413e-03   +1.010e-02   -1.207e-02 
 0.550 0.600   1.660   1.680     2.146e-01  1.589e-03   +7.622e-03   -1.373e-02 
 0.550 0.600   1.680   1.700     2.055e-01  8.962e-04   +5.969e-03   -1.061e-02 
 0.550 0.600   1.700   1.720     1.893e-01  1.162e-03   +4.933e-03   -9.272e-03 
 0.550 0.600   1.720   1.740     1.813e-01  1.237e-03   +6.418e-03   -7.545e-03 
 0.550 0.600   1.740   1.760     1.665e-01  9.526e-04   +4.829e-03   -5.816e-03 
 0.550 0.600   1.760   1.780     1.607e-01  1.083e-03   +4.478e-03   -7.774e-03 
 0.550 0.600   1.780   1.800     1.488e-01  8.550e-04   +3.726e-03   -5.552e-03 
 0.550 0.600   1.800   1.820     1.369e-01  8.643e-04   +4.184e-03   -1.355e-02 
 0.550 0.600   1.820   1.840     1.291e-01  1.155e-03   +3.968e-03   -4.285e-03 
 0.550 0.600   1.840   1.860     1.176e-01  9.378e-04   +4.226e-03   -4.451e-03 
 0.550 0.600   1.860   1.880     1.071e-01  8.385e-04   +3.647e-03   -3.728e-03 
 0.550 0.600   1.880   1.900     9.761e-02  7.319e-04   +3.600e-03   -3.190e-03 
 0.550 0.600   1.900   1.920     9.034e-02  1.032e-03   +4.334e-03   -3.243e-03 
 0.550 0.600   1.920   1.940     8.200e-02  9.633e-04   +3.539e-03   -4.213e-03 
 0.550 0.600   1.940   1.960     7.436e-02  8.676e-04   +3.796e-03   -3.825e-03 
 0.550 0.600   1.960   1.980     6.856e-02  6.022e-04   +3.544e-03   -3.635e-03 
 0.550 0.600   1.980   2.000     5.882e-02  7.953e-04   +3.508e-03   -3.213e-03 
 0.550 0.600   2.000   2.020     5.272e-02  8.640e-04   +3.940e-03   -3.096e-03 
 0.550 0.600   2.020   2.040     4.760e-02  7.205e-04   +3.984e-03   -3.490e-03 
 0.550 0.600   2.040   2.060     4.443e-02  6.270e-04   +3.373e-03   -4.488e-03 
 0.550 0.600   2.060   2.080     3.910e-02  4.069e-04   +5.022e-03   -4.148e-03 
 0.550 0.600   2.080   2.100     3.359e-02  6.539e-04   +4.834e-03   -3.167e-03 
 0.550 0.600   2.100   2.120     3.007e-02  4.187e-04   +4.491e-03   -3.719e-03 
 0.550 0.600   2.120   2.140     2.597e-02  5.656e-04   +4.178e-03   -3.410e-03 
 0.550 0.600   2.140   2.160     2.440e-02  5.009e-04   +3.896e-03   -3.308e-03 
 0.550 0.600   2.160   2.180     2.066e-02  2.996e-04   +4.061e-03   -3.354e-03 
 0.550 0.600   2.180   2.200     1.725e-02  3.170e-04   +4.408e-03   -2.965e-03 
 0.550 0.600   2.200   2.220     1.582e-02  3.084e-04   +3.671e-03   -3.029e-03 
 0.550 0.600   2.220   2.240     1.337e-02  3.491e-04   +3.909e-03   -2.708e-03 
 0.550 0.600   2.240   2.260     1.211e-02  3.057e-04   +2.928e-03   -2.715e-03 
 0.550 0.600   2.260   2.280     1.011e-02  3.314e-04   +3.321e-03   -2.311e-03 
 0.550 0.600   2.280   2.300     8.804e-03  2.876e-04   +2.490e-03   -2.607e-03 
 0.600 0.650   0.300   0.320     3.321e-01  1.384e-03   +4.716e-02   -1.811e-02 
 0.600 0.650   0.320   0.340     4.095e-01  1.349e-03   +5.538e-02   -2.049e-02 
 0.600 0.650   0.340   0.360     4.759e-01  1.365e-03   +5.989e-02   -2.600e-02 
 0.600 0.650   0.360   0.380     5.179e-01  1.447e-03   +5.984e-02   -2.001e-02 
 0.600 0.650   0.380   0.400     5.520e-01  1.633e-03   +6.129e-02   -3.118e-02 
 0.600 0.650   0.400   0.420     5.537e-01  1.281e-03   +5.996e-02   -2.558e-02 
 0.600 0.650   0.420   0.440     5.567e-01  1.882e-03   +6.077e-02   -2.787e-02 
 0.600 0.650   0.440   0.460     5.548e-01  1.190e-03   +6.007e-02   -2.861e-02 
 0.600 0.650   0.460   0.480     5.546e-01  1.915e-03   +6.158e-02   -3.094e-02 
 0.600 0.650   0.480   0.500     5.506e-01  1.441e-03   +6.212e-02   -2.491e-02 
 0.600 0.650   0.500   0.520     5.483e-01  1.480e-03   +6.118e-02   -2.907e-02 
 0.600 0.650   0.520   0.540     5.454e-01  1.534e-03   +5.926e-02   -2.847e-02 
 0.600 0.650   0.540   0.560     5.395e-01  1.805e-03   +6.184e-02   -2.755e-02 
 0.600 0.650   0.560   0.580     5.381e-01  1.318e-03   +6.072e-02   -2.804e-02 
 0.600 0.650   0.580   0.600     5.395e-01  1.483e-03   +6.066e-02   -2.791e-02 
 0.600 0.650   0.600   0.620     5.308e-01  1.626e-03   +6.153e-02   -2.455e-02 
 0.600 0.650   0.620   0.640     5.336e-01  1.470e-03   +5.995e-02   -2.831e-02 
 0.600 0.650   0.640   0.660     5.265e-01  1.345e-03   +5.789e-02   -2.923e-02 
 0.600 0.650   0.660   0.680     5.273e-01  1.102e-03   +5.620e-02   -2.431e-02 
 0.600 0.650   0.680   0.700     5.270e-01  1.432e-03   +5.380e-02   -2.822e-02 
 0.600 0.650   0.700   0.720     5.179e-01  2.122e-03   +5.425e-02   -3.284e-02 
 0.600 0.650   0.720   0.740     5.224e-01  1.505e-03   +4.976e-02   -3.755e-02 
 0.600 0.650   0.740   0.760     5.294e-01  1.643e-03   +3.985e-02   -2.962e-02 
 0.600 0.650   0.760   0.780     5.222e-01  1.727e-03   +3.521e-02   -2.863e-02 
 0.600 0.650   0.780   0.800     5.201e-01  1.793e-03   +3.576e-02   -2.991e-02 
 0.600 0.650   0.800   0.820     5.107e-01  1.053e-03   +3.159e-02   -2.733e-02 
 0.600 0.650   0.820   0.840     5.006e-01  1.671e-03   +3.107e-02   -2.759e-02 
 0.600 0.650   0.840   0.860     4.952e-01  1.676e-03   +3.109e-02   -2.490e-02 
 0.600 0.650   0.860   0.880     4.924e-01  1.316e-03   +3.018e-02   -2.601e-02 
 0.600 0.650   0.880   0.900     4.836e-01  1.841e-03   +2.856e-02   -2.420e-02 
 0.600 0.650   0.900   0.920     4.841e-01  1.598e-03   +2.904e-02   -2.827e-02 
 0.600 0.650   0.920   0.940     4.686e-01  1.533e-03   +2.718e-02   -2.576e-02 
 0.600 0.650   0.940   0.960     4.652e-01  1.170e-03   +2.863e-02   -2.597e-02 
 0.600 0.650   0.960   0.980     4.515e-01  1.730e-03   +2.735e-02   -2.465e-02 
 0.600 0.650   0.980   1.000     4.476e-01  1.770e-03   +2.677e-02   -2.496e-02 
 0.600 0.650   1.000   1.020     4.365e-01  1.458e-03   +2.346e-02   -2.689e-02 
 0.600 0.650   1.020   1.040     4.340e-01  1.626e-03   +2.417e-02   -2.511e-02 
 0.600 0.650   1.040   1.060     4.209e-01  1.321e-03   +2.258e-02   -2.735e-02 
 0.600 0.650   1.060   1.080     4.127e-01  1.179e-03   +2.152e-02   -2.345e-02 
 0.600 0.650   1.080   1.100     3.959e-01  1.400e-03   +3.480e-02   -3.695e-02 
 0.600 0.650   1.100   1.120     3.913e-01  1.615e-03   +1.958e-02   -2.431e-02 
 0.600 0.650   1.120   1.140     3.844e-01  1.635e-03   +2.056e-02   -2.327e-02 
 0.600 0.650   1.140   1.160     3.771e-01  1.335e-03   +2.130e-02   -2.584e-02 
 0.600 0.650   1.160   1.180     3.686e-01  1.265e-03   +1.834e-02   -2.428e-02 
 0.600 0.650   1.180   1.200     3.643e-01  1.486e-03   +1.883e-02   -2.570e-02 
 0.600 0.650   1.200   1.220     3.516e-01  9.884e-04   +1.904e-02   -2.458e-02 
 0.600 0.650   1.220   1.240     3.498e-01  1.594e-03   +1.792e-02   -2.635e-02 
 0.600 0.650   1.240   1.260     3.426e-01  1.359e-03   +1.876e-02   -2.617e-02 
 0.600 0.650   1.260   1.280     3.378e-01  1.107e-03   +3.095e-02   -3.786e-02 
 0.600 0.650   1.280   1.300     3.295e-01  9.782e-04   +1.757e-02   -2.594e-02 
 0.600 0.650   1.300   1.320     3.256e-01  1.737e-03   +1.642e-02   -2.530e-02 
 0.600 0.650   1.320   1.340     3.244e-01  1.442e-03   +1.504e-02   -2.712e-02 
 0.600 0.650   1.340   1.360     3.164e-01  1.386e-03   +1.445e-02   -2.551e-02 
 0.600 0.650   1.360   1.380     2.971e-01  1.285e-03   +1.574e-02   -2.365e-02 
 0.600 0.650   1.380   1.400     2.579e-01  8.362e-04   +1.291e-02   -2.168e-02 
 0.600 0.650   1.400   1.420     2.564e-01  1.303e-03   +1.411e-02   -2.346e-02 
 0.600 0.650   1.420   1.440     2.456e-01  1.330e-03   +1.340e-02   -2.413e-02 
 0.600 0.650   1.440   1.460     2.426e-01  1.053e-03   +1.312e-02   -2.362e-02 
 0.600 0.650   1.460   1.480     2.311e-01  1.261e-03   +1.110e-02   -2.081e-02 
 0.600 0.650   1.480   1.500     2.265e-01  1.084e-03   +1.159e-02   -2.065e-02 
 0.600 0.650   1.500   1.520     2.196e-01  1.429e-03   +1.144e-02   -2.042e-02 
 0.600 0.650   1.520   1.540     2.148e-01  1.400e-03   +1.077e-02   -1.970e-02 
 0.600 0.650   1.540   1.560     2.051e-01  1.472e-03   +1.122e-02   -1.678e-02 
 0.600 0.650   1.560   1.580     1.995e-01  1.043e-03   +9.505e-03   -1.618e-02 
 0.600 0.650   1.580   1.600     1.945e-01  1.351e-03   +9.399e-03   -1.474e-02 
 0.600 0.650   1.600   1.620     1.932e-01  1.136e-03   +8.275e-03   -1.764e-02 
 0.600 0.650   1.620   1.640     1.867e-01  7.713e-04   +8.355e-03   -1.480e-02 
 0.600 0.650   1.640   1.660     1.786e-01  1.335e-03   +8.480e-03   -1.411e-02 
 0.600 0.650   1.660   1.680     1.773e-01  9.153e-04   +7.861e-03   -1.375e-02 
 0.600 0.650   1.680   1.700     1.700e-01  9.267e-04   +6.815e-03   -1.190e-02 
 0.600 0.650   1.700   1.720     1.667e-01  1.175e-03   +6.695e-03   -1.157e-02 
 0.600 0.650   1.720   1.740     1.575e-01  1.131e-03   +6.112e-03   -9.165e-03 
 0.600 0.650   1.740   1.760     1.489e-01  1.189e-03   +6.907e-03   -9.969e-03 
 0.600 0.650   1.760   1.780     1.404e-01  1.268e-03   +4.584e-03   -7.621e-03 
 0.600 0.650   1.780   1.800     1.388e-01  1.368e-03   +4.940e-03   -8.779e-03 
 0.600 0.650   1.800   1.820     1.267e-01  7.173e-04   +5.129e-03   -5.898e-03 
 0.600 0.650   1.820   1.840     1.192e-01  1.272e-03   +5.231e-03   -6.383e-03 
 0.600 0.650   1.840   1.860     1.135e-01  8.583e-04   +4.502e-03   -5.879e-03 
 0.600 0.650   1.860   1.880     1.053e-01  7.852e-04   +5.477e-03   -5.249e-03 
 0.600 0.650   1.880   1.900     1.004e-01  9.609e-04   +5.211e-03   -5.526e-03 
 0.600 0.650   1.900   1.920     9.298e-02  7.685e-04   +4.016e-03   -3.354e-03 
 0.600 0.650   1.920   1.940     8.862e-02  1.081e-03   +4.415e-03   -5.482e-03 
 0.600 0.650   1.940   1.960     7.818e-02  6.502e-04   +4.203e-03   -3.155e-03 
 0.600 0.650   1.960   1.980     7.325e-02  8.797e-04   +3.090e-03   -3.826e-03 
 0.600 0.650   1.980   2.000     7.044e-02  6.016e-04   +4.022e-03   -3.511e-03 
 0.600 0.650   2.000   2.020     6.103e-02  6.727e-04   +3.381e-03   -2.479e-03 
 0.600 0.650   2.020   2.040     5.511e-02  4.861e-04   +3.217e-03   -2.368e-03 
 0.600 0.650   2.040   2.060     5.358e-02  5.669e-04   +2.446e-03   -3.084e-03 
 0.600 0.650   2.060   2.080     4.376e-02  5.880e-04   +3.367e-03   -2.201e-03 
 0.600 0.650   2.080   2.100     4.417e-02  6.880e-04   +3.095e-03   -2.339e-03 
 0.600 0.650   2.100   2.120     3.834e-02  3.336e-04   +2.957e-03   -2.390e-03 
 0.600 0.650   2.120   2.140     3.707e-02  5.703e-04   +2.353e-03   -2.826e-03 
 0.600 0.650   2.140   2.160     3.112e-02  5.402e-04   +3.091e-03   -2.443e-03 
 0.600 0.650   2.160   2.180     2.850e-02  4.068e-04   +2.521e-03   -2.782e-03 
 0.600 0.650   2.180   2.200     2.627e-02  4.851e-04   +3.337e-03   -2.807e-03 
 0.600 0.650   2.200   2.220     2.440e-02  2.921e-04   +2.987e-03   -2.923e-03 
 0.600 0.650   2.220   2.240     2.036e-02  4.310e-04   +2.918e-03   -2.538e-03 
 0.600 0.650   2.240   2.260     1.791e-02  4.008e-04   +3.300e-03   -2.653e-03 
 0.600 0.650   2.260   2.280     1.683e-02  2.493e-04   +3.391e-03   -2.209e-03 
 0.600 0.650   2.280   2.300     1.453e-02  3.055e-04   +2.961e-03   -2.363e-03 
 0.650 0.700   0.300   0.320     2.068e-01  9.623e-04   +3.045e-02   -1.367e-02 
 0.650 0.700   0.320   0.340     2.500e-01  1.022e-03   +3.715e-02   -1.629e-02 
 0.650 0.700   0.340   0.360     2.928e-01  1.038e-03   +3.866e-02   -1.872e-02 
 0.650 0.700   0.360   0.380     3.233e-01  1.386e-03   +4.064e-02   -1.942e-02 
 0.650 0.700   0.380   0.400     3.402e-01  8.435e-04   +4.846e-02   -3.220e-02 
 0.650 0.700   0.400   0.420     3.600e-01  1.081e-03   +4.237e-02   -2.468e-02 
 0.650 0.700   0.420   0.440     3.564e-01  1.366e-03   +4.111e-02   -2.028e-02 
 0.650 0.700   0.440   0.460     3.593e-01  1.185e-03   +4.179e-02   -2.280e-02 
 0.650 0.700   0.460   0.480     3.583e-01  7.859e-04   +4.125e-02   -2.102e-02 
 0.650 0.700   0.480   0.500     3.544e-01  1.159e-03   +4.221e-02   -2.227e-02 
 0.650 0.700   0.500   0.520     3.541e-01  1.138e-03   +4.024e-02   -2.114e-02 
 0.650 0.700   0.520   0.540     3.493e-01  1.302e-03   +4.091e-02   -1.725e-02 
 0.650 0.700   0.540   0.560     3.498e-01  1.643e-03   +4.034e-02   -1.888e-02 
 0.650 0.700   0.560   0.580     3.442e-01  1.284e-03   +4.056e-02   -1.751e-02 
 0.650 0.700   0.580   0.600     3.406e-01  1.191e-03   +4.132e-02   -1.758e-02 
 0.650 0.700   0.600   0.620     3.380e-01  1.570e-03   +4.053e-02   -1.776e-02 
 0.650 0.700   0.620   0.640     3.394e-01  1.423e-03   +3.934e-02   -1.807e-02 
 0.650 0.700   0.640   0.660     3.378e-01  8.769e-04   +3.988e-02   -1.980e-02 
 0.650 0.700   0.660   0.680     3.324e-01  1.153e-03   +3.987e-02   -1.982e-02 
 0.650 0.700   0.680   0.700     3.313e-01  1.035e-03   +3.745e-02   -1.621e-02 
 0.650 0.700   0.700   0.720     3.372e-01  1.345e-03   +3.430e-02   -2.181e-02 
 0.650 0.700   0.720   0.740     3.337e-01  9.411e-04   +3.825e-02   -3.447e-02 
 0.650 0.700   0.740   0.760     3.386e-01  1.281e-03   +2.713e-02   -1.938e-02 
 0.650 0.700   0.760   0.780     3.393e-01  1.172e-03   +2.660e-02   -2.090e-02 
 0.650 0.700   0.780   0.800     3.376e-01  1.682e-03   +2.389e-02   -2.179e-02 
 0.650 0.700   0.800   0.820     3.338e-01  1.203e-03   +2.111e-02   -1.993e-02 
 0.650 0.700   0.820   0.840     3.348e-01  1.168e-03   +2.351e-02   -2.299e-02 
 0.650 0.700   0.840   0.860     3.258e-01  1.058e-03   +2.295e-02   -2.034e-02 
 0.650 0.700   0.860   0.880     3.258e-01  1.454e-03   +1.975e-02   -1.908e-02 
 0.650 0.700   0.880   0.900     3.127e-01  9.545e-04   +2.980e-02   -3.113e-02 
 0.650 0.700   0.900   0.920     3.179e-01  1.088e-03   +1.917e-02   -1.860e-02 
 0.650 0.700   0.920   0.940     3.196e-01  1.628e-03   +2.105e-02   -2.309e-02 
 0.650 0.700   0.940   0.960     3.049e-01  1.123e-03   +2.042e-02   -1.935e-02 
 0.650 0.700   0.960   0.980     3.069e-01  1.188e-03   +2.035e-02   -1.700e-02 
 0.650 0.700   0.980   1.000     3.024e-01  1.439e-03   +1.946e-02   -2.046e-02 
 0.650 0.700   1.000   1.020     3.007e-01  1.016e-03   +1.730e-02   -2.096e-02 
 0.650 0.700   1.020   1.040     2.866e-01  9.733e-04   +1.668e-02   -1.816e-02 
 0.650 0.700   1.040   1.060     2.857e-01  1.273e-03   +1.703e-02   -1.718e-02 
 0.650 0.700   1.060   1.080     2.831e-01  1.131e-03   +1.540e-02   -2.062e-02 
 0.650 0.700   1.080   1.100     2.763e-01  1.267e-03   +3.421e-02   -3.693e-02 
 0.650 0.700   1.100   1.120     2.704e-01  1.613e-03   +1.564e-02   -1.807e-02 
 0.650 0.700   1.120   1.140     2.619e-01  1.570e-03   +4.015e-02   -4.193e-02 
 0.650 0.700   1.140   1.160     2.619e-01  1.384e-03   +1.693e-02   -1.907e-02 
 0.650 0.700   1.160   1.180     2.576e-01  1.034e-03   +1.458e-02   -1.780e-02 
 0.650 0.700   1.180   1.200     2.557e-01  9.758e-04   +1.449e-02   -1.800e-02 
 0.650 0.700   1.200   1.220     2.481e-01  9.036e-04   +1.704e-02   -1.772e-02 
 0.650 0.700   1.220   1.240     2.420e-01  1.183e-03   +3.797e-02   -4.379e-02 
 0.650 0.700   1.240   1.260     2.442e-01  9.728e-04   +1.518e-02   -1.791e-02 
 0.650 0.700   1.260   1.280     2.386e-01  1.248e-03   +1.466e-02   -1.912e-02 
 0.650 0.700   1.280   1.300     2.371e-01  1.753e-03   +2.568e-02   -2.731e-02 
 0.650 0.700   1.300   1.320     2.308e-01  1.479e-03   +1.499e-02   -1.928e-02 
 0.650 0.700   1.320   1.340     2.235e-01  1.253e-03   +1.362e-02   -1.743e-02 
 0.650 0.700   1.340   1.360     2.220e-01  1.066e-03   +1.324e-02   -1.590e-02 
 0.650 0.700   1.360   1.380     2.068e-01  6.997e-04   +1.156e-02   -1.616e-02 
 0.650 0.700   1.380   1.400     1.910e-01  1.093e-03   +1.188e-02   -1.615e-02 
 0.650 0.700   1.400   1.420     1.855e-01  1.181e-03   +1.232e-02   -1.579e-02 
 0.650 0.700   1.420   1.440     1.786e-01  9.807e-04   +1.043e-02   -1.552e-02 
 0.650 0.700   1.440   1.460     1.772e-01  1.036e-03   +1.076e-02   -1.695e-02 
 0.650 0.700   1.460   1.480     1.755e-01  1.207e-03   +1.093e-02   -1.719e-02 
 0.650 0.700   1.480   1.500     1.655e-01  1.147e-03   +1.069e-02   -1.487e-02 
 0.650 0.700   1.500   1.520     1.638e-01  1.207e-03   +1.106e-02   -1.564e-02 
 0.650 0.700   1.520   1.540     1.621e-01  7.630e-04   +1.075e-02   -1.621e-02 
 0.650 0.700   1.540   1.560     1.568e-01  1.018e-03   +9.790e-03   -1.565e-02 
 0.650 0.700   1.560   1.580     1.505e-01  1.226e-03   +8.766e-03   -1.520e-02 
 0.650 0.700   1.580   1.600     1.514e-01  1.228e-03   +1.960e-02   -2.245e-02 
 0.650 0.700   1.600   1.620     1.434e-01  1.048e-03   +9.201e-03   -1.265e-02 
 0.650 0.700   1.620   1.640     1.471e-01  6.817e-04   +8.381e-03   -1.328e-02 
 0.650 0.700   1.640   1.660     1.392e-01  1.163e-03   +8.307e-03   -1.314e-02 
 0.650 0.700   1.660   1.680     1.399e-01  9.737e-04   +8.723e-03   -1.292e-02 
 0.650 0.700   1.680   1.700     1.372e-01  1.361e-03   +7.442e-03   -1.263e-02 
 0.650 0.700   1.700   1.720     1.328e-01  1.209e-03   +8.013e-03   -1.141e-02 
 0.650 0.700   1.720   1.740     1.275e-01  1.050e-03   +7.082e-03   -9.601e-03 
 0.650 0.700   1.740   1.760     1.164e-01  8.531e-04   +4.632e-03   -6.804e-03 
 0.650 0.700   1.760   1.780     1.151e-01  9.410e-04   +5.763e-03   -7.262e-03 
 0.650 0.700   1.780   1.800     1.136e-01  1.295e-03   +6.747e-03   -8.938e-03 
 0.650 0.700   1.800   1.820     1.082e-01  1.269e-03   +5.828e-03   -7.780e-03 
 0.650 0.700   1.820   1.840     1.058e-01  1.015e-03   +3.731e-03   -6.957e-03 
 0.650 0.700   1.840   1.860     1.009e-01  1.022e-03   +4.665e-03   -6.100e-03 
 0.650 0.700   1.860   1.880     9.639e-02  6.878e-04   +5.752e-03   -7.870e-03 
 0.650 0.700   1.880   1.900     9.340e-02  8.461e-04   +4.461e-03   -5.901e-03 
 0.650 0.700   1.900   1.920     8.533e-02  1.132e-03   +4.195e-03   -5.533e-03 
 0.650 0.700   1.920   1.940     8.280e-02  1.092e-03   +5.307e-03   -5.106e-03 
 0.650 0.700   1.940   1.960     7.627e-02  8.755e-04   +3.894e-03   -3.971e-03 
 0.650 0.700   1.960   1.980     7.257e-02  1.033e-03   +4.302e-03   -3.935e-03 
 0.650 0.700   1.980   2.000     6.741e-02  8.462e-04   +3.789e-03   -4.106e-03 
 0.650 0.700   2.000   2.020     6.180e-02  6.450e-04   +3.478e-03   -3.533e-03 
 0.650 0.700   2.020   2.040     5.889e-02  8.302e-04   +3.865e-03   -3.549e-03 
 0.650 0.700   2.040   2.060     5.353e-02  6.475e-04   +3.262e-03   -2.897e-03 
 0.650 0.700   2.060   2.080     4.924e-02  8.476e-04   +3.396e-03   -2.912e-03 
 0.650 0.700   2.080   2.100     4.472e-02  5.289e-04   +3.706e-03   -1.493e-03 
 0.650 0.700   2.100   2.120     4.443e-02  5.479e-04   +2.991e-03   -2.508e-03 
 0.650 0.700   2.120   2.140     3.987e-02  4.947e-04   +3.208e-03   -2.402e-03 
 0.650 0.700   2.140   2.160     3.722e-02  5.700e-04   +2.741e-03   -3.048e-03 
 0.650 0.700   2.160   2.180     3.318e-02  3.841e-04   +2.100e-03   -2.357e-03 
 0.650 0.700   2.180   2.200     2.911e-02  4.256e-04   +2.970e-03   -1.806e-03 
 0.650 0.700   2.200   2.220     2.794e-02  4.649e-04   +2.899e-03   -1.458e-03 
 0.650 0.700   2.220   2.240     2.502e-02  4.108e-04   +1.943e-03   -2.208e-03 
 0.650 0.700   2.240   2.260     2.406e-02  4.851e-04   +2.454e-03   -1.791e-03 
 0.650 0.700   2.260   2.280     2.063e-02  4.533e-04   +2.120e-03   -2.310e-03 
 0.650 0.700   2.280   2.300     2.053e-02  3.431e-04   +1.871e-03   -2.547e-03 
 0.700 0.750   0.300   0.320     1.201e-01  6.367e-04   +1.763e-02   -9.621e-03 
 0.700 0.750   0.320   0.340     1.495e-01  5.857e-04   +2.333e-02   -1.187e-02 
 0.700 0.750   0.340   0.360     1.741e-01  8.596e-04   +2.491e-02   -1.355e-02 
 0.700 0.750   0.360   0.380     1.904e-01  6.049e-04   +2.645e-02   -1.414e-02 
 0.700 0.750   0.380   0.400     2.052e-01  9.574e-04   +2.516e-02   -1.236e-02 
 0.700 0.750   0.400   0.420     2.176e-01  7.903e-04   +2.599e-02   -1.443e-02 
 0.700 0.750   0.420   0.440     2.235e-01  9.461e-04   +2.724e-02   -1.308e-02 
 0.700 0.750   0.440   0.460     2.232e-01  7.940e-04   +2.719e-02   -1.535e-02 
 0.700 0.750   0.460   0.480     2.221e-01  1.116e-03   +2.691e-02   -1.485e-02 
 0.700 0.750   0.480   0.500     2.225e-01  1.263e-03   +2.570e-02   -1.648e-02 
 0.700 0.750   0.500   0.520     2.202e-01  1.036e-03   +2.789e-02   -1.691e-02 
 0.700 0.750   0.520   0.540     2.167e-01  7.103e-04   +2.686e-02   -1.222e-02 
 0.700 0.750   0.540   0.560     2.141e-01  9.491e-04   +2.685e-02   -1.471e-02 
 0.700 0.750   0.560   0.580     2.140e-01  1.127e-03   +2.697e-02   -1.343e-02 
 0.700 0.750   0.580   0.600     2.147e-01  1.001e-03   +2.746e-02   -1.577e-02 
 0.700 0.750   0.600   0.620     2.110e-01  9.581e-04   +2.672e-02   -1.368e-02 
 0.700 0.750   0.620   0.640     2.084e-01  1.102e-03   +2.600e-02   -1.362e-02 
 0.700 0.750   0.640   0.660     2.077e-01  1.302e-03   +2.609e-02   -1.499e-02 
 0.700 0.750   0.660   0.680     2.096e-01  9.144e-04   +2.604e-02   -1.405e-02 
 0.700 0.750   0.680   0.700     2.067e-01  7.922e-04   +2.392e-02   -1.314e-02 
 0.700 0.750   0.700   0.720     2.039e-01  1.146e-03   +2.281e-02   -1.338e-02 
 0.700 0.750   0.720   0.740     2.108e-01  1.140e-03   +1.995e-02   -1.461e-02 
 0.700 0.750   0.740   0.760     2.121e-01  1.161e-03   +1.740e-02   -1.546e-02 
 0.700 0.750   0.760   0.780     2.150e-01  1.057e-03   +1.804e-02   -1.472e-02 
 0.700 0.750   0.780   0.800     2.102e-01  9.209e-04   +1.732e-02   -1.506e-02 
 0.700 0.750   0.800   0.820     2.123e-01  1.031e-03   +1.804e-02   -1.629e-02 
 0.700 0.750   0.820   0.840     2.116e-01  1.201e-03   +1.723e-02   -1.503e-02 
 0.700 0.750   0.840   0.860     2.041e-01  1.544e-03   +1.561e-02   -1.232e-02 
 0.700 0.750   0.860   0.880     2.053e-01  7.493e-04   +1.448e-02   -1.271e-02 
 0.700 0.750   0.880   0.900     2.040e-01  9.166e-04   +1.415e-02   -1.270e-02 
 0.700 0.750   0.900   0.920     2.027e-01  1.218e-03   +1.378e-02   -1.498e-02 
 0.700 0.750   0.920   0.940     1.997e-01  1.050e-03   +1.467e-02   -1.555e-02 
 0.700 0.750   0.940   0.960     1.968e-01  1.453e-03   +1.514e-02   -1.201e-02 
 0.700 0.750   0.960   0.980     1.968e-01  7.773e-04   +1.401e-02   -1.483e-02 
 0.700 0.750   0.980   1.000     1.924e-01  8.369e-04   +1.223e-02   -1.393e-02 
 0.700 0.750   1.000   1.020     1.895e-01  9.056e-04   +1.356e-02   -1.315e-02 
 0.700 0.750   1.020   1.040     1.897e-01  1.080e-03   +1.364e-02   -1.447e-02 
 0.700 0.750   1.040   1.060     1.850e-01  8.405e-04   +1.377e-02   -1.317e-02 
 0.700 0.750   1.060   1.080     1.854e-01  7.525e-04   +1.247e-02   -1.519e-02 
 0.700 0.750   1.080   1.100     1.827e-01  9.831e-04   +1.364e-02   -1.497e-02 
 0.700 0.750   1.100   1.120     1.750e-01  1.237e-03   +4.895e-02   -5.385e-02 
 0.700 0.750   1.120   1.140     1.781e-01  8.581e-04   +1.291e-02   -1.480e-02 
 0.700 0.750   1.140   1.160     1.777e-01  1.148e-03   +1.311e-02   -1.486e-02 
 0.700 0.750   1.160   1.180     1.721e-01  1.067e-03   +1.091e-02   -1.393e-02 
 0.700 0.750   1.180   1.200     1.678e-01  1.377e-03   +1.054e-02   -1.212e-02 
 0.700 0.750   1.200   1.220     1.667e-01  1.342e-03   +1.135e-02   -1.310e-02 
 0.700 0.750   1.220   1.240     1.650e-01  1.281e-03   +1.222e-02   -1.349e-02 
 0.700 0.750   1.240   1.260     1.624e-01  1.063e-03   +1.107e-02   -1.191e-02 
 0.700 0.750   1.260   1.280     1.608e-01  1.065e-03   +1.077e-02   -1.442e-02 
 0.700 0.750   1.280   1.300     1.535e-01  1.010e-03   +9.666e-03   -1.102e-02 
 0.700 0.750   1.300   1.320     1.518e-01  9.601e-04   +1.062e-02   -1.224e-02 
 0.700 0.750   1.320   1.340     1.504e-01  1.335e-03   +1.030e-02   -1.193e-02 
 0.700 0.750   1.340   1.360     1.438e-01  9.400e-04   +1.027e-02   -1.016e-02 
 0.700 0.750   1.360   1.380     1.360e-01  8.661e-04   +8.873e-03   -1.127e-02 
 0.700 0.750   1.380   1.400     1.355e-01  8.300e-04   +9.412e-03   -1.105e-02 
 0.700 0.750   1.400   1.420     1.303e-01  8.352e-04   +8.675e-03   -1.070e-02 
 0.700 0.750   1.420   1.440     1.286e-01  9.061e-04   +9.362e-03   -9.819e-03 
 0.700 0.750   1.440   1.460     1.252e-01  9.804e-04   +1.006e-02   -1.110e-02 
 0.700 0.750   1.460   1.480     1.250e-01  1.176e-03   +8.971e-03   -1.358e-02 
 0.700 0.750   1.480   1.500     1.167e-01  9.248e-04   +8.901e-03   -1.061e-02 
 0.700 0.750   1.500   1.520     1.217e-01  9.103e-04   +1.062e-02   -1.357e-02 
 0.700 0.750   1.520   1.540     1.136e-01  7.890e-04   +2.845e-02   -3.286e-02 
 0.700 0.750   1.540   1.560     1.141e-01  8.644e-04   +8.869e-03   -1.137e-02 
 0.700 0.750   1.560   1.580     1.096e-01  1.131e-03   +7.698e-03   -1.012e-02 
 0.700 0.750   1.580   1.600     1.091e-01  1.146e-03   +8.222e-03   -1.142e-02 
 0.700 0.750   1.600   1.620     1.106e-01  1.036e-03   +9.231e-03   -1.104e-02 
 0.700 0.750   1.620   1.640     1.048e-01  8.404e-04   +7.285e-03   -1.040e-02 
 0.700 0.750   1.640   1.660     1.061e-01  8.959e-04   +8.801e-03   -1.048e-02 
 0.700 0.750   1.660   1.680     1.071e-01  1.016e-03   +8.928e-03   -1.382e-02 
 0.700 0.750   1.680   1.700     1.009e-01  6.520e-04   +6.692e-03   -1.151e-02 
 0.700 0.750   1.700   1.720     1.012e-01  7.872e-04   +6.845e-03   -9.251e-03 
 0.700 0.750   1.720   1.740     9.723e-02  8.892e-04   +6.905e-03   -8.975e-03 
 0.700 0.750   1.740   1.760     9.474e-02  7.265e-04   +6.773e-03   -9.144e-03 
 0.700 0.750   1.760   1.780     9.279e-02  7.917e-04   +7.105e-03   -9.612e-03 
 0.700 0.750   1.780   1.800     8.779e-02  8.998e-04   +6.613e-03   -6.999e-03 
 0.700 0.750   1.800   1.820     8.598e-02  8.164e-04   +4.985e-03   -6.752e-03 
 0.700 0.750   1.820   1.840     8.479e-02  8.305e-04   +5.321e-03   -6.728e-03 
 0.700 0.750   1.840   1.860     8.348e-02  7.806e-04   +6.131e-03   -7.099e-03 
 0.700 0.750   1.860   1.880     8.186e-02  1.027e-03   +4.980e-03   -7.068e-03 
 0.700 0.750   1.880   1.900     7.609e-02  7.050e-04   +4.788e-03   -4.951e-03 
 0.700 0.750   1.900   1.920     7.720e-02  8.613e-04   +4.200e-03   -5.605e-03 
 0.700 0.750   1.920   1.940     7.167e-02  8.027e-04   +4.102e-03   -5.341e-03 
 0.700 0.750   1.940   1.960     6.848e-02  9.703e-04   +5.719e-03   -4.619e-03 
 0.700 0.750   1.960   1.980     6.361e-02  8.720e-04   +4.166e-03   -3.643e-03 
 0.700 0.750   1.980   2.000     6.464e-02  9.320e-04   +4.786e-03   -4.953e-03 
 0.700 0.750   2.000   2.020     5.843e-02  8.071e-04   +4.126e-03   -5.150e-03 
 0.700 0.750   2.020   2.040     5.731e-02  9.024e-04   +3.754e-03   -5.807e-03 
 0.700 0.750   2.040   2.060     5.249e-02  1.001e-03   +3.626e-03   -4.270e-03 
 0.700 0.750   2.060   2.080     4.981e-02  5.596e-04   +3.543e-03   -4.012e-03 
 0.700 0.750   2.080   2.100     4.490e-02  4.905e-04   +4.061e-03   -3.702e-03 
 0.700 0.750   2.100   2.120     4.210e-02  5.510e-04   +2.651e-03   -2.763e-03 
 0.700 0.750   2.120   2.140     3.915e-02  4.993e-04   +2.789e-03   -3.650e-03 
 0.700 0.750   2.140   2.160     3.596e-02  8.672e-04   +2.493e-03   -1.514e-03 
 0.700 0.750   2.160   2.180     3.382e-02  4.704e-04   +3.085e-03   -1.811e-03 
 0.700 0.750   2.180   2.200     3.023e-02  4.552e-04   +3.013e-03   -1.833e-03 
 0.700 0.750   2.200   2.220     2.874e-02  5.983e-04   +2.406e-03   -1.994e-03 
 0.700 0.750   2.220   2.240     2.782e-02  4.863e-04   +2.383e-03   -2.404e-03 
 0.700 0.750   2.240   2.260     2.382e-02  3.978e-04   +1.830e-03   -1.386e-03 
 0.700 0.750   2.260   2.280     2.139e-02  3.896e-04   +2.144e-03   -1.581e-03 
 0.700 0.750   2.280   2.300     2.183e-02  3.543e-04   +2.592e-03   -1.511e-03 
 0.750 0.800   0.300   0.320     6.655e-02  6.472e-04   +1.007e-02   -6.694e-03 
 0.750 0.800   0.320   0.340     8.329e-02  7.043e-04   +1.305e-02   -7.889e-03 
 0.750 0.800   0.340   0.360     9.391e-02  5.431e-04   +1.443e-02   -6.918e-03 
 0.750 0.800   0.360   0.380     1.061e-01  4.955e-04   +1.414e-02   -9.215e-03 
 0.750 0.800   0.380   0.400     1.158e-01  8.829e-04   +1.635e-02   -8.506e-03 
 0.750 0.800   0.400   0.420     1.234e-01  6.998e-04   +1.628e-02   -9.819e-03 
 0.750 0.800   0.420   0.440     1.267e-01  7.093e-04   +1.559e-02   -9.607e-03 
 0.750 0.800   0.440   0.460     1.304e-01  5.616e-04   +1.627e-02   -1.067e-02 
 0.750 0.800   0.460   0.480     1.276e-01  5.401e-04   +1.619e-02   -1.004e-02 
 0.750 0.800   0.480   0.500     1.312e-01  5.530e-04   +1.574e-02   -1.199e-02 
 0.750 0.800   0.500   0.520     1.287e-01  6.464e-04   +1.524e-02   -1.161e-02 
 0.750 0.800   0.520   0.540     1.275e-01  7.082e-04   +1.641e-02   -1.083e-02 
 0.750 0.800   0.540   0.560     1.281e-01  7.811e-04   +1.663e-02   -1.165e-02 
 0.750 0.800   0.560   0.580     1.261e-01  9.537e-04   +1.561e-02   -1.133e-02 
 0.750 0.800   0.580   0.600     1.238e-01  7.534e-04   +1.621e-02   -9.876e-03 
 0.750 0.800   0.600   0.620     1.222e-01  7.822e-04   +1.614e-02   -1.004e-02 
 0.750 0.800   0.620   0.640     1.206e-01  6.778e-04   +1.552e-02   -1.041e-02 
 0.750 0.800   0.640   0.660     1.215e-01  9.870e-04   +1.710e-02   -9.538e-03 
 0.750 0.800   0.660   0.680     1.240e-01  1.016e-03   +1.596e-02   -1.155e-02 
 0.750 0.800   0.680   0.700     1.221e-01  1.166e-03   +1.534e-02   -1.007e-02 
 0.750 0.800   0.700   0.720     1.219e-01  8.778e-04   +1.423e-02   -1.020e-02 
 0.750 0.800   0.720   0.740     1.247e-01  6.437e-04   +1.265e-02   -8.345e-03 
 0.750 0.800   0.740   0.760     1.260e-01  7.122e-04   +1.191e-02   -9.361e-03 
 0.750 0.800   0.760   0.780     1.236e-01  7.159e-04   +1.153e-02   -9.412e-03 
 0.750 0.800   0.780   0.800     1.261e-01  8.955e-04   +1.031e-02   -1.151e-02 
 0.750 0.800   0.800   0.820     1.214e-01  9.235e-04   +1.123e-02   -9.268e-03 
 0.750 0.800   0.820   0.840     1.208e-01  8.957e-04   +1.043e-02   -1.020e-02 
 0.750 0.800   0.840   0.860     1.240e-01  1.031e-03   +1.190e-02   -1.139e-02 
 0.750 0.800   0.860   0.880     1.233e-01  7.748e-04   +1.024e-02   -1.047e-02 
 0.750 0.800   0.880   0.900     1.200e-01  7.713e-04   +1.109e-02   -9.653e-03 
 0.750 0.800   0.900   0.920     1.243e-01  7.998e-04   +1.025e-02   -1.113e-02 
 0.750 0.800   0.920   0.940     1.195e-01  9.803e-04   +9.663e-03   -1.024e-02 
 0.750 0.800   0.940   0.960     1.224e-01  8.477e-04   +1.109e-02   -1.098e-02 
 0.750 0.800   0.960   0.980     1.151e-01  7.154e-04   +9.116e-03   -8.555e-03 
 0.750 0.800   0.980   1.000     1.220e-01  9.265e-04   +1.103e-02   -1.214e-02 
 0.750 0.800   1.000   1.020     1.159e-01  1.013e-03   +9.223e-03   -1.123e-02 
 0.750 0.800   1.020   1.040     1.124e-01  7.971e-04   +1.012e-02   -9.537e-03 
 0.750 0.800   1.040   1.060     1.150e-01  7.708e-04   +9.265e-03   -9.526e-03 
 0.750 0.800   1.060   1.080     1.129e-01  1.039e-03   +9.084e-03   -7.273e-03 
 0.750 0.800   1.080   1.100     1.123e-01  7.955e-04   +9.616e-03   -1.095e-02 
 0.750 0.800   1.100   1.120     1.106e-01  8.753e-04   +9.815e-03   -9.173e-03 
 0.750 0.800   1.120   1.140     1.055e-01  8.692e-04   +8.676e-03   -8.971e-03 
 0.750 0.800   1.140   1.160     1.075e-01  1.005e-03   +8.637e-03   -9.409e-03 
 0.750 0.800   1.160   1.180     1.076e-01  7.499e-04   +8.797e-03   -9.654e-03 
 0.750 0.800   1.180   1.200     1.046e-01  7.531e-04   +8.945e-03   -9.475e-03 
 0.750 0.800   1.200   1.220     1.070e-01  1.114e-03   +8.924e-03   -9.855e-03 
 0.750 0.800   1.220   1.240     1.010e-01  8.817e-04   +7.932e-03   -9.082e-03 
 0.750 0.800   1.240   1.260     1.052e-01  6.849e-04   +8.677e-03   -1.041e-02 
 0.750 0.800   1.260   1.280     1.015e-01  7.072e-04   +8.371e-03   -1.052e-02 
 0.750 0.800   1.280   1.300     9.790e-02  7.508e-04   +8.842e-03   -7.459e-03 
 0.750 0.800   1.300   1.320     9.810e-02  8.318e-04   +8.428e-03   -8.842e-03 
 0.750 0.800   1.320   1.340     9.514e-02  8.255e-04   +8.430e-03   -9.255e-03 
 0.750 0.800   1.340   1.360     9.174e-02  8.386e-04   +7.758e-03   -9.501e-03 
 0.750 0.800   1.360   1.380     9.389e-02  9.235e-04   +7.632e-03   -1.048e-02 
 0.750 0.800   1.380   1.400     8.954e-02  8.665e-04   +7.470e-03   -7.367e-03 
 0.750 0.800   1.400   1.420     8.778e-02  8.873e-04   +7.201e-03   -7.486e-03 
 0.750 0.800   1.420   1.440     8.638e-02  6.638e-04   +7.130e-03   -7.429e-03 
 0.750 0.800   1.440   1.460     8.654e-02  8.457e-04   +7.266e-03   -8.170e-03 
 0.750 0.800   1.460   1.480     8.336e-02  8.725e-04   +1.064e-02   -1.104e-02 
 0.750 0.800   1.480   1.500     7.881e-02  8.839e-04   +5.729e-02   -6.021e-02 
 0.750 0.800   1.500   1.520     8.488e-02  1.071e-03   +1.177e-02   -1.322e-02 
 0.750 0.800   1.520   1.540     7.980e-02  8.915e-04   +8.258e-03   -7.897e-03 
 0.750 0.800   1.540   1.560     7.828e-02  1.017e-03   +7.011e-03   -8.513e-03 
 0.750 0.800   1.560   1.580     7.846e-02  1.055e-03   +6.709e-03   -7.506e-03 
 0.750 0.800   1.580   1.600     7.622e-02  8.672e-04   +6.544e-03   -6.611e-03 
 0.750 0.800   1.600   1.620     8.022e-02  8.887e-04   +6.321e-03   -8.909e-03 
 0.750 0.800   1.620   1.640     7.642e-02  9.385e-04   +6.865e-03   -8.285e-03 
 0.750 0.800   1.640   1.660     7.676e-02  8.651e-04   +6.494e-03   -8.055e-03 
 0.750 0.800   1.660   1.680     7.516e-02  9.167e-04   +6.100e-03   -8.396e-03 
 0.750 0.800   1.680   1.700     7.247e-02  9.401e-04   +6.882e-03   -7.732e-03 
 0.750 0.800   1.700   1.720     7.510e-02  9.811e-04   +6.388e-03   -9.070e-03 
 0.750 0.800   1.720   1.740     7.094e-02  6.276e-04   +6.394e-03   -7.141e-03 
 0.750 0.800   1.740   1.760     6.997e-02  1.188e-03   +7.654e-03   -7.694e-03 
 0.750 0.800   1.760   1.780     6.802e-02  9.501e-04   +6.460e-03   -6.868e-03 
 0.750 0.800   1.780   1.800     6.402e-02  7.764e-04   +5.569e-03   -5.831e-03 
 0.750 0.800   1.800   1.820     6.411e-02  7.742e-04   +5.309e-03   -4.961e-03 
 0.750 0.800   1.820   1.840     6.632e-02  1.223e-03   +6.278e-03   -9.502e-03 
 0.750 0.800   1.840   1.860     6.304e-02  9.239e-04   +4.459e-03   -5.377e-03 
 0.750 0.800   1.860   1.880     6.124e-02  7.060e-04   +4.515e-03   -5.137e-03 
 0.750 0.800   1.880   1.900     5.771e-02  9.899e-04   +4.686e-03   -4.813e-03 
 0.750 0.800   1.900   1.920     6.047e-02  5.807e-04   +4.079e-03   -4.161e-03 
 0.750 0.800   1.920   1.940     5.845e-02  6.338e-04   +5.452e-03   -5.752e-03 
 0.750 0.800   1.940   1.960     5.930e-02  6.296e-04   +4.472e-03   -5.748e-03 
 0.750 0.800   1.960   1.980     5.640e-02  9.727e-04   +4.937e-03   -4.226e-03 
 0.750 0.800   1.980   2.000     5.220e-02  7.723e-04   +4.531e-03   -4.882e-03 
 0.750 0.800   2.000   2.020     5.339e-02  5.297e-04   +3.585e-03   -4.552e-03 
 0.750 0.800   2.020   2.040     4.886e-02  6.760e-04   +4.972e-03   -4.544e-03 
 0.750 0.800   2.040   2.060     4.964e-02  7.057e-04   +3.892e-03   -5.930e-03 
 0.750 0.800   2.060   2.080     4.466e-02  5.983e-04   +3.338e-03   -3.737e-03 
 0.750 0.800   2.080   2.100     4.151e-02  6.396e-04   +3.685e-03   -2.708e-03 
 0.750 0.800   2.100   2.120     4.159e-02  9.945e-04   +3.336e-03   -3.703e-03 
 0.750 0.800   2.120   2.140     3.732e-02  7.937e-04   +3.313e-03   -2.597e-03 
 0.750 0.800   2.140   2.160     3.571e-02  5.861e-04   +3.301e-03   -2.922e-03 
 0.750 0.800   2.160   2.180     3.239e-02  5.680e-04   +2.634e-03   -2.619e-03 
 0.750 0.800   2.180   2.200     3.029e-02  5.010e-04   +3.131e-03   -1.695e-03 
 0.750 0.800   2.200   2.220     2.849e-02  4.471e-04   +2.753e-03   -3.310e-03 
 0.750 0.800   2.220   2.240     2.690e-02  4.262e-04   +2.740e-03   -3.103e-03 
 0.750 0.800   2.240   2.260     2.465e-02  4.298e-04   +2.852e-03   -1.569e-03 
 0.750 0.800   2.260   2.280     2.304e-02  3.883e-04   +3.042e-03   -1.927e-03 
 0.750 0.800   2.280   2.300     2.180e-02  4.880e-04   +2.054e-03   -1.644e-03 
 0.800 0.850   0.300   0.320     3.156e-02  2.220e-04   +5.473e-03   -2.691e-03 
 0.800 0.850   0.320   0.340     4.135e-02  5.152e-04   +6.563e-03   -3.506e-03 
 0.800 0.850   0.340   0.360     4.879e-02  5.515e-04   +7.025e-03   -6.169e-03 
 0.800 0.850   0.360   0.380     5.437e-02  6.362e-04   +8.960e-03   -7.607e-03 
 0.800 0.850   0.380   0.400     5.769e-02  5.090e-04   +8.559e-03   -6.275e-03 
 0.800 0.850   0.400   0.420     6.250e-02  6.041e-04   +8.858e-03   -6.233e-03 
 0.800 0.850   0.420   0.440     6.779e-02  6.294e-04   +9.076e-03   -5.937e-03 
 0.800 0.850   0.440   0.460     6.690e-02  6.302e-04   +8.867e-03   -7.606e-03 
 0.800 0.850   0.460   0.480     6.759e-02  5.596e-04   +8.942e-03   -7.525e-03 
 0.800 0.850   0.480   0.500     6.905e-02  5.896e-04   +9.472e-03   -7.757e-03 
 0.800 0.850   0.500   0.520     6.573e-02  6.190e-04   +8.989e-03   -6.446e-03 
 0.800 0.850   0.520   0.540     6.930e-02  7.076e-04   +9.903e-03   -7.164e-03 
 0.800 0.850   0.540   0.560     6.499e-02  4.857e-04   +8.591e-03   -6.324e-03 
 0.800 0.850   0.560   0.580     6.801e-02  6.176e-04   +8.638e-03   -8.128e-03 
 0.800 0.850   0.580   0.600     6.621e-02  5.441e-04   +9.549e-03   -6.290e-03 
 0.800 0.850   0.600   0.620     6.736e-02  7.226e-04   +8.869e-03   -7.639e-03 
 0.800 0.850   0.620   0.640     6.744e-02  5.564e-04   +9.621e-03   -7.941e-03 
 0.800 0.850   0.640   0.660     6.720e-02  6.123e-04   +9.085e-03   -7.262e-03 
 0.800 0.850   0.660   0.680     6.520e-02  6.600e-04   +8.812e-03   -5.762e-03 
 0.800 0.850   0.680   0.700     6.689e-02  6.537e-04   +8.683e-03   -7.462e-03 
 0.800 0.850   0.700   0.720     6.796e-02  4.870e-04   +8.293e-03   -6.243e-03 
 0.800 0.850   0.720   0.740     6.740e-02  6.720e-04   +7.645e-03   -5.916e-03 
 0.800 0.850   0.740   0.760     6.787e-02  4.280e-04   +7.082e-03   -7.774e-03 
 0.800 0.850   0.760   0.780     6.836e-02  6.669e-04   +7.275e-03   -7.145e-03 
 0.800 0.850   0.780   0.800     6.767e-02  7.233e-04   +7.493e-03   -7.126e-03 
 0.800 0.850   0.800   0.820     6.827e-02  8.127e-04   +7.964e-03   -7.441e-03 
 0.800 0.850   0.820   0.840     6.787e-02  5.623e-04   +5.936e-03   -8.285e-03 
 0.800 0.850   0.840   0.860     6.590e-02  6.325e-04   +6.235e-03   -6.568e-03 
 0.800 0.850   0.860   0.880     6.538e-02  9.198e-04   +6.028e-03   -6.426e-03 
 0.800 0.850   0.880   0.900     7.014e-02  7.502e-04   +7.344e-03   -8.442e-03 
 0.800 0.850   0.900   0.920     6.709e-02  8.050e-04   +6.105e-03   -7.368e-03 
 0.800 0.850   0.920   0.940     6.751e-02  5.535e-04   +7.018e-03   -6.446e-03 
 0.800 0.850   0.940   0.960     6.583e-02  7.785e-04   +6.876e-03   -7.203e-03 
 0.800 0.850   0.960   0.980     6.545e-02  6.735e-04   +6.681e-03   -7.887e-03 
 0.800 0.850   0.980   1.000     6.573e-02  8.255e-04   +6.873e-03   -7.810e-03 
 0.800 0.850   1.000   1.020     6.566e-02  7.863e-04   +6.407e-03   -6.234e-03 
 0.800 0.850   1.020   1.040     6.645e-02  7.404e-04   +6.630e-03   -8.030e-03 
 0.800 0.850   1.040   1.060     6.523e-02  7.447e-04   +7.038e-03   -7.626e-03 
 0.800 0.850   1.060   1.080     6.366e-02  6.069e-04   +6.015e-03   -6.431e-03 
 0.800 0.850   1.080   1.100     6.483e-02  7.069e-04   +6.007e-03   -7.562e-03 
 0.800 0.850   1.100   1.120     6.103e-02  4.848e-04   +5.634e-03   -5.820e-03 
 0.800 0.850   1.120   1.140     6.126e-02  6.450e-04   +6.420e-03   -6.014e-03 
 0.800 0.850   1.140   1.160     6.060e-02  5.040e-04   +6.298e-03   -5.865e-03 
 0.800 0.850   1.160   1.180     6.402e-02  9.097e-04   +6.041e-03   -7.786e-03 
 0.800 0.850   1.180   1.200     6.108e-02  7.677e-04   +5.819e-03   -6.388e-03 
 0.800 0.850   1.200   1.220     6.112e-02  7.341e-04   +5.513e-03   -7.118e-03 
 0.800 0.850   1.220   1.240     6.010e-02  6.233e-04   +5.379e-03   -6.268e-03 
 0.800 0.850   1.240   1.260     5.917e-02  5.417e-04   +5.440e-03   -5.967e-03 
 0.800 0.850   1.260   1.280     5.843e-02  6.714e-04   +5.180e-03   -6.051e-03 
 0.800 0.850   1.280   1.300     5.783e-02  7.447e-04   +6.374e-03   -6.252e-03 
 0.800 0.850   1.300   1.320     5.887e-02  5.445e-04   +5.497e-03   -7.609e-03 
 0.800 0.850   1.320   1.340     5.698e-02  6.661e-04   +6.032e-03   -6.404e-03 
 0.800 0.850   1.340   1.360     5.663e-02  7.325e-04   +4.936e-03   -6.105e-03 
 0.800 0.850   1.360   1.380     5.647e-02  6.053e-04   +5.697e-03   -5.719e-03 
 0.800 0.850   1.380   1.400     5.433e-02  6.970e-04   +5.588e-03   -5.404e-03 
 0.800 0.850   1.400   1.420     5.523e-02  7.654e-04   +4.641e-03   -6.423e-03 
 0.800 0.850   1.420   1.440     5.561e-02  6.356e-04   +6.115e-03   -7.284e-03 
 0.800 0.850   1.440   1.460     5.303e-02  6.657e-04   +5.627e-03   -5.641e-03 
 0.800 0.850   1.460   1.480     5.451e-02  5.998e-04   +5.910e-03   -6.213e-03 
 0.800 0.850   1.480   1.500     5.302e-02  6.265e-04   +6.131e-03   -6.367e-03 
 0.800 0.850   1.500   1.520     5.257e-02  7.339e-04   +5.373e-03   -6.494e-03 
 0.800 0.850   1.520   1.540     5.064e-02  6.016e-04   +5.236e-03   -6.590e-03 
 0.800 0.850   1.540   1.560     5.398e-02  5.631e-04   +6.599e-03   -6.588e-03 
 0.800 0.850   1.560   1.580     4.903e-02  4.496e-04   +4.705e-03   -5.433e-03 
 0.800 0.850   1.580   1.600     5.044e-02  7.155e-04   +5.132e-03   -5.787e-03 
 0.800 0.850   1.600   1.620     4.952e-02  7.528e-04   +5.990e-03   -5.308e-03 
 0.800 0.850   1.620   1.640     4.845e-02  6.573e-04   +4.499e-03   -6.308e-03 
 0.800 0.850   1.640   1.660     5.136e-02  5.908e-04   +5.013e-03   -5.048e-03 
 0.800 0.850   1.660   1.680     4.616e-02  7.858e-04   +5.035e-03   -3.581e-03 
 0.800 0.850   1.680   1.700     4.991e-02  7.390e-04   +5.443e-03   -5.981e-03 
 0.800 0.850   1.700   1.720     4.585e-02  8.211e-04   +4.611e-03   -4.205e-03 
 0.800 0.850   1.720   1.740     4.721e-02  8.120e-04   +4.567e-03   -5.256e-03 
 0.800 0.850   1.740   1.760     4.672e-02  8.284e-04   +5.136e-03   -5.711e-03 
 0.800 0.850   1.760   1.780     4.818e-02  8.348e-04   +4.786e-03   -5.806e-03 
 0.800 0.850   1.780   1.800     4.710e-02  8.687e-04   +4.322e-03   -5.886e-03 
 0.800 0.850   1.800   1.820     4.500e-02  4.655e-04   +3.567e-03   -4.792e-03 
 0.800 0.850   1.820   1.840     4.673e-02  5.952e-04   +5.280e-03   -4.938e-03 
 0.800 0.850   1.840   1.860     4.465e-02  5.579e-04   +5.285e-03   -4.495e-03 
 0.800 0.850   1.860   1.880     4.499e-02  7.359e-04   +4.347e-03   -5.420e-03 
 0.800 0.850   1.880   1.900     4.253e-02  6.138e-04   +3.754e-03   -4.159e-03 
 0.800 0.850   1.900   1.920     4.449e-02  7.824e-04   +4.365e-03   -3.934e-03 
 0.800 0.850   1.920   1.940     4.254e-02  7.048e-04   +3.126e-03   -4.506e-03 
 0.800 0.850   1.940   1.960     4.158e-02  7.238e-04   +3.227e-03   -4.488e-03 
 0.800 0.850   1.960   1.980     4.406e-02  8.653e-04   +4.247e-03   -5.939e-03 
 0.800 0.850   1.980   2.000     4.332e-02  8.518e-04   +3.411e-03   -5.769e-03 
 0.800 0.850   2.000   2.020     4.048e-02  6.880e-04   +4.098e-03   -4.011e-03 
 0.800 0.850   2.020   2.040     4.021e-02  8.921e-04   +4.269e-03   -3.845e-03 
 0.800 0.850   2.040   2.060     4.101e-02  5.036e-04   +3.982e-03   -5.617e-03 
 0.800 0.850   2.060   2.080     3.900e-02  7.046e-04   +3.060e-03   -5.548e-03 
 0.800 0.850   2.080   2.100     3.624e-02  6.382e-04   +3.506e-03   -2.615e-03 
 0.800 0.850   2.100   2.120     3.416e-02  5.342e-04   +2.902e-03   -4.220e-03 
 0.800 0.850   2.120   2.140     3.593e-02  8.026e-04   +5.605e-03   -5.231e-03 
 0.800 0.850   2.140   2.160     3.094e-02  7.054e-04   +2.866e-03   -2.965e-03 
 0.800 0.850   2.160   2.180     2.887e-02  5.066e-04   +2.845e-03   -1.808e-03 
 0.800 0.850   2.180   2.200     2.868e-02  4.951e-04   +2.763e-03   -2.695e-03 
 0.800 0.850   2.200   2.220     2.600e-02  4.711e-04   +3.070e-03   -2.230e-03 
 0.800 0.850   2.220   2.240     2.730e-02  6.147e-04   +4.133e-03   -4.108e-03 
 0.800 0.850   2.240   2.260     2.479e-02  5.632e-04   +2.387e-03   -3.328e-03 
 0.800 0.850   2.260   2.280     2.098e-02  4.986e-04   +2.333e-03   -1.958e-03 
 0.800 0.850   2.280   2.300     2.198e-02  3.811e-04   +2.274e-03   -1.835e-03 
 0.850 0.900   0.300   0.320     1.389e-02  2.933e-04   +2.222e-03   -2.304e-03 
 0.850 0.900   0.320   0.340     1.689e-02  2.637e-04   +2.731e-03   -3.152e-03 
 0.850 0.900   0.340   0.360     1.902e-02  3.670e-04   +3.046e-03   -2.202e-03 
 0.850 0.900   0.360   0.380     2.366e-02  3.818e-04   +3.583e-03   -3.253e-03 
 0.850 0.900   0.380   0.400     2.494e-02  3.812e-04   +3.647e-03   -4.497e-03 
 0.850 0.900   0.400   0.420     2.707e-02  4.798e-04   +3.819e-03   -4.238e-03 
 0.850 0.900   0.420   0.440     2.945e-02  3.906e-04   +3.887e-03   -4.120e-03 
 0.850 0.900   0.440   0.460     2.924e-02  4.885e-04   +4.173e-03   -4.073e-03 
 0.850 0.900   0.460   0.480     3.039e-02  4.024e-04   +4.849e-03   -3.608e-03 
 0.850 0.900   0.480   0.500     3.159e-02  5.357e-04   +4.407e-03   -4.848e-03 
 0.850 0.900   0.500   0.520     3.008e-02  5.468e-04   +3.752e-03   -4.411e-03 
 0.850 0.900   0.520   0.540     3.004e-02  3.635e-04   +4.489e-03   -3.189e-03 
 0.850 0.900   0.540   0.560     3.073e-02  5.775e-04   +4.226e-03   -3.590e-03 
 0.850 0.900   0.560   0.580     3.021e-02  4.133e-04   +4.343e-03   -4.304e-03 
 0.850 0.900   0.580   0.600     2.987e-02  5.451e-04   +4.265e-03   -3.412e-03 
 0.850 0.900   0.600   0.620     3.082e-02  4.770e-04   +4.483e-03   -4.215e-03 
 0.850 0.900   0.620   0.640     3.103e-02  5.137e-04   +4.147e-03   -4.506e-03 
 0.850 0.900   0.640   0.660     3.024e-02  4.516e-04   +4.648e-03   -4.220e-03 
 0.850 0.900   0.660   0.680     2.959e-02  3.656e-04   +3.766e-03   -3.934e-03 
 0.850 0.900   0.680   0.700     3.090e-02  4.428e-04   +4.576e-03   -4.450e-03 
 0.850 0.900   0.700   0.720     3.172e-02  3.402e-04   +4.250e-03   -3.963e-03 
 0.850 0.900   0.720   0.740     3.126e-02  4.256e-04   +3.890e-03   -4.278e-03 
 0.850 0.900   0.740   0.760     3.123e-02  4.277e-04   +4.019e-03   -3.623e-03 
 0.850 0.900   0.760   0.780     3.119e-02  3.916e-04   +4.018e-03   -4.393e-03 
 0.850 0.900   0.780   0.800     3.081e-02  5.892e-04   +3.824e-03   -3.908e-03 
 0.850 0.900   0.800   0.820     3.238e-02  5.028e-04   +4.094e-03   -4.693e-03 
 0.850 0.900   0.820   0.840     3.228e-02  3.873e-04   +4.364e-03   -4.224e-03 
 0.850 0.900   0.840   0.860     3.105e-02  3.056e-04   +3.818e-03   -3.192e-03 
 0.850 0.900   0.860   0.880     3.282e-02  6.053e-04   +4.282e-03   -4.685e-03 
 0.850 0.900   0.880   0.900     3.169e-02  3.849e-04   +3.897e-03   -4.585e-03 
 0.850 0.900   0.900   0.920     3.240e-02  4.961e-04   +4.040e-03   -3.897e-03 
 0.850 0.900   0.920   0.940     3.240e-02  4.958e-04   +4.076e-03   -3.990e-03 
 0.850 0.900   0.940   0.960     3.051e-02  4.641e-04   +3.467e-03   -3.852e-03 
 0.850 0.900   0.960   0.980     3.322e-02  5.451e-04   +4.320e-03   -5.098e-03 
 0.850 0.900   0.980   1.000     3.032e-02  5.185e-04   +3.525e-03   -3.210e-03 
 0.850 0.900   1.000   1.020     3.189e-02  6.714e-04   +3.862e-03   -4.682e-03 
 0.850 0.900   1.020   1.040     3.360e-02  4.747e-04   +4.261e-03   -4.187e-03 
 0.850 0.900   1.040   1.060     3.284e-02  7.431e-04   +4.361e-03   -4.767e-03 
 0.850 0.900   1.060   1.080     3.060e-02  4.103e-04   +3.901e-03   -4.300e-03 
 0.850 0.900   1.080   1.100     3.215e-02  6.628e-04   +4.019e-03   -5.062e-03 
 0.850 0.900   1.100   1.120     3.057e-02  4.701e-04   +4.134e-03   -3.891e-03 
 0.850 0.900   1.120   1.140     3.036e-02  6.413e-04   +3.882e-03   -4.288e-03 
 0.850 0.900   1.140   1.160     3.176e-02  7.404e-04   +3.570e-03   -4.507e-03 
 0.850 0.900   1.160   1.180     3.166e-02  4.512e-04   +3.635e-03   -4.836e-03 
 0.850 0.900   1.180   1.200     2.934e-02  5.563e-04   +3.968e-03   -3.357e-03 
 0.850 0.900   1.200   1.220     3.001e-02  4.834e-04   +4.004e-03   -3.696e-03 
 0.850 0.900   1.220   1.240     3.037e-02  4.089e-04   +3.627e-03   -4.202e-03 
 0.850 0.900   1.240   1.260     3.173e-02  7.621e-04   +4.050e-03   -4.238e-03 
 0.850 0.900   1.260   1.280     2.963e-02  5.707e-04   +3.874e-03   -3.922e-03 
 0.850 0.900   1.280   1.300     2.992e-02  3.659e-04   +3.776e-03   -4.177e-03 
 0.850 0.900   1.300   1.320     3.136e-02  6.211e-04   +3.950e-03   -4.583e-03 
 0.850 0.900   1.320   1.340     2.953e-02  5.121e-04   +3.840e-03   -3.253e-03 
 0.850 0.900   1.340   1.360     2.910e-02  4.332e-04   +3.638e-03   -3.110e-03 
 0.850 0.900   1.360   1.380     2.943e-02  5.900e-04   +3.783e-03   -4.550e-03 
 0.850 0.900   1.380   1.400     2.937e-02  5.189e-04   +3.907e-03   -4.774e-03 
 0.850 0.900   1.400   1.420     2.952e-02  6.854e-04   +3.933e-03   -4.553e-03 
 0.850 0.900   1.420   1.440     2.940e-02  7.305e-04   +3.155e-03   -4.494e-03 
 0.850 0.900   1.440   1.460     2.850e-02  5.540e-04   +3.319e-03   -3.891e-03 
 0.850 0.900   1.460   1.480     2.833e-02  4.908e-04   +3.336e-03   -4.186e-03 
 0.850 0.900   1.480   1.500     2.711e-02  4.686e-04   +2.823e-03   -2.912e-03 
 0.850 0.900   1.500   1.520     2.946e-02  4.061e-04   +3.698e-03   -4.302e-03 
 0.850 0.900   1.520   1.540     3.024e-02  3.754e-04   +3.442e-03   -5.294e-03 
 0.850 0.900   1.540   1.560     2.647e-02  4.378e-04   +3.362e-03   -2.528e-03 
 0.850 0.900   1.560   1.580     2.648e-02  4.783e-04   +3.366e-03   -3.670e-03 
 0.850 0.900   1.580   1.600     2.896e-02  5.853e-04   +3.871e-03   -4.834e-03 
 0.850 0.900   1.600   1.620     2.900e-02  6.359e-04   +3.582e-03   -4.410e-03 
 0.850 0.900   1.620   1.640     2.796e-02  6.527e-04   +3.920e-03   -4.558e-03 
 0.850 0.900   1.640   1.660     2.731e-02  5.500e-04   +3.003e-03   -3.864e-03 
 0.850 0.900   1.660   1.680     2.644e-02  5.725e-04   +3.685e-03   -2.564e-03 
 0.850 0.900   1.680   1.700     2.857e-02  5.252e-04   +3.377e-03   -4.566e-03 
 0.850 0.900   1.700   1.720     2.561e-02  4.646e-04   +3.796e-03   -3.100e-03 
 0.850 0.900   1.720   1.740     2.780e-02  5.659e-04   +2.935e-03   -3.795e-03 
 0.850 0.900   1.740   1.760     2.765e-02  4.155e-04   +3.370e-03   -3.951e-03 
 0.850 0.900   1.760   1.780     2.594e-02  6.363e-04   +3.420e-03   -3.910e-03 
 0.850 0.900   1.780   1.800     2.612e-02  4.313e-04   +3.569e-03   -2.181e-03 
 0.850 0.900   1.800   1.820     2.669e-02  6.451e-04   +3.846e-03   -3.174e-03 
 0.850 0.900   1.820   1.840     2.673e-02  6.550e-04   +5.097e-03   -4.645e-03 
 0.850 0.900   1.840   1.860     2.912e-02  6.088e-04   +4.631e-03   -5.391e-03 
 0.850 0.900   1.860   1.880     2.644e-02  5.112e-04   +4.363e-03   -3.976e-03 
 0.850 0.900   1.880   1.900     2.609e-02  3.982e-04   +3.523e-03   -2.822e-03 
 0.850 0.900   1.900   1.920     2.919e-02  5.236e-04   +3.714e-03   -5.295e-03 
 0.850 0.900   1.920   1.940     2.678e-02  4.951e-04   +3.344e-03   -3.838e-03 
 0.850 0.900   1.940   1.960     2.728e-02  7.334e-04   +3.350e-03   -4.084e-03 
 0.850 0.900   1.960   1.980     2.764e-02  5.541e-04   +4.196e-03   -3.770e-03 
 0.850 0.900   1.980   2.000     2.856e-02  5.737e-04   +3.343e-03   -3.995e-03 
 0.850 0.900   2.000   2.020     2.712e-02  6.544e-04   +3.349e-03   -4.311e-03 
 0.850 0.900   2.020   2.040     2.698e-02  5.616e-04   +3.589e-03   -2.654e-03 
 0.850 0.900   2.040   2.060     2.615e-02  4.194e-04   +2.859e-03   -3.387e-03 
 0.850 0.900   2.060   2.080     2.745e-02  3.948e-04   +4.056e-03   -3.216e-03 
 0.850 0.900   2.080   2.100     2.749e-02  6.261e-04   +2.663e-03   -3.015e-03 
 0.850 0.900   2.100   2.120     2.612e-02  5.511e-04   +2.836e-03   -3.527e-03 
 0.850 0.900   2.120   2.140     2.489e-02  6.293e-04   +2.894e-03   -2.620e-03 
 0.850 0.900   2.140   2.160     2.498e-02  4.839e-04   +3.248e-03   -2.782e-03 
 0.850 0.900   2.160   2.180     2.534e-02  5.184e-04   +3.328e-03   -2.530e-03 
 0.850 0.900   2.180   2.200     2.310e-02  5.589e-04   +2.708e-03   -3.072e-03 
 0.850 0.900   2.200   2.220     2.200e-02  4.680e-04   +2.883e-03   -2.582e-03 
 0.850 0.900   2.220   2.240     2.160e-02  5.588e-04   +2.815e-03   -2.029e-03 
 0.850 0.900   2.240   2.260     2.178e-02  5.698e-04   +3.314e-03   -3.729e-03 
 0.850 0.900   2.260   2.280     1.862e-02  4.358e-04   +2.112e-03   -2.096e-03 
 0.850 0.900   2.280   2.300     1.887e-02  2.577e-04   +3.043e-03   -2.762e-03 
 0.900 0.950   0.300   0.320     5.624e-03  2.237e-04   +1.117e-03   -2.225e-03 
 0.900 0.950   0.320   0.340     4.928e-03  1.666e-04   +9.489e-04   -1.163e-03 
 0.900 0.950   0.340   0.360     6.458e-03  2.160e-04   +1.196e-03   -2.099e-03 
 0.900 0.950   0.360   0.380     7.256e-03  2.074e-04   +1.342e-03   -1.837e-03 
 0.900 0.950   0.380   0.400     8.359e-03  2.980e-04   +1.385e-03   -2.703e-03 
 0.900 0.950   0.400   0.420     9.839e-03  1.769e-04   +1.602e-03   -2.269e-03 
 0.900 0.950   0.420   0.440     9.476e-03  2.588e-04   +1.790e-03   -1.686e-03 
 0.900 0.950   0.440   0.460     1.051e-02  2.373e-04   +1.940e-03   -1.751e-03 
 0.900 0.950   0.460   0.480     1.032e-02  1.635e-04   +1.702e-03   -2.461e-03 
 0.900 0.950   0.480   0.500     1.016e-02  3.111e-04   +1.419e-03   -2.151e-03 
 0.900 0.950   0.500   0.520     9.888e-03  3.188e-04   +1.567e-03   -1.709e-03 
 0.900 0.950   0.520   0.540     1.055e-02  2.531e-04   +1.609e-03   -1.500e-03 
 0.900 0.950   0.540   0.560     1.146e-02  2.336e-04   +1.939e-03   -2.576e-03 
 0.900 0.950   0.560   0.580     1.132e-02  3.008e-04   +2.094e-03   -1.885e-03 
 0.900 0.950   0.580   0.600     1.024e-02  2.069e-04   +1.678e-03   -1.654e-03 
 0.900 0.950   0.600   0.620     1.149e-02  2.145e-04   +1.626e-03   -1.935e-03 
 0.900 0.950   0.620   0.640     1.158e-02  3.044e-04   +1.818e-03   -2.232e-03 
 0.900 0.950   0.640   0.660     1.055e-02  2.930e-04   +2.065e-03   -1.419e-03 
 0.900 0.950   0.660   0.680     1.182e-02  2.589e-04   +2.269e-03   -2.241e-03 
 0.900 0.950   0.680   0.700     1.138e-02  3.601e-04   +2.004e-03   -1.950e-03 
 0.900 0.950   0.700   0.720     1.183e-02  3.893e-04   +2.193e-03   -2.159e-03 
 0.900 0.950   0.720   0.740     1.186e-02  4.101e-04   +1.929e-03   -2.410e-03 
 0.900 0.950   0.740   0.760     1.268e-02  4.837e-04   +1.936e-03   -2.496e-03 
 0.900 0.950   0.760   0.780     1.253e-02  3.507e-04   +2.561e-03   -1.982e-03 
 0.900 0.950   0.780   0.800     1.149e-02  3.478e-04   +2.267e-03   -2.115e-03 
 0.900 0.950   0.800   0.820     1.376e-02  3.408e-04   +3.856e-03   -4.151e-03 
 0.900 0.950   0.820   0.840     1.119e-02  2.912e-04   +2.205e-03   -2.073e-03 
 0.900 0.950   0.840   0.860     1.127e-02  3.847e-04   +2.035e-03   -1.759e-03 
 0.900 0.950   0.860   0.880     1.191e-02  2.857e-04   +1.812e-03   -1.646e-03 
 0.900 0.950   0.880   0.900     1.196e-02  3.006e-04   +2.392e-03   -2.391e-03 
 0.900 0.950   0.900   0.920     1.266e-02  3.315e-04   +2.460e-03   -3.100e-03 
 0.900 0.950   0.920   0.940     1.400e-02  4.142e-04   +2.736e-03   -3.093e-03 
 0.900 0.950   0.940   0.960     1.306e-02  2.622e-04   +3.283e-03   -2.185e-03 
 0.900 0.950   0.960   0.980     1.287e-02  3.883e-04   +2.770e-03   -3.366e-03 
 0.900 0.950   0.980   1.000     1.117e-02  3.592e-04   +2.256e-03   -1.455e-03 
 0.900 0.950   1.000   1.020     1.251e-02  4.298e-04   +2.568e-03   -2.852e-03 
 0.900 0.950   1.020   1.040     1.197e-02  3.311e-04   +2.247e-03   -2.374e-03 
 0.900 0.950   1.040   1.060     1.182e-02  4.146e-04   +2.494e-03   -2.572e-03 
 0.900 0.950   1.060   1.080     1.300e-02  4.896e-04   +2.233e-03   -2.110e-03 
 0.900 0.950   1.080   1.100     1.259e-02  3.767e-04   +2.518e-03   -2.390e-03 
 0.900 0.950   1.100   1.120     1.248e-02  4.943e-04   +2.615e-03   -2.404e-03 
 0.900 0.950   1.120   1.140     1.248e-02  3.892e-04   +2.241e-03   -2.500e-03 
 0.900 0.950   1.140   1.160     1.260e-02  3.982e-04   +2.983e-03   -2.716e-03 
 0.900 0.950   1.160   1.180     1.138e-02  2.674e-04   +2.123e-03   -1.368e-03 
 0.900 0.950   1.180   1.200     1.287e-02  3.697e-04   +2.332e-03   -2.686e-03 
 0.900 0.950   1.200   1.220     1.140e-02  3.808e-04   +2.102e-03   -1.736e-03 
 0.900 0.950   1.220   1.240     1.285e-02  4.677e-04   +2.203e-03   -3.179e-03 
 0.900 0.950   1.240   1.260     1.292e-02  4.358e-04   +2.839e-03   -3.009e-03 
 0.900 0.950   1.260   1.280     1.175e-02  3.082e-04   +2.208e-03   -1.829e-03 
 0.900 0.950   1.280   1.300     1.254e-02  3.077e-04   +2.186e-03   -2.536e-03 
 0.900 0.950   1.300   1.320     1.285e-02  4.667e-04   +2.292e-03   -2.675e-03 
 0.900 0.950   1.320   1.340     1.168e-02  2.204e-04   +2.016e-03   -1.566e-03 
 0.900 0.950   1.340   1.360     1.254e-02  3.369e-04   +2.290e-03   -2.620e-03 
 0.900 0.950   1.360   1.380     1.289e-02  3.239e-04   +2.274e-03   -2.678e-03 
 0.900 0.950   1.380   1.400     1.033e-02  4.187e-04   +2.509e-03   -1.967e-03 
 0.900 0.950   1.400   1.420     1.316e-02  3.277e-04   +2.695e-03   -2.659e-03 
 0.900 0.950   1.420   1.440     1.092e-02  3.742e-04   +2.446e-03   -1.448e-03 
 0.900 0.950   1.440   1.460     1.228e-02  3.430e-04   +2.770e-03   -2.058e-03 
 0.900 0.950   1.460   1.480     1.191e-02  3.956e-04   +1.819e-03   -1.834e-03 
 0.900 0.950   1.480   1.500     1.210e-02  3.448e-04   +2.128e-03   -2.558e-03 
 0.900 0.950   1.500   1.520     1.250e-02  4.164e-04   +2.510e-03   -3.005e-03 
 0.900 0.950   1.520   1.540     1.090e-02  3.108e-04   +2.220e-03   -1.331e-03 
 0.900 0.950   1.540   1.560     1.372e-02  3.436e-04   +2.834e-03   -2.424e-03 
 0.900 0.950   1.560   1.580     1.171e-02  3.520e-04   +1.874e-03   -2.223e-03 
 0.900 0.950   1.580   1.600     1.203e-02  3.331e-04   +2.290e-03   -2.216e-03 
 0.900 0.950   1.600   1.620     1.135e-02  3.042e-04   +2.341e-03   -1.657e-03 
 0.900 0.950   1.620   1.640     1.147e-02  3.356e-04   +1.983e-03   -2.073e-03 
 0.900 0.950   1.640   1.660     1.283e-02  4.212e-04   +2.013e-03   -2.738e-03 
 0.900 0.950   1.660   1.680     1.157e-02  3.527e-04   +2.148e-03   -1.574e-03 
 0.900 0.950   1.680   1.700     1.226e-02  3.638e-04   +2.510e-03   -2.721e-03 
 0.900 0.950   1.700   1.720     1.107e-02  3.412e-04   +2.215e-03   -1.811e-03 
 0.900 0.950   1.720   1.740     1.102e-02  3.432e-04   +2.352e-03   -1.570e-03 
 0.900 0.950   1.740   1.760     1.186e-02  3.952e-04   +1.637e-03   -2.022e-03 
 0.900 0.950   1.760   1.780     1.311e-02  2.465e-04   +3.063e-03   -3.104e-03 
 0.900 0.950   1.780   1.800     1.464e-02  4.459e-04   +2.825e-03   -3.849e-03 
 0.900 0.950   1.800   1.820     1.217e-02  3.545e-04   +2.804e-03   -2.290e-03 
 0.900 0.950   1.820   1.840     1.309e-02  3.852e-04   +1.974e-03   -2.527e-03 
 0.900 0.950   1.840   1.860     1.301e-02  4.042e-04   +2.099e-03   -2.771e-03 
 0.900 0.950   1.860   1.880     1.316e-02  3.675e-04   +3.261e-03   -3.272e-03 
 0.900 0.950   1.880   1.900     1.210e-02  2.013e-04   +2.380e-03   -1.879e-03 
 0.900 0.950   1.900   1.920     1.174e-02  3.322e-04   +2.097e-03   -1.693e-03 
 0.900 0.950   1.920   1.940     1.311e-02  2.733e-04   +2.464e-03   -2.081e-03 
 0.900 0.950   1.940   1.960     1.345e-02  3.801e-04   +2.337e-03   -1.830e-03 
 0.900 0.950   1.960   1.980     1.260e-02  4.727e-04   +1.937e-03   -2.613e-03 
 0.900 0.950   1.980   2.000     1.296e-02  4.058e-04   +2.372e-03   -2.114e-03 
 0.900 0.950   2.000   2.020     1.283e-02  3.618e-04   +3.240e-03   -2.109e-03 
 0.900 0.950   2.020   2.040     1.390e-02  4.543e-04   +2.622e-03   -2.264e-03 
 0.900 0.950   2.040   2.060     1.321e-02  3.229e-04   +2.337e-03   -2.087e-03 
 0.900 0.950   2.060   2.080     1.277e-02  2.911e-04   +1.947e-03   -1.596e-03 
 0.900 0.950   2.080   2.100     1.163e-02  2.440e-04   +2.300e-03   -1.298e-03 
 0.900 0.950   2.100   2.120     1.404e-02  3.519e-04   +2.119e-03   -2.447e-03 
 0.900 0.950   2.120   2.140     1.520e-02  4.013e-04   +3.110e-03   -2.106e-03 
 0.900 0.950   2.140   2.160     1.425e-02  2.043e-04   +2.908e-03   -2.068e-03 
 0.900 0.950   2.160   2.180     1.378e-02  3.712e-04   +3.126e-03   -2.117e-03 
 0.900 0.950   2.180   2.200     1.449e-02  4.711e-04   +2.455e-03   -2.055e-03 
 0.900 0.950   2.200   2.220     1.438e-02  3.825e-04   +2.093e-03   -2.517e-03 
 0.900 0.950   2.220   2.240     1.457e-02  3.946e-04   +2.600e-03   -2.089e-03 
 0.900 0.950   2.240   2.260     1.410e-02  4.069e-04   +2.428e-03   -1.916e-03 
 0.900 0.950   2.260   2.280     1.372e-02  3.532e-04   +2.202e-03   -1.453e-03 
 0.900 0.950   2.280   2.300     1.441e-02  4.492e-04   +2.297e-03   -2.942e-03 
 0.950 1.000   0.300   0.320     1.187e-03  8.108e-05   +1.458e-03   -8.690e-04 
 0.950 1.000   0.320   0.340     1.225e-03  1.074e-04   +8.659e-04   -9.432e-04 
 0.950 1.000   0.340   0.360     1.058e-03  1.291e-04   +5.532e-04   -6.467e-04 
 0.950 1.000   0.360   0.380     1.091e-03  1.822e-04   +5.311e-04   -5.310e-04 
 0.950 1.000   0.380   0.400     2.469e-03  2.776e-04   +1.710e-03   -1.515e-03 
 0.950 1.000   0.400   0.420     1.721e-03  1.567e-04   +7.246e-04   -6.762e-04 
 0.950 1.000   0.420   0.440     1.759e-03  1.520e-04   +6.429e-04   -7.417e-04 
 0.950 1.000   0.440   0.460     2.043e-03  1.907e-04   +7.640e-04   -7.598e-04 
 0.950 1.000   0.460   0.480     3.301e-03  3.672e-04   +1.710e-03   -1.311e-03 
 0.950 1.000   0.480   0.500     2.869e-03  3.791e-04   +1.514e-03   -1.333e-03 
 0.950 1.000   0.500   0.520     2.847e-03  3.687e-04   +1.688e-03   -1.079e-03 
 0.950 1.000   0.520   0.540     2.996e-03  2.885e-04   +1.597e-03   -1.390e-03 
 0.950 1.000   0.540   0.560     2.401e-03  2.103e-04   +1.094e-03   -9.025e-04 
 0.950 1.000   0.560   0.580     2.600e-03  1.836e-04   +1.351e-03   -1.043e-03 
 0.950 1.000   0.580   0.600     3.156e-03  3.026e-04   +1.551e-03   -1.357e-03 
 0.950 1.000   0.600   0.620     3.159e-03  2.703e-04   +1.284e-03   -1.376e-03 
 0.950 1.000   0.620   0.640     3.848e-03  3.738e-04   +1.408e-03   -1.914e-03 
 0.950 1.000   0.640   0.660     3.667e-03  4.071e-04   +1.752e-03   -1.379e-03 
 0.950 1.000   0.660   0.680     2.965e-03  2.598e-04   +1.618e-03   -7.571e-04 
 0.950 1.000   0.680   0.700     3.779e-03  4.257e-04   +1.848e-03   -1.795e-03 
 0.950 1.000   0.700   0.720     3.143e-03  3.026e-04   +1.673e-03   -1.264e-03 
 0.950 1.000   0.720   0.740     3.700e-03  2.820e-04   +1.583e-03   -1.406e-03 
 0.950 1.000   0.740   0.760     4.461e-03  2.285e-04   +2.043e-03   -1.722e-03 
 0.950 1.000   0.760   0.780     3.963e-03  2.119e-04   +1.593e-03   -1.553e-03 
 0.950 1.000   0.780   0.800     3.916e-03  2.140e-04   +1.834e-03   -1.542e-03 
 0.950 1.000   0.800   0.820     4.190e-03  3.298e-04   +1.845e-03   -1.677e-03 
 0.950 1.000   0.820   0.840     2.651e-03  1.966e-04   +1.161e-03   -7.439e-04 
 0.950 1.000   0.840   0.860     3.450e-03  2.274e-04   +1.716e-03   -1.001e-03 
 0.950 1.000   0.860   0.880     4.163e-03  3.879e-04   +1.889e-03   -1.792e-03 
 0.950 1.000   0.880   0.900     3.845e-03  2.424e-04   +1.819e-03   -1.294e-03 
 0.950 1.000   0.900   0.920     3.368e-03  2.563e-04   +1.350e-03   -1.592e-03 
 0.950 1.000   0.920   0.940     2.933e-03  1.704e-04   +1.568e-03   -9.697e-04 
 0.950 1.000   0.940   0.960     4.133e-03  2.792e-04   +1.725e-03   -1.548e-03 
 0.950 1.000   0.960   0.980     2.950e-03  1.832e-04   +1.212e-03   -9.141e-04 
 0.950 1.000   0.980   1.000     2.991e-03  1.826e-04   +1.355e-03   -7.913e-04 
 0.950 1.000   1.000   1.020     2.792e-03  1.955e-04   +1.069e-03   -7.945e-04 
 0.950 1.000   1.020   1.040     3.725e-03  2.313e-04   +1.371e-03   -1.253e-03 
 0.950 1.000   1.040   1.060     3.365e-03  2.135e-04   +1.225e-03   -1.067e-03 
 0.950 1.000   1.060   1.080     3.238e-03  2.597e-04   +1.461e-03   -1.064e-03 
 0.950 1.000   1.080   1.100     2.551e-03  1.888e-04   +1.142e-03   -7.929e-04 
 0.950 1.000   1.100   1.120     3.702e-03  2.764e-04   +1.776e-03   -1.516e-03 
 0.950 1.000   1.120   1.140     2.687e-03  1.383e-04   +9.741e-04   -7.480e-04 
 0.950 1.000   1.140   1.160     3.610e-03  2.240e-04   +1.544e-03   -1.134e-03 
 0.950 1.000   1.160   1.180     3.628e-03  1.952e-04   +1.393e-03   -1.324e-03 
 0.950 1.000   1.180   1.200     3.167e-03  2.019e-04   +1.379e-03   -9.281e-04 
 0.950 1.000   1.200   1.220     3.585e-03  1.814e-04   +1.465e-03   -1.078e-03 
 0.950 1.000   1.220   1.240     2.954e-03  1.274e-04   +1.167e-03   -8.386e-04 
 0.950 1.000   1.240   1.260     3.412e-03  1.375e-04   +1.189e-03   -1.051e-03 
 0.950 1.000   1.260   1.280     3.113e-03  1.431e-04   +1.317e-03   -9.867e-04 
 0.950 1.000   1.280   1.300     3.346e-03  1.934e-04   +1.482e-03   -1.036e-03 
 0.950 1.000   1.300   1.320     2.944e-03  1.471e-04   +1.129e-03   -9.193e-04 
 0.950 1.000   1.320   1.340     3.392e-03  2.209e-04   +1.393e-03   -1.273e-03 
 0.950 1.000   1.340   1.360     2.522e-03  2.462e-04   +1.281e-03   -7.611e-04 
 0.950 1.000   1.360   1.380     4.206e-03  2.114e-04   +1.925e-03   -1.941e-03 
 0.950 1.000   1.380   1.400     2.762e-03  1.834e-04   +1.276e-03   -7.084e-04 
 0.950 1.000   1.400   1.420     3.342e-03  1.807e-04   +1.632e-03   -1.035e-03 
 0.950 1.000   1.420   1.440     2.812e-03  1.407e-04   +1.124e-03   -5.784e-04 
 0.950 1.000   1.440   1.460     3.771e-03  2.304e-04   +1.102e-03   -1.422e-03 
 0.950 1.000   1.460   1.480     3.062e-03  1.696e-04   +1.102e-03   -9.907e-04 
 0.950 1.000   1.480   1.500     3.066e-03  1.350e-04   +1.467e-03   -7.253e-04 
 0.950 1.000   1.500   1.520     2.324e-03  9.177e-05   +1.010e-03   -3.746e-04 
 0.950 1.000   1.520   1.540     3.194e-03  1.228e-04   +1.327e-03   -1.014e-03 
 0.950 1.000   1.540   1.560     3.403e-03  1.716e-04   +1.670e-03   -1.257e-03 
 0.950 1.000   1.560   1.580     2.765e-03  7.567e-05   +1.362e-03   -5.866e-04 
 0.950 1.000   1.580   1.600     2.960e-03  1.707e-04   +1.187e-03   -9.739e-04 
 0.950 1.000   1.600   1.620     2.898e-03  1.518e-04   +1.113e-03   -8.716e-04 
 0.950 1.000   1.620   1.640     3.449e-03  9.030e-05   +1.541e-03   -1.205e-03 
 0.950 1.000   1.640   1.660     3.211e-03  1.085e-04   +1.002e-03   -9.985e-04 
 0.950 1.000   1.660   1.680     3.961e-03  1.234e-04   +1.790e-03   -1.551e-03 
 0.950 1.000   1.680   1.700     2.930e-03  1.774e-04   +1.341e-03   -7.184e-04 
 0.950 1.000   1.700   1.720     3.633e-03  1.193e-04   +1.782e-03   -7.223e-04 
 0.950 1.000   1.720   1.740     4.217e-03  1.457e-04   +2.741e-03   -2.093e-03 
 0.950 1.000   1.740   1.760     3.865e-03  1.697e-04   +1.838e-03   -1.470e-03 
 0.950 1.000   1.760   1.780     3.979e-03  1.885e-04   +1.990e-03   -1.201e-03 
 0.950 1.000   1.780   1.800     4.115e-03  1.344e-04   +1.224e-03   -1.053e-03 
 0.950 1.000   1.800   1.820     3.754e-03  1.766e-04   +1.416e-03   -1.154e-03 
 0.950 1.000   1.820   1.840     3.037e-03  8.812e-05   +1.474e-03   -8.077e-04 
 0.950 1.000   1.840   1.860     4.181e-03  1.139e-04   +2.693e-03   -1.169e-03 
 0.950 1.000   1.860   1.880     3.644e-03  1.569e-04   +1.817e-03   -8.622e-04 
 0.950 1.000   1.880   1.900     3.870e-03  1.304e-04   +1.794e-03   -8.811e-04 
 0.950 1.000   1.900   1.920     4.280e-03  1.742e-04   +1.399e-03   -1.450e-03 
 0.950 1.000   1.920   1.940     4.293e-03  1.125e-04   +2.218e-03   -1.042e-03 
 0.950 1.000   1.940   1.960     3.969e-03  1.563e-04   +1.341e-03   -9.784e-04 
 0.950 1.000   1.960   1.980     4.169e-03  1.140e-04   +1.409e-03   -9.737e-04 
 0.950 1.000   1.980   2.000     3.908e-03  1.547e-04   +1.538e-03   -7.180e-04 
 0.950 1.000   2.000   2.020     3.542e-03  1.226e-04   +1.267e-03   -7.506e-04 
 0.950 1.000   2.020   2.040     4.835e-03  2.192e-04   +1.492e-03   -1.156e-03 
 0.950 1.000   2.040   2.060     3.752e-03  1.573e-04   +1.219e-03   -6.849e-04 
 0.950 1.000   2.060   2.080     4.356e-03  1.543e-04   +1.562e-03   -9.010e-04 
 0.950 1.000   2.080   2.100     5.303e-03  2.638e-04   +1.952e-03   -1.500e-03 
 0.950 1.000   2.100   2.120     5.629e-03  2.239e-04   +1.808e-03   -1.735e-03 
 0.950 1.000   2.120   2.140     4.213e-03  1.864e-04   +1.161e-03   -1.039e-03 
 0.950 1.000   2.140   2.160     4.830e-03  2.135e-04   +1.613e-03   -1.045e-03 
 0.950 1.000   2.160   2.180     5.118e-03  2.008e-04   +1.722e-03   -1.153e-03 
 0.950 1.000   2.180   2.200     5.241e-03  1.549e-04   +1.778e-03   -1.301e-03 
 0.950 1.000   2.200   2.220     4.763e-03  1.448e-04   +1.303e-03   -9.075e-04 
 0.950 1.000   2.220   2.240     5.832e-03  1.844e-04   +1.504e-03   -1.436e-03 
 0.950 1.000   2.240   2.260     5.572e-03  2.355e-04   +1.524e-03   -1.208e-03 
 0.950 1.000   2.260   2.280     7.314e-03  3.373e-04   +2.341e-03   -2.290e-03 
 0.950 1.000   2.280   2.300     5.053e-03  1.645e-04   +1.482e-03   -1.179e-03 

